Constrained Optimal Polynomials for Quantum Linear System Solvers

Quantum linear system solvers typically realize the inverse map as a polynomial transformation of the spectrum, so their practical cost hinges on implementing this transformation at a low polynomial degree. We introduce constrained optimal polynomials as a framework for this task, drawing on classical Krylov subspace theory. Within this framework, we develop two classes of solvers. Constrained Uniform Polynomial (CUP) solvers optimize the tradeoff between approximation accuracy and block encoding normalization under a uniform spectral model consistent with the available bounds. Constrained Adaptive Polynomial (CAP) solvers retain this structure but replace the uniform model with a probability measure reconstructed from spectral moments via a maximum entropy ansatz, where the moments are extracted from QSVT measurements. Numerical experiments under hardware and stochastic noise show that these methods achieve lower error than standard QSVT-based and Chebyshev-iteration-type solvers, particularly in noise-limited regimes. CUP offers robust performance under generic spectra, while CAP provides further improvement when the spectral structure can be exploited.

==> data/clustered/0.0025_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49800;0.012275437463325089;0.076464749623960854;0.14356827453161541;10000;0.0092347375066590322;0.056687753416895081;0.12164873202271677;60000;0.054413096064965832;0.24842878272235736;0.44042171992032975;20000;0.10584585198629089;0.31511094050821614;0.52379211323036978;80000;0.0042882506210031183;0.030202809061315318;0.079070646330718766;20000;0.0050745284849049764;0.029651693741367387;0.085017964039095409;30000;0.048277246935259789;0.15180311566799926;0.33810542724173848;10000;0.011979184492163312;0.086920783342092745;0.29367433012838518;30000;0.029618559659751138;0.097129707091030235;0.18673872461954733;60000;0.064622516868188984;0.14907586281276009;0.32925765617540276;20000;0.0055189236470100647;0.03052913724806737;0.096013292421484112;60000;0.029673217471478566;0.09982924582091332;0.17996717142495208;60000;0.30032021782001711;0.63913937390028797;0.9726843374730354;60000;0.011597173944874195;0.046056557452533134;0.092299761650815188;30000;0.053713138695764814;0.1572844198356208;0.37344370652723918;60000;0.051052482694117045;0.15311220701844963;0.39253833171590641;60000;0.01589914666070771;0.060878356706168764;0.14155153544096885
2;110000;0.0046881110247784415;0.020813537351287263;0.04705537298630836;20000;0.0038963747710026218;0.027228165479537155;0.055173109402708184;110000;0.040051145932910259;0.2519740744466365;0.45899230030676658;20000;0.10584585198629089;0.31511094050821614;0.52379211323036978;190000;0.0042603922732235167;0.039334719545980224;0.14374126949707702;40000;0.0063488418528286298;0.064115714932021353;0.21598485807934065;50000;0.027707997856531389;0.13659680564237273;0.25822581888092128;20000;0.11338641049064913;1.0732890767611214;2.7390733402259837;50000;0.01100390251680051;0.034734218096284575;0.073019166101293748;100000;0.046441773925559017;0.14911642693153493;0.25313466257572331;40000;0.0062518432220239175;0.069139873275869151;0.22951385698107896;100000;0.008841330185287306;0.039231146403055445;0.089923613231671445;100000;0.040544853545515028;0.19699781491824669;0.46485566815463181;100000;0.002398059565554703;0.024830587897827737;0.067888350177467013;50000;0.012273852593765625;0.047717549783931272;0.12451920560102245;100000;0.015609412206494861;0.054504653498179255;0.12972752458385928;100000;0.0029230928857253823;0.028644761154839687;0.084777516762578345
3;190000;0.0050768928645131264;0.021983727511543153;0.061873921306739264;30000;0.0059424463008793801;0.023683738517298106;0.065249838124311038;220000;0.002652165421073232;0.019614356564906031;0.052998253728246139;60000;0.0061931485125427729;0.032858365086328396;0.077213874770156232;340000;0.0027090671212748126;0.0341579718512314;0.1053965648562049;60000;0.0045375756996391412;0.04042527869767782;0.12620240226639601;70000;0.032727621433402389;0.11298754639844363;0.19863628224318225;30000;1.1627046976994768;6.7269854545694017;22.462582111852637;70000;0.0036806238008644564;0.021756608614783068;0.060556137199372528;140000;0.054652583461350539;0.13889643639547053;0.24998589559839088;60000;0.016106688803493596;0.12741982584769124;0.40658894809038176;140000;0.0056880478403255191;0.032418628122988513;0.078467384721526798;140000;0.02757151477583708;0.17029893190188344;0.4496255949909963;140000;0.0048319764259763384;0.046229896597031542;0.12929210352682594;70000;0.0034031290814047037;0.027930054534401786;0.082033658047628313;140000;0.0077474428348314932;0.033384731636677822;0.096054176801900898;140000;0.0068168652736927205;0.04480785452982318;0.13727617156412195
4;290000;0.0048962195873391819;0.024417274487279754;0.059059453963545179;40000;0.0034189055345059567;0.02674586800550597;0.065012908720216672;310000;0.0023635481254452289;0.018368630538428639;0.052383355141779185;60000;0.00625726870403289;0.032840697728969429;0.077242639590867371;530000;0.0035316621948945398;0.027293373193449912;0.15830593248756578;80000;0.01077432102171221;0.094547818346269602;0.26329833148686332;90000;0.015979568596318161;0.083953464887228158;0.20072935251467577;40000;8.0409486117480284;54.59284342841346;171.40785946261897;90000;0.002806298467791572;0.022899518655544959;0.069970753744467817;180000;0.02283224770374381;0.11093760341339931;0.24902929744157584;80000;0.033193302824638463;0.22875578914136099;0.70907382679848152;180000;0.0056050185493562591;0.032487564529585053;0.097723108221384664;180000;0.035430442580493375;0.15949212573628407;0.48086925876277642;180000;0.012279124155791915;0.068164069265748556;0.20601122060061097;90000;0.0019603046632910353;0.023736491464056486;0.083663289118585407;180000;0.0047486686242880459;0.030489271947740509;0.10402767977295364;180000;0.0091690477152224295;0.062349253738267947;0.21531214389760617
5;410000;0.0033884310327736244;0.016460381611656205;0.04094306725639528;50000;0.0044943766712967426;0.019564606856919138;0.049874277734626826;460000;0.0021919266684665467;0.0185656389580388;0.05631661857980523;100000;0.0028192965939754719;0.022048554371661741;0.074734151500687795;760000;0.0032316992460567381;0.038146660281542622;0.13463221148496418;100000;0.0038939705945252811;0.04710715101190717;0.16432278035227566;110000;0.0096828539421285383;0.065536105762952435;0.18548386293948638;50000;63.28218287048697;390.34706820719561;1300.2402780347302;110000;0.0036655999410203813;0.02717877350932061;0.081409338981741394;220000;0.024011858692796123;0.10387271834036141;0.25656012535107381;100000;0.03877875976302049;0.33776519662186788;1.3665995436543206;220000;0.0072978044421530821;0.043424719142527796;0.11233510584299095;220000;0.032886553679518135;0.18096408805051181;0.47086693880509101;220000;0.019482721310381188;0.11149672186686033;0.29356453473728966;110000;0.0025142174904529738;0.027743935913822869;0.085023392947665852;220000;0.0073407351761757946;0.045506239604512597;0.11220909743710047;220000;0.016473843505465879;0.11429626917060531;0.28893679493477864
6;550000;0.0056874322825180524;0.019484093660535704;0.045434042126236425;60000;0.0025524384370542823;0.021079543335059278;0.05155970321339845;590000;0.0021397989148910011;0.020767479328462297;0.059873886132219695;100000;0.0028502297437971334;0.022269705285268546;0.074516037690446985;1030000;0.0020726149397100198;0.024060514110673489;0.070394530538009564;120000;0.016121264481011179;0.108024476239674;0.32058245727397861;130000;0.012460851258226392;0.06869636125921319;0.20021743483888368;60000;353.29669931668707;2818.4902930611365;9684.7235756503;130000;0.0035428654542255284;0.030306666914758598;0.096134356638705357;260000;0.022378745067709673;0.11811341515856932;0.27346930040449213;120000;0.1289928919174152;0.5130110559485408;1.5456579248821232;260000;0.0092146354168167483;0.057270180555517816;0.1402324146790131;260000;0.030774976899877918;0.20300393653121196;0.49408565431985518;260000;0.026097521597682114;0.1742350616111914;0.41588002122207185;130000;0.0049348481758557453;0.034294796029631459;0.11724388601924871;260000;0.010758454061417021;0.056161029751642805;0.13305605398155682;260000;0.039399585178065216;0.17146060444620795;0.4089415533845791
7;710000;0.0047898473087792347;0.019518757562730908;0.044320445899013135;70000;0.0035602229496883046;0.019625422355494915;0.046087720062733623;780000;0.0028254801432289057;0.024928315618029925;0.080383650310636365;140000;0.0043955179317136514;0.043084198079880703;0.12165951562095688;1340000;0.0045443573735754906;0.026971344699794279;0.097109466589292856;140000;0.0052080379639704421;0.061295132022006538;0.17159397408004706;150000;0.0089148353688603479;0.072125539526575772;0.226502225420015;70000;2576.3992025986477;22993.060676913679;63150.423510244953;150000;0.0030651891492227148;0.039999933777971647;0.12734021285409802;300000;0.023965599761401592;0.12140786475187723;0.34299408097217832;140000;0.12951634526324235;0.76988627350266248;2.1239899170856371;300000;0.0095415405562803233;0.06502625719306665;0.1950228603719798;300000;0.036053622707827415;0.20938474755552025;0.63095718191243377;300000;0.045327118674779836;0.22086943373589413;0.65693997060349174;150000;0.0042224480003323585;0.040157388996726384;0.1176376283121341;300000;0.012614876032103182;0.067229223592480236;0.1639585817615509;300000;0.030878709363875288;0.23359908962177489;0.64617299403026252
8;890000;0.0062097691426058243;0.017968827254398048;0.045614376304845966;80000;0.0026772671202193702;0.023906791179668933;0.057416220513861915;950000;0.0028188206691440385;0.027418352553949508;0.087887781552249467;140000;0.0043850948911878579;0.043244262855092683;0.12137194339772413;1690000;0.0034338714457316549;0.02496516859038856;0.071370039411303515;160000;0.0038169363041502952;0.037265594768495745;0.11448987436898808;170000;0.012977527334034837;0.077500345253397718;0.21957268505811389;80000;18329.946813068953;166500.65917030751;477201.52601217188;170000;0.0055963573377765209;0.04806216941034426;0.13770812417141778;340000;0.020016645019647377;0.1289601431419041;0.34322798536964022;160000;0.18980771935217791;1.1000904664635347;3.0093698870112826;340000;0.016971707992699044;0.082048261871902867;0.21494504332356301;340000;0.042937898332719299;0.23165764203822625;0.61533271256366173;340000;0.085166262460418654;0.32341337298215245;0.838409329646576;170000;0.0040635917820698959;0.047606753422715913;0.14876122498844047;340000;0.024586183031250278;0.091979925267463347;0.23404029290993639;340000;0.091797210664986917;0.34219745637315124;0.86541200497014437
9;1090000;0.0046620086518588469;0.018872805648943693;0.041178602320310405;90000;0.0034310273969523847;0.021256983943152383;0.050154262916925117;1180000;0.0040012233840023021;0.02216936918654289;0.063854720871415485;180000;0.011883405581898085;0.067443384279336813;0.20175862577370174;2080000;0.0030881580001520421;0.025014131294950528;0.067681120251987276;180000;0.010923252631230524;0.064461246743119871;0.18953909657344015;190000;0.011477109597150488;0.082897873881011858;0.22791307372944117;90000;164044.67615504251;1064404.04199508;3001430.1008130126;190000;0.0083363620841574986;0.056550749641932442;0.15872969849096444;380000;0.033967041103440149;0.1628657830025714;0.36569650810477877;180000;0.27278188943551995;1.3907681930705933;3.8880305859859603;380000;0.023287029866296861;0.11507163030897932;0.25468445009082691;380000;0.060643802903428933;0.28002163399843549;0.59841224123665449;380000;0.12464835321920659;0.4605989474700542;0.99658064135663704;190000;0.0062663760446705179;0.047903234994751777;0.15548794846450723;380000;0.031383167852519434;0.11305829062886322;0.26146427178353809;380000;0.10182865875158489;0.46907640612914525;1.1219506541077886
10;1310000;0.0054843555852911079;0.020604590000858132;0.045671467825083266;100000;0.0046702714124931899;0.020534055608382507;0.058992179556931777;1390000;0.002642783792638393;0.025296418120223208;0.064300619616295129;180000;0.0077061631639528151;0.046667141421081401;0.13854046032402509;2510000;0.0032772267643723981;0.033825099531450673;0.094231851297805036;200000;0.0063751263766570398;0.043209219868793218;0.11227268912451588;210000;0.0091068197436255365;0.087347004873025075;0.25165035656617407;100000;1179439.5553108722;7540842.3965524193;22693870.933181863;210000;0.0052392960635970097;0.0661351145976114;0.19161629915014547;420000;0.062814756317278397;0.16135220291386077;0.39256853991233581;200000;0.33929815567024874;1.8093079986882712;5.1209040725084147;420000;0.048782178515296204;0.12462968743563357;0.29507241254279265;420000;0.10045067475751679;0.3022378243055554;0.7462436232817542;420000;0.17884714102365584;0.57381770784622899;1.4326014973099401;210000;0.01027231104542051;0.069273646017743051;0.1688789767260554;420000;0.04750597378395726;0.12761867508139785;0.30803204247792271;420000;0.25306814138283645;0.62997479756137431;1.3788109268426985
11;1550000;0.0058940009676296361;0.020359614302663594;0.047491686688561012;110000;0.0032883280538927202;0.023274828875693598;0.055537054736881836;1660000;0.0058611477072999926;0.028203973871899359;0.072347569520626515;220000;0.0060654972317288648;0.036693128311061973;0.09265916869347382;2980000;0.0024198822040187996;0.031897592429715418;0.096975479981063845;220000;0.011904589960053521;0.074758685769942296;0.19743350413031358;230000;0.016045339248892981;0.082276276109124871;0.23949281347903295;110000;7386383.7663471289;56050341.056195721;171449360.10263261;230000;0.013099333071472827;0.069935439539604904;0.20186861913885992;460000;0.082481724518951888;0.17424137866065265;0.37960576600258184;220000;0.47559897565118742;2.3595470786805639;6.1339833177192285;460000;0.069199998961809922;0.14687085508070136;0.31466957264377932;460000;0.15017182885724972;0.32086656810847347;0.70379231319006763;460000;0.29245956506399384;0.72781656529887195;1.8153314330152299;230000;0.011265854741635245;0.079402685642869009;0.20307839408767944;460000;0.061158819344043311;0.15162523922624066;0.32712726684448834;460000;0.31622992448259846;0.79546715128055567;1.7206816488100289
12;1810000;0.0071694101531807565;0.020441055902715867;0.051355353681222883;120000;0.0045119120511391431;0.026869908318172472;0.057942079170633445;1910000;0.004299144439061678;0.030036715278011331;0.064996618901858552;220000;0.0065889768824516455;0.03666913976542191;0.092536699254544302;3490000;0.0038653640321423765;0.033999252501777565;0.078903074040625049;240000;0.0099162299637691811;0.054519869880603505;0.13180132766462799;250000;0.014749877798155078;0.10405830704069116;0.25813858173280746;120000;50699625.998897009;408986061.94042778;1250763730.1406341;250000;0.013552789438620379;0.091133747435343845;0.22878327458609749;500000;0.081152490628131291;0.19125614480329012;0.37323609471974933;240000;0.80466148849802777;3.0215261651949867;7.9172438405979193;500000;0.073640516101190573;0.17543693387921122;0.34266000795810347;500000;0.15209104465800949;0.36218075602574967;0.72896661088940185;500000;0.39293794716783853;0.96187144688529969;2.1404907046450816;250000;0.017362501645584737;0.093525249283519546;0.24906179958944263;500000;0.077689958437409876;0.18012187528908671;0.37435722944161548;500000;0.43418762285500273;0.99303308728205231;2.2218474627724127
13;2090000;0.0066390661190376937;0.020836886895106946;0.049667577759836719;130000;0.0034867471889437592;0.024332612654483714;0.06160855231549283;2220000;0.006323694488535282;0.038618862956329644;0.088148295299669971;260000;0.0079104110445346616;0.047734369799577583;0.11390596366083838;4040000;0.0076557321546952065;0.038754882426772358;0.084826410914229572;260000;0.0079948461601158233;0.048067788693068339;0.11442320871282154;270000;0.020643441914738787;0.10372710090535635;0.31362067444832742;130000;546384235.312693;3042418742.5373287;9331264680.0101204;270000;0.021958416662646241;0.10662553463942023;0.26771210579154742;540000;0.07723288553278819;0.20571516775987189;0.45655652786279533;260000;0.83127168952118147;3.6085570425998621;7.8694642391263452;540000;0.075927841485599654;0.20307143414931192;0.45246162526955086;540000;0.14315933448795742;0.39020040457255117;0.7765884045516448;540000;0.50535853025521949;1.1966079176139446;2.9599536028597968;270000;0.014278282062180054;0.10361788177268508;0.32431367989732146;540000;0.095691790428493878;0.20393161694693546;0.38735709446616562;540000;0.52585687660881864;1.2348063058903973;2.635469016063634
14;2390000;0.0061075717158699102;0.022034748294990685;0.055014148004147064;140000;0.0029580310641781145;0.025879594097527624;0.060554023401553789;2510000;0.0056399943907767284;0.033655820266895183;0.090149988011061014;260000;0.0082348554239006847;0.050204319954455595;0.12156842492147239;4630000;0.0049989529827679652;0.033480765135823501;0.07644335637147974;280000;0.013045772501315027;0.068815614140584847;0.15688324315014035;290000;0.028946801320122048;0.11552003746732969;0.3132262361193025;140000;2144359509.7745109;22785736362.121491;63297149610.249184;290000;0.018980867214895003;0.1159305388481502;0.26976801485588065;580000;0.10580262057007621;0.21558122961711373;0.44801374591147075;280000;1.0051126307617031;4.4079152939479478;11.627601414820539;580000;0.10571023382794437;0.226919323871278;0.4596355391022442;540000;0.14315933448795742;0.39020040457255117;0.7765884045516448;580000;0.67434110971780359;1.4668642705498036;3.2580145223606545;290000;0.022087051425979613;0.12173597927643853;0.30937425524509665;580000;0.11904887270185908;0.23343519625506509;0.48267578277599194;580000;0.76699798531175834;1.4542100627788066;2.9373442529072116
15;2710000;0.0071435543999167602;0.023477130430513023;0.055867620305767168;150000;0.0030001926273911421;0.025047755350503742;0.069359804732579661;2860000;0.0072919222058162158;0.03746937261433262;0.079608093687446202;300000;0.011690270873217555;0.062735704256808939;0.18742781774611628;5260000;0.0070388819048231403;0.038127101876853184;0.091057165362422643;300000;0.0079622152230540578;0.051759707088798193;0.15571218509939783;310000;0.024803183171368069;0.12193814915425688;0.3108448923312484;150000;20339369838.134651;154976652253.62921;479485480556.05743;310000;0.037333438109964319;0.14602466083702126;0.34055134347619848;620000;0.10484727315611378;0.22656596962910028;0.52157278754330227;300000;1.6998410017797987;5.5908211517911628;14.62619772381256;620000;0.12313017401888238;0.25822064306417081;0.54964806089199236;580000;0.22481724735207673;0.44241222281544362;0.94773763617532802;620000;0.8391602908515805;1.6927255803028245;3.7855939940510552;310000;0.014781323827795987;0.14138319219724818;0.35189837928859802;620000;0.1183427523222549;0.2392267142180029;0.55576561715794903;620000;0.84806805806895691;1.8074436640049731;4.0022931597494402
16;3050000;0.0068658833022101603;0.025508071464564821;0.058532476191814911;160000;0.0033505114279230412;0.02841750296349628;0.070774014711354069;3190000;0.00725556111701409;0.035139536570466909;0.07747745764665559;300000;0.011633513818226577;0.06235519539768;0.18632440059514216;5930000;0.012559592201561149;0.042180121182625499;0.097206092394671428;320000;0.01633501914160497;0.07953611844715236;0.2118820170247249;330000;0.037003327795659118;0.12719469379626885;0.31681514132419697;160000;164108757923.52618;1222918406021.4653;3485339681132.7398;330000;0.045013906827249629;0.14788804244455001;0.32647895076189087;660000;0.10727508530669352;0.25344201473947;0.49206881635685346;320000;2.1942962782900497;6.4626982567946083;15.334773989598927;660000;0.12461728997208811;0.29023751052463981;0.56503360000297953;620000;0.24499803204405798;0.54077202111266831;1.2527555372817367;660000;0.99432922221247833;2.1286091181627826;4.3091640970085701;330000;0.050367031149170023;0.15263758348517281;0.3847447930086601;660000;0.13538861799477348;0.29792580537333602;0.63790179795036051;660000;0.96212697083920085;2.1891744103774045;4.7229693767287522


==> data/clustered/0.0025_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;797600;0.008323704451476845;0.032703835482046847;0.070534997935481222;160000;0.0051849433609022265;0.02221723393232404;0.0588327722970967;960000;0.036026332000163697;0.24782310750661629;0.44333211850909948;320000;0.09528076894197994;0.31333820332863882;0.52635436003183755;1280000;0.0015282646710310145;0.011259295846258869;0.027185928653698521;320000;0.0026777206067891916;0.014352359836309989;0.03173775955067451;480000;0.056101592534504551;0.15758470789349235;0.35864415767750135;160000;0.0038611088365294892;0.023454167344479547;0.073689582385492475;480000;0.034831002358267714;0.094808079755739599;0.17928612580096284;960000;0.062862114745322648;0.16080296309593717;0.34437431633472754;320000;0.0039713336279637683;0.015014966569319213;0.036722226202000399;960000;0.03570042694025409;0.098728149660663428;0.18255533354983916;960000;0.45020413278028781;0.87075801556138321;1.2639070809839879;960000;0.020055229216639773;0.043208101246758057;0.076300979355842943;480000;0.060451166940979476;0.15775054772540387;0.37227740118078184;960000;0.060979249653088;0.15393942656773502;0.3782969457923987;960000;0.019975491953624774;0.058536247398365132;0.11830489265018097
2;1760000;0.00085088450598254644;0.0081698094822721078;0.022447233140425443;320000;0.0043837235698084192;0.016502755514928483;0.041173494026195197;1760000;0.037627847769313376;0.25343827316365858;0.44256764616038724;320000;0.09528076894197994;0.31333820332863882;0.52635436003183755;3040000;0.0017851358785334077;0.015014182698669653;0.055247304479672077;640000;0.0041987104048026823;0.025594889341768297;0.063220415021707763;800000;0.054540550358197722;0.17042758402714964;0.26939993559449593;320000;0.029828958142513243;0.22302697904207891;0.65487994580774234;800000;0.012554267806467481;0.03323425995834902;0.05448205232846353;1600000;0.072728970669780527;0.17542270750628386;0.27240723318521404;640000;0.0043354425659769269;0.027212860041028998;0.067467651060716935;1600000;0.021088649799116822;0.039113074774070583;0.062371620052782129;1600000;0.14611702140648922;0.27769331817894627;0.43946871082801609;1600000;0.0078123201433059168;0.019564346507149152;0.039177691214206542;800000;0.019738755266365697;0.046736702667457421;0.094234569213790309;1600000;0.024573086976807088;0.051358623713202559;0.10824163127874804;1600000;0.0080306729601854494;0.021377638104425421;0.048382069219066487
3;3040000;0.0016520884763165217;0.0097742446752029002;0.025477511568832548;480000;0.002985889366490079;0.014559960640555696;0.03596181775981333;3520000;0.0034398959855286484;0.014117878712536431;0.039868089900578149;960000;0.01207201942889425;0.031004031399634917;0.071246953813701483;5440000;0.0032620128210069715;0.020769067992660165;0.04536198362457728;960000;0.0046150967551582788;0.020569146786761625;0.047738930520310433;1120000;0.078257481340961055;0.13962847173539655;0.20072045167935679;480000;0.40134330866325446;2.0816569695496971;5.7058376352974101;1120000;0.0066155233114833885;0.016701631439961232;0.03344903949292416;2240000;0.10605341209912936;0.15869831556008326;0.22693729487087752;960000;0.013096222099200647;0.061353226400743019;0.14871490661019898;2240000;0.013674418133982829;0.02687790638376486;0.049736093659529405;2240000;0.11221468865381122;0.22357648806104175;0.41006721403348395;2240000;0.016679840621192293;0.036246375988477693;0.074087931134872193;1120000;0.0078138918843922624;0.020658477644184103;0.044483203462917613;2240000;0.017692230777146916;0.031571823361226062;0.07406971879340192;2240000;0.018473204819301852;0.03747900983284766;0.079844227617208219
4;4640000;0.0017219635494381698;0.0086258989451368055;0.019771032819389387;640000;0.0026430160405429889;0.01298157197086806;0.026376633404702275;4960000;0.0025045177417043624;0.013105885940249555;0.040347374674630059;960000;0.012084777999043733;0.031036251527946663;0.071042666668640578;8480000;0.0034657602618549939;0.016932327589767593;0.079165637867644981;1280000;0.009260729070831402;0.055099936795832444;0.13636193968304661;1440000;0.055366640931839697;0.10231373336489522;0.16167655487613972;640000;3.2562885787558527;15.225974161525084;45.210301634468067;1440000;0.0054495154421955712;0.016920498758296244;0.036441762075666746;2880000;0.078473027257031661;0.14057765434255709;0.21926260869473765;1280000;0.022409751666977246;0.13000803998659896;0.3221650179346473;2880000;0.018955660745137579;0.032282990959565293;0.062764264130647049;2880000;0.15058416842828371;0.25756770761118575;0.50052432821949633;2880000;0.03659142979439188;0.065585545590818278;0.13046360300100895;1440000;0.0052620720306377263;0.017903647966448878;0.039896054584505472;2880000;0.016946316568317278;0.033579384387981123;0.068497533223575768;2880000;0.03329615154658553;0.066044713675228128;0.13681420860648752
5;6560000;0.0013430622784112239;0.0073207994010615323;0.019785706996390779;800000;0.0013384824298397653;0.01273274882942986;0.02758128638056772;7360000;0.0062294256126800953;0.015395410478069896;0.030207947795591928;1600000;0.0076158808559382354;0.01784889864736082;0.034568623739401547;12160000;0.0079432975090656544;0.030635981409120036;0.062561849301037892;1600000;0.010381931275207184;0.031277515132849855;0.065744255226853204;1760000;0.039917029279493886;0.079082051984248447;0.14089763916746334;800000;16.174265133047829;95.767179425026441;346.41908362456883;1760000;0.007464515983142875;0.021329120328652328;0.044960463122038753;3520000;0.07829296156211113;0.12499004176158179;0.23466984945054931;1600000;0.070615650944487338;0.22209818554176886;0.48398770605773578;3520000;0.0262240442858865;0.041800112697029497;0.079818268072604642;3520000;0.1788814104784881;0.28220156021151455;0.5471190643288415;3520000;0.065509294983276109;0.10468969177424109;0.20375434101677656;1760000;0.007881226590468679;0.021217522289085921;0.048395452507828514;3520000;0.025213273028188699;0.043608752886480778;0.082305016549479276;3520000;0.061789933268860925;0.10977913221628469;0.20688088944284416
6;8800000;0.0020213981137838658;0.0074829621640883021;0.016574453985369029;960000;0.0013084550364518203;0.010817846646820688;0.022504951348443183;9440000;0.0055609533589995423;0.014451487542913052;0.028655628415740743;1600000;0.0076046222747495401;0.017875885063325672;0.034503911746035114;16480000;0.0074792972698891876;0.019276233144453051;0.037382476660034546;1920000;0.035135847946297212;0.082464375776193866;0.19771724882068184;2080000;0.038066778847047067;0.083386296683015143;0.1524482678603637;960000;135.99432469637287;898.57481624979073;2796.6122931672508;2080000;0.011143350691735745;0.028578720803116707;0.060222150991554438;4160000;0.084573380797734424;0.14259368296397135;0.24469359732389873;1920000;0.15444969684768609;0.37713266854753841;0.79096702942598485;4160000;0.032725195049231944;0.053052612330090149;0.10016652183139295;4160000;0.18607974902229038;0.30716566190783368;0.58716300429151924;4160000;0.094867237051137823;0.15912890586227166;0.29736751165787967;2080000;0.013661226451075505;0.029466060195029939;0.066250005718656427;4160000;0.034678815642860107;0.056057844641804425;0.1090252452199548;4160000;0.10113911009490478;0.16519228563366617;0.32007212424816689
7;11360000;0.0021273349969348297;0.0076282355803691153;0.016247449015134627;1120000;0.0010438873598454417;0.010115451545390234;0.020365289133838459;12480000;0.0088038253820139217;0.022603541263867343;0.047325792921886885;2240000;0.015690049278019255;0.033919209439216294;0.069653322813391927;21440000;0.010873772370870789;0.022412917477823841;0.055582220712384639;2240000;0.021596104345071168;0.046532451775632776;0.09559152998232949;2400000;0.044044025110633496;0.083990743052892086;0.17025455902156703;1120000;1114.2745632456745;7904.8636158264144;20229.61722347391;2400000;0.016666394849941917;0.034528780062968736;0.074197951425149455;4800000;0.10221479141515263;0.15713820715282187;0.29938816151522008;2240000;0.26475595533498525;0.54043228304619295;1.1587946023646074;4800000;0.04329054532212484;0.068913733236254382;0.13429332249431739;4800000;0.21757818575626339;0.35022442141509391;0.69088042606335809;4800000;0.14148695891279742;0.23517448570594668;0.46843039623416971;2400000;0.016499771202793775;0.036060049987362716;0.076279479441114975;4800000;0.044748337001669893;0.070167775455113601;0.14054559913082548;4800000;0.14740332279676205;0.23595644504974378;0.46836184912607121
8;14240000;0.0029082135575218054;0.0090975756525776604;0.018302425793147049;1280000;0.0025751119780626319;0.01170350113846666;0.025970917861735322;15200000;0.0087684736828733331;0.023568932330210627;0.047997689591816217;2240000;0.015798769948755204;0.03419039943476046;0.070208135082502426;27040000;0.011454297030269692;0.026664165926323188;0.044680204803752233;2560000;0.046102191775686169;0.10606634980167212;0.24470444517975223;2720000;0.049562726321300106;0.092257954808556197;0.18625080736348271;1280000;5586.6882701526556;59832.772036034643;162013.63366586989;2720000;0.022493072320898623;0.044894839858176008;0.091615549005726091;5440000;0.10453944776014901;0.1762493772078014;0.32483486955533464;2560000;0.32270263839264801;0.80598301835884034;1.6477430996121438;5440000;0.052631945407116569;0.085911104228682825;0.16317181166280137;5440000;0.23679340874615351;0.39180894049419301;0.74882351325703667;5440000;0.19844582417428308;0.31791394129048939;0.64642037101508132;2720000;0.021578461703045355;0.046038806253379846;0.093661005036733136;5440000;0.055622770479576728;0.090638944466819721;0.17548220858298139;5440000;0.19286525952214778;0.33857756525241539;0.65578212329728314
9;17440000;0.0026820560278399026;0.008925916557838566;0.017670560094051525;1440000;0.0022458962405205968;0.012380765227588793;0.024713165150133405;18880000;0.014202857026885313;0.022759278709985252;0.039924611661539954;2880000;0.035815041187658533;0.064033720587103132;0.12745722036769241;33280000;0.014179936238935981;0.024588227265867624;0.050445661507293606;2880000;0.033798642197393022;0.060862088972402188;0.12080336708818347;3040000;0.052472540527703927;0.1008518042172699;0.20047529634607944;1440000;72794.489648018862;434275.36105666577;1077001.6553441931;3040000;0.02805779580974287;0.054377995677682464;0.10881578141536603;6080000;0.1186096383347072;0.19307987528160156;0.37619028021611567;2880000;0.59703797086550281;1.1082045567184395;2.354661661345911;6080000;0.064953493545673452;0.10577453989811542;0.20697812463806706;6080000;0.26817757590344571;0.43888214575196627;0.86136127815428798;6080000;0.26501990518661156;0.42423788119860562;0.84240570901339296;3040000;0.031797465165839187;0.052483547298507058;0.11556288926298097;6080000;0.068437937218861086;0.10609357779807772;0.21637118004111905;6080000;0.28052712331993324;0.44970237093381182;0.87433480257936302
10;20960000;0.0042643484770948275;0.010477536581608819;0.02136451040764133;1600000;0.0031856249959656131;0.011878864053979286;0.023438787367522258;22240000;0.013551254649638172;0.021536662137279096;0.036075775425637682;2880000;0.035756650502519721;0.063916899887212386;0.12722363228586139;40160000;0.015237873947940664;0.030329832315273014;0.051673427452964681;3200000;0.022161376729412034;0.038646019326615419;0.073973001133998809;3360000;0.056189125002393557;0.10860310216044414;0.21511345549807234;1600000;837949.75846817775;3567533.566638181;8040265.4676256841;3360000;0.033418093247167213;0.065158717410082973;0.12852855871141003;6720000;0.13200527762667388;0.21055564435032664;0.41648642813097858;3200000;0.81572954034814804;1.4646244360727403;3.0884059340930388;6720000;0.079737565241329383;0.12697221369309797;0.25218296433391158;6720000;0.30122591927785913;0.47392513854565765;0.97410489012667356;6720000;0.34035537325615667;0.59001429422039275;1.0974982567489831;3360000;0.037392585558226048;0.065826332786573599;0.12643667854719209;6720000;0.079588682412746387;0.1298964845731653;0.2491914571033885;6720000;0.35902138240277254;0.59324916284196871;1.1622131788495824
11;24800000;0.0051700897935523776;0.01181930144828278;0.022497344124012345;1760000;0.0053343264788397512;0.016124722000772664;0.033388416968124918;26560000;0.017476441335344786;0.029333456814454144;0.04724093527269025;3520000;0.022644188181797628;0.035070539171180408;0.066371589920397101;47680000;0.017571242299279789;0.029705746438529433;0.048111212570721762;3520000;0.044131613276478313;0.069765018227184644;0.13642894367011293;3680000;0.06577118496973236;0.11333194717422576;0.21089163628294672;1760000;6988560.3023473425;27354585.197081361;67471721.470386669;3680000;0.043600043129220181;0.074426422933011147;0.13944111934792308;7360000;0.14029267424707642;0.22213974978990789;0.44280746454083786;3520000;1.191099874625567;2.0138653042384003;3.868876829136477;7360000;0.093588984717857565;0.14711114375188289;0.29194493824535417;7360000;0.33378088430549108;0.51990457086323771;1.01839411182082;7360000;0.45151037896451152;0.72468008810020601;1.4845231957509522;3680000;0.042733434679259712;0.077662334839527475;0.15243231500019103;7360000;0.094775442298615134;0.14952240959411026;0.29653129245494975;7360000;0.47664063868770046;0.7606646375224787;1.4820393631650073
12;28960000;0.0048920124907302761;0.011971825481325712;0.025691546171228867;1920000;0.0063026011902084476;0.017977418307165073;0.040106990143601827;30560000;0.017750508310707167;0.027799684272025983;0.045893905718997922;3520000;0.022369023729125057;0.034767982387669663;0.06555843417970067;55840000;0.018563234522764437;0.031391282685536766;0.050872904754345291;3840000;0.028927514333126715;0.053457597255755995;0.09670012249795544;4000000;0.070947999999197944;0.12208583912809334;0.25135696112352846;1920000;58709335.683406927;213695201.74611312;513361744.67737532;4000000;0.052217542870348285;0.087585748120783277;0.17888062655641174;8000000;0.15223933533549422;0.24383137674194486;0.45953967690611708;3840000;1.3597533956606265;2.4825919014307081;5.0919853301852287;8000000;0.11295649441700863;0.17660346911204278;0.33481928455317056;8000000;0.35434256623307064;0.57176388123115;1.086867016655291;8000000;0.57868888481200564;0.92478706538793121;1.7661341490374098;4000000;0.051140903976745658;0.090934644364812078;0.18118525653877729;8000000;0.10999738020260992;0.17897811310430745;0.31360616611066766;8000000;0.57941301165548431;0.95011375377947727;1.811003530173509
13;33440000;0.0060697157520018244;0.013851710317061797;0.026090906998492251;2080000;0.0083929169409242832;0.019519086900019987;0.038404711668185564;35520000;0.020935783984697445;0.032524686379520787;0.055904774682368749;4160000;0.028303603046073461;0.045800807787037448;0.085937365699628829;64640000;0.02134461471876736;0.036464402266369371;0.060895643437043782;4160000;0.04710397657915353;0.077332142067139273;0.14643779156716891;4320000;0.078599740651783379;0.13083351472520977;0.27643050951815884;2080000;406595727.82893318;1674426306.1187985;3777999077.6258092;4320000;0.057778373021115159;0.10330000793382929;0.19094650472184094;8640000;0.16017495510915386;0.26036705465574456;0.48568511455328062;4160000;1.8427925819312985;3.1595074638848768;5.9373371430635933;8640000;0.12405822344528722;0.20235633806452333;0.37894937729592843;8640000;0.37578714596762236;0.62011855454112241;1.1623149231386778;8640000;0.75928457498187285;1.1579041187290908;2.2266030633484797;4320000;0.061181459804179932;0.1009347873731358;0.22597094856603928;8640000;0.12495044115024634;0.20274461267992294;0.38225295107761942;8640000;0.70037347801035577;1.1620975856166509;2.2475569532200477
14;38240000;0.0075504386249354;0.013558630811434848;0.02456909688771293;2240000;0.0076806563540458934;0.018940732830140555;0.039357441015784617;40160000;0.021153804200391348;0.032451068803210539;0.062333114150197953;4160000;0.028538320472966582;0.046193426694621037;0.086672246889942795;74080000;0.022664998399909146;0.034978612267756705;0.058058225448387887;4480000;0.037925277480945277;0.066892040515658405;0.12083083338315226;4640000;0.088225262479693353;0.14182141322024028;0.27515160050164972;2240000;4780407586.0006094;12174579296.19066;27348225314.691769;4640000;0.071295905939047818;0.11763593616219181;0.21456812798235608;9280000;0.17426027610854861;0.27077179825309916;0.52325185845403788;4480000;2.334483663461838;3.740435272799032;7.4094663765781528;9280000;0.14477909679033738;0.22595819807423517;0.42694504929091393;9280000;0.41381710076228973;0.65604473415975317;1.2753147560514129;9280000;0.87904431049822451;1.3684052491361538;2.6838246392475593;4640000;0.066785695530081735;0.12099550848890206;0.24637019454945563;9280000;0.14833057972148472;0.23157542716224264;0.44250826918456865;9280000;0.90698651375077655;1.4341368862097657;2.7435936390406441
15;43360000;0.007110327365491719;0.014883075431628871;0.027203874684641461;2400000;0.0094770321022207664;0.021067427413984704;0.043562350451020859;45760000;0.02519000234495716;0.038639705085442365;0.065873147145395439;4800000;0.041380331788157171;0.065602791622824924;0.12776313807199372;84160000;0.023326821818547189;0.039402720135203358;0.061269803344826374;4800000;0.03357059466869252;0.052929411768096832;0.10261201468998313;4960000;0.091504893325631956;0.15009191575376044;0.29400991966779189;2400000;29525018704.895733;97403858632.416931;204886697599.74045;4960000;0.079445502715369418;0.13275834790029692;0.25751343349925726;9920000;0.18713704874918319;0.2925952593652;0.56765585079800307;4800000;2.9454464760635393;4.7663454805438335;9.5093576068312125;9920000;0.16411046989939079;0.2551961228786756;0.48871552237337385;9920000;0.44246873221502886;0.68945606618161381;1.2770909584404935;9920000;1.007731788907561;1.6766360190801355;3.3320257010385208;4960000;0.079607479067024867;0.13339264960866826;0.27061730048239829;9920000;0.16377561859710138;0.25618187992407837;0.50781837046392697;9920000;1.0558476365140015;1.7147334430612284;3.2503369452369895
16;48800000;0.0084455396497859561;0.015937886252052429;0.027079895041294058;2560000;0.0095121834371696239;0.022263205740107289;0.048716734928042189;51040000;0.023996819563365864;0.037938244623583625;0.060053480603240304;4800000;0.041350249615041995;0.065573096741679104;0.12765966848710417;94880000;0.028038147714765871;0.043009055722914705;0.065185334429323852;5120000;0.044756527741827305;0.076364132946336871;0.14957274985190802;5280000;0.09369480761392629;0.16038732841457087;0.29016506012123799;2560000;254361750032.5144;692268618941.98535;1643661879421.0103;5280000;0.087079344842377157;0.14734110515036514;0.28533548068604897;10560000;0.19277523789826759;0.31287437432886778;0.57375288606506669;5120000;3.5759211658928165;5.6086936407322074;10.707607323637713;10560000;0.18272963860886746;0.28943511214803702;0.54606226036753114;10560000;0.45852106420231953;0.74832711213399494;1.3686660968048146;10560000;1.2491891229468437;2.0216058216886186;3.7020117612085177;5280000;0.093931149051599119;0.15006510251090904;0.2938811923923248;10560000;0.18178678440104773;0.29164193823972695;0.58223515862231523;10560000;1.2296890380160057;2.0232494146276405;4.0746726714540769


==> data/clustered/0.0025_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;199200;0.010335039500546201;0.053489491197930505;0.099947133929913806;40000;0.0060633574068166144;0.036111784409015628;0.088041877415040631;240000;0.037033809576176968;0.25961297250248883;0.453959557126276;80000;0.093297646804865755;0.31343575411840463;0.52656257755044;320000;0.0024899863632567741;0.015843012605626591;0.043467767195350414;80000;0.0033811661752451909;0.018503205988868759;0.05141997777240534;120000;0.056319512744476115;0.15489621210110749;0.34940377139254952;40000;0.0059476087091642283;0.042938623495621019;0.14690227822837512;120000;0.034200392942795678;0.094116612812939871;0.18006912160186309;240000;0.062396405825054256;0.15276606958111935;0.32257992026467131;80000;0.004813367218487798;0.020136154600559508;0.05919553277465299;240000;0.03671631070385574;0.097954952836470641;0.18432008930956462;240000;0.37378494408445662;0.7468195497031962;1.1066811174978548;240000;0.018880816448268393;0.043458978083405105;0.080238202402713149;120000;0.053085348756162942;0.15739085258704655;0.36796896184990907;240000;0.061578878075575765;0.15592811107996457;0.37944024463507597;240000;0.020515110772448327;0.059487031680666699;0.12462598901472144
2;440000;0.002252577968539914;0.011132714566822199;0.029026187628833629;80000;0.0038479041828227219;0.020781629167818373;0.046728578410317648;440000;0.045757791093807301;0.24566903532424805;0.43829859812712063;80000;0.093297646804865755;0.31343575411840463;0.52656257755044;760000;0.0024486332326395187;0.023840855183024094;0.096721169051754527;160000;0.0048545139204679288;0.037160309079209405;0.11001584946126587;200000;0.044661686214730358;0.15289154081837961;0.25150846738873489;80000;0.069288409342150137;0.49264315715081242;1.5988868869038817;200000;0.0094641908922064762;0.031676377283873611;0.059448381554042862;400000;0.062285212562591771;0.15846991292691259;0.25842666670539988;160000;0.0049790589683246173;0.03934722936919121;0.11692879361371045;400000;0.014647660059020804;0.038553892021832584;0.070350070474403781;400000;0.083689837697931285;0.23127773856532308;0.41720804699747338;400000;0.0031053540042534364;0.019781746873407946;0.04766230362431749;200000;0.019050243319629713;0.047286828451190269;0.10117703085292004;400000;0.022116361558885075;0.051453903083194821;0.1129456089594133;400000;0.0041383443416618034;0.021818872136778834;0.05718080032835194
3;759600;0.0020736292233725501;0.013194954602269535;0.033343011561123188;120000;0.0036631618625734912;0.01888585249942578;0.047412124357415091;880000;0.0017509924902312309;0.016369521862822881;0.047635552397277049;240000;0.0079879375371803198;0.032040921765527197;0.073440014016124752;1360000;0.0021512686285013092;0.025916176221731965;0.071892154014836;240000;0.0039848929582886198;0.025368515962007197;0.064408551246921894;280000;0.057728600218757316;0.1281231080879322;0.19144170953433565;120000;0.81283355747813779;3.5887973405430369;11.932398474571999;280000;0.0051086299097243947;0.016504181715032429;0.039994968954566189;560000;0.088546867205654;0.14823105909903656;0.21544414737697618;240000;0.012810433363733565;0.076096958161489162;0.20653326178131562;560000;0.0091557850983575925;0.028768883383115104;0.057767309284922665;560000;0.054905814011121837;0.18068265977148762;0.41800677093686595;560000;0.0090846227174163491;0.035657619801165788;0.091592840979947243;280000;0.0031790924208081862;0.021773370916150218;0.056886640763701347;560000;0.011760071789402898;0.031377307094671944;0.078667058087259614;560000;0.011259805103345002;0.039091809286768878;0.091198958082072526
4;1160000;0.0024648402101218334;0.014266928658813308;0.033397813466825049;160000;0.0026048405114809325;0.017172888830991027;0.037232083015787128;1240000;0.0018142709375338346;0.014826806700206425;0.035915698853605599;240000;0.0080653684548287214;0.032011020157431805;0.073984381233192287;2120000;0.0019974342000085902;0.016465457431605261;0.11216312369218387;320000;0.0048755915610953901;0.059539620365568792;0.18712023700827798;360000;0.029016968046092887;0.089085385887028967;0.16828705405180502;160000;5.5999854249767402;28.347443013344144;88.229119934480295;360000;0.0032939411114145706;0.017344380931004141;0.045859875281224802;720000;0.055741403348121853;0.12727929060879284;0.2267092969397416;320000;0.012847337391868946;0.14232181441398856;0.41578280983957155;720000;0.010009190961406449;0.03159378457609946;0.072044352879449769;720000;0.069214358352356301;0.20414305269537572;0.45390329807545649;720000;0.018326972038599232;0.064618249370366115;0.15064421840190731;360000;0.0022151950411165855;0.017747808390798474;0.051398463686002621;720000;0.006368269019457389;0.032017155604484787;0.080679415064484145;720000;0.009886450736962156;0.062479146383574706;0.16517499012710035
5;1640000;0.0019796558140577633;0.0098868782165785346;0.026294933808205662;200000;0.0028140353184147446;0.013983883689014213;0.034146825197936374;1840000;0.0018582140957820088;0.015722526058907317;0.041577682020838641;400000;0.0026782014106804903;0.017347476355657181;0.04157980378845403;3040000;0.002989171919974267;0.027598731352919969;0.090486620035291468;400000;0.0042011498565374022;0.033108090774207746;0.083759618227081542;440000;0.014695049400917346;0.069194235410506233;0.16165727013220702;200000;29.596799311490113;181.72613556539517;633.79882604425177;440000;0.0034473875272985227;0.021105382321728924;0.056978291698927375;880000;0.055980092722704218;0.11097655307171056;0.23554690017379798;400000;0.033023894405045585;0.23625779341568395;0.64386496329041842;880000;0.017318050595873977;0.04186800906644135;0.092367557316298463;880000;0.09422723635798394;0.22660031243169118;0.49722036005653103;880000;0.04388280759548753;0.10897387660272682;0.23749455082522453;440000;0.0026933710377618956;0.020999365367112041;0.060563791591286727;880000;0.013668376930870096;0.045350742692150857;0.094621417481195333;880000;0.034523729910850044;0.11324995172930041;0.24188946123426675
6;2200000;0.0025286573837516478;0.010700806279722763;0.025287061144092068;240000;0.0016704872723448201;0.014775628800799918;0.033327825323418985;2360000;0.0016697786393106984;0.014684197124093325;0.035985276912698594;400000;0.0026606699224170742;0.017327831681288222;0.041546553720000268;4120000;0.0035765999768966206;0.020852979696900909;0.052408896709148847;480000;0.010292219032941049;0.087442140077636552;0.2350277862459374;520000;0.013438496978035768;0.073674898660090804;0.16671852096915099;240000;72.608136446683417;1422.5988202797394;5041.6969868166661;520000;0.0030745853908861628;0.028887486593527828;0.073520799200153378;1040000;0.062983900324145636;0.12511566744954455;0.24028495301763719;480000;0.08075058164404729;0.40064138615968192;0.95932555336602698;1040000;0.025499634576853881;0.053931167069857906;0.10844931064582831;1040000;0.11434744183525614;0.25144588195864576;0.50116066776129686;1040000;0.075309242730092305;0.16208787398207997;0.32177805772402979;520000;0.0056339666694495711;0.03052551135568024;0.086168804446146066;1040000;0.026126932786372022;0.056341929599575624;0.11472080293216755;1040000;0.079559591284699804;0.16872667235150385;0.34840022132705317
7;2840000;0.0020517367546111888;0.011246619645725348;0.027644264258998227;280000;0.0013607728425261126;0.012118666245183908;0.02635691942044148;3120000;0.005429533287039193;0.020893004597643122;0.059299462524958609;560000;0.008591530794703631;0.034079936098745975;0.086828192254258502;5360000;0.004544675088780043;0.023491399907379272;0.072597345558068127;560000;0.012037936130808415;0.046539632217183775;0.12128564244602935;600000;0.020867850992636546;0.072693225710483825;0.17556744421227133;280000;2030.8101389710171;12435.683535700502;32669.187380352982;600000;0.007896849174739538;0.034688774763110053;0.086262441441935386;1200000;0.072345489928397594;0.14010688841786559;0.3287903123127931;560000;0.10106680139626888;0.57580939685048316;1.5201567418676116;1200000;0.033058357155771954;0.067207274535755729;0.16410503045149411;1200000;0.13306407715238253;0.27192077124313741;0.66827473884095168;1200000;0.10772438572844363;0.23419099458698039;0.5212231593539689;600000;0.003292358954140331;0.034983539012625492;0.092870897197369948;1200000;0.034184397719207504;0.069774217981974779;0.15549125271982664;1200000;0.11111672259284397;0.23565206642895625;0.54105336635548007
8;3560000;0.0023733688434530074;0.0116285176610796;0.026761732356699347;320000;0.0012880086523185334;0.01365213955148737;0.03403440111177581;3800000;0.0039827414587899094;0.024159295146295806;0.059856325973335019;560000;0.0085486376095208604;0.033966983490956657;0.086354141556387543;6760000;0.0032592660838190305;0.025890195076314175;0.054871649448388682;640000;0.020319771528903914;0.11121913210493664;0.29666195429220471;680000;0.022640481949497204;0.081058034756217312;0.18223876032345945;320000;9242.02952210693;87312.619523076777;269520.5889107461;680000;0.010162617941533562;0.044840196996175551;0.1009062597920586;1360000;0.075041494035364684;0.15751177774698544;0.33215493959486386;640000;0.14993968195966079;0.83977239864692566;2.0323459951883707;1360000;0.041125189654154799;0.086354387939374583;0.18490879512411043;1360000;0.14421858229511034;0.31213636581285031;0.67104429137289723;1360000;0.15995497789098295;0.32181835071974763;0.72128620430556045;680000;0.0088179277866398797;0.045932998715585802;0.11228636162479542;1360000;0.044159761891306257;0.089391762158022664;0.19151452490288989;1360000;0.16959823290990425;0.33040601214136478;0.73246175921443735
9;4360000;0.0025232170400146313;0.01227817588915954;0.025590657714945085;360000;0.0031090810432220454;0.013913533528494258;0.032234247651647237;4720000;0.0055147786674861676;0.023488124123183515;0.047185688536822791;720000;0.018021552559457501;0.062597282686664466;0.14616139408030077;8320000;0.0083769802822454657;0.025905088508309346;0.06011596814449862;720000;0.016634806031862189;0.059637234264842381;0.13999562237269447;760000;0.022541342321564239;0.089903804385545683;0.20141100558332833;360000;64090.264769723217;610171.83709652768;1638086.7062127451;760000;0.013083209529929916;0.055089728341024033;0.12380455003867509;1520000;0.084596417020665421;0.18378080220494014;0.35718216744631637;720000;0.34962494338859096;1.176545270064896;2.9063739292975401;1520000;0.052833940546699494;0.11281121734024195;0.21952699168586295;1520000;0.17238237295008296;0.37336928825769106;0.73337076510347476;1520000;0.22890759746026906;0.43540429537092973;0.90003231149089902;760000;0.021188779778417197;0.050600490573040287;0.13109862413821166;1520000;0.058773643849634551;0.1074821780598825;0.23729274928454466;1520000;0.24756259567438962;0.4540006156815698;0.98854275000476377
10;5240000;0.0025832383948371394;0.011534047272564449;0.026706523980345492;400000;0.002151880351885876;0.01479391092590494;0.035694345755166321;5560000;0.005432702697042999;0.023286891900956952;0.045294889004953619;720000;0.016591759146612053;0.05720264307739284;0.13471754830434457;10040000;0.0083966083157215373;0.029032880113922081;0.065948651866964081;800000;0.014130090549928942;0.040171048178898661;0.086794654052190473;840000;0.033042682973212487;0.097986611384161454;0.21390108047044182;400000;532571.30980096338;4732225.9409762807;12377819.680166142;840000;0.02217967729030592;0.066449702649791;0.14105681002353504;1680000;0.10880157752390172;0.18572006395701413;0.38081685647287611;800000;0.50565699579403767;1.5787777716757825;3.6041288791732975;1680000;0.073148394511359891;0.12564967890485235;0.2460174176848853;1680000;0.22090089281592054;0.38383638573575996;0.79108965972493506;1680000;0.31672690816508453;0.58975379633540048;1.1484386308246473;840000;0.02659480507561917;0.066747192799432809;0.13184094427635934;1680000;0.068530156347567955;0.13227074875011136;0.2574715757662438;1680000;0.32263560882554082;0.59710243629723658;1.1929350640671614
11;6200000;0.003847606404884552;0.014506822893852619;0.033573021649833688;440000;0.0029688913954326111;0.016215117926727318;0.040323674860140366;6640000;0.0096240854484298775;0.029876938921416373;0.054691914430520169;880000;0.014844852506173215;0.035482960510966867;0.075980470453385907;11920000;0.011032189605972171;0.031052408500084998;0.064630984298255409;880000;0.029855382698604077;0.072051547617460174;0.15890122859326664;920000;0.047067255752594191;0.094528565365927478;0.20801658734993961;440000;4414365.8998878896;34280391.773457721;97830575.310935065;920000;0.034255592570969308;0.070584051961207567;0.15198579644719609;1840000;0.11709887079127726;0.19657467291327879;0.39974175617661073;880000;0.95943711450376257;2.1135209768752761;4.6967432723420517;1840000;0.086707371520818741;0.14586260743084178;0.2962215166902184;1840000;0.24799290263228335;0.40719559316708542;0.80685035375300462;1840000;0.41310255807561302;0.70469544168060749;1.5470306424831819;920000;0.022012927553285711;0.077645927400970316;0.1615595072324674;1840000;0.080567149882983608;0.15306421988837249;0.30057743739924647;1840000;0.44014528931812724;0.78029383495713223;1.4768223901916426
12;7240000;0.0044396521283957555;0.01540608622326463;0.03335949710763899;480000;0.0023597672459865402;0.018756281725927589;0.039922833605821127;7640000;0.0082231073707000179;0.025822208283804854;0.056354572244742461;880000;0.014630483767190722;0.035120359763487596;0.075404440035283932;13960000;0.014541784112880526;0.03050565588021709;0.064826618958120086;960000;0.017913926454807171;0.05516048097193306;0.10368246362882179;1000000;0.046030678203961208;0.11072074380350552;0.24558764926986762;480000;42222019.817263849;259384347.34089482;723080892.09539211;1000000;0.038861474261763083;0.087197302166767549;0.19085694516415236;2000000;0.12620433482120708;0.21428623096451221;0.43240014734792287;960000;1.0604534316853547;2.7051764529809046;5.9688309431689275;2000000;0.099374360657224881;0.17457494585285149;0.34213920716603757;2000000;0.2638892144942257;0.45202332153527569;0.92998661329384136;2000000;0.5340979965144127;0.91906604158883176;1.8572191809155476;1000000;0.039388509258533808;0.092707937108096286;0.19771763384711266;2000000;0.10221492593989578;0.18145076560048853;0.32981966645229177;2000000;0.56387712338291918;0.9962767565254812;1.9073516919628668
13;8360000;0.0035587509484961079;0.013813500063127766;0.029259710569719405;520000;0.0031440314655229239;0.01971597116650535;0.046311640598518979;8880000;0.015669883563476907;0.033274082526662523;0.064123544602580657;1040000;0.022029198587556292;0.046842817410913062;0.09350555504060383;16160000;0.017117560435322823;0.033789085380888165;0.066487540716190216;1040000;0.038659139158187063;0.082776472416937003;0.16499897075381687;1080000;0.05646448316769373;0.11435986884793992;0.27316603984745419;520000;189339478.14562759;2107243690.3943114;5511316049.1694107;1080000;0.044595371048032448;0.10292995845506034;0.21347113303066395;2160000;0.13322532487283184;0.22973222794647163;0.45287091722016115;1040000;1.4228309825263776;3.3091478181371725;6.5911475786388571;2160000;0.11542392043741058;0.19946459100808323;0.40815612203291174;2160000;0.2792945220415608;0.48929431136901247;0.96224727868883064;2160000;0.69221682024904252;1.1279091730477315;2.4452901399627125;1080000;0.045084344926189075;0.10171224605610595;0.25103325400493759;2160000;0.12028189134285053;0.20459094950410123;0.37471779150355511;2160000;0.69092872463345911;1.1722751762113131;2.3351298047343443
14;9560000;0.0045565604476416628;0.015322749943856701;0.03282816487185089;560000;0.0043500531321315518;0.020191218109853613;0.047545299961948541;10040000;0.017044362166588424;0.032726095128659927;0.063647972435956185;1040000;0.022050593437586964;0.046819072029366096;0.09353001275697849;18520000;0.015822580958607776;0.037245183006764826;0.067431029880042376;1120000;0.03036216768660208;0.06684514576986425;0.13199138884725428;1160000;0.061354878319302982;0.12703843723876998;0.29443520112080773;560000;3380471644.2873583;15375700489.295738;40201328251.725975;1160000;0.061682160035936552;0.11615560440712716;0.22796173701219177;2320000;0.13903820780783682;0.24682085214084887;0.47510389564475619;1120000;1.8247612011006162;3.9419096886686931;8.3427449772426403;2320000;0.13080692772775929;0.22709888708772408;0.43651021592883843;2320000;0.31256203341615368;0.52064757310266141;1.0139530197162947;2320000;0.78060633076609653;1.4008255795278264;2.7941360334599898;1160000;0.053422981793811282;0.12028389172475512;0.27030842643136344;2320000;0.14632839851498544;0.23652023719196724;0.45517576686797401;2320000;0.91624423922425513;1.4206543938133642;2.842618578681321
15;10840000;0.0047920359183753125;0.017437748621010003;0.035568966726317389;600000;0.0046915324830894669;0.021425591283070235;0.051072068820754317;11440000;0.020157128864415921;0.038688750549566178;0.070529921904069648;1200000;0.032053537575611024;0.065296190710877389;0.1576664582817377;21040000;0.017148953501149426;0.039450678793515354;0.067670950574765548;1200000;0.026416296023885649;0.053763516783175036;0.1296137659958686;1240000;0.062031139990105517;0.13628803029959447;0.28328328348433696;600000;23949707847.211311;110050149078.22971;277223367190.38361;1240000;0.071574120155486684;0.13350421867795953;0.28771670891938367;2480000;0.15936170471321365;0.25956189046523115;0.55023828895333549;1200000;2.5612096291918398;5.018081270825201;11.367180550675425;2480000;0.15556412499660297;0.25772183030808382;0.52459969668848561;2480000;0.32808728481468791;0.55733519343869897;1.1471333657165528;2480000;0.98734156404856466;1.701751147964103;3.5818704197796603;1240000;0.058341268376876636;0.13717271015761814;0.27086472697049707;2480000;0.14979968018099418;0.25248928272585952;0.52759503706125155;2480000;1.0133023381715098;1.7542474143469677;3.5399857330374087
16;12200000;0.0052314408063961837;0.017550790672005837;0.035607582408283246;640000;0.0054858239149273283;0.023379707104884615;0.052523570172162665;12760000;0.019865019490959261;0.037402302037361515;0.072753407457159025;1200000;0.032109801388070708;0.065416018806122092;0.15795604195213961;23720000;0.021848182965047026;0.040528170772020936;0.074213804770302441;1280000;0.038459203765922143;0.077120612222029122;0.1776462961144403;1320000;0.082464689896223173;0.14431061414298135;0.28120348268761752;640000;132663259806.90297;901685579867.20728;2249268766548.2861;1320000;0.078924235624522152;0.14306243249997622;0.29006777782849152;2640000;0.16357783036016874;0.27590679478529356;0.53775785222793493;1280000;3.4769904061301857;6.1058570323654307;12.520719386530637;2640000;0.17032286937208077;0.28246475563226814;0.56166299297230748;2480000;0.32808728481468791;0.55733519343869897;1.1471333657165528;2640000;1.2195792636864944;2.0129751357727068;3.9707708638788213;1320000;0.084639276332921981;0.15473577166845129;0.31674440678165972;2640000;0.17421276442891143;0.28697081920815759;0.59395803497516331;2640000;1.1982544438875595;2.0639664915714659;3.9842503113085286


==> data/clustered/0.005_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49700;0.012059226705077919;0.077255322588159731;0.14580765282857558;10000;0.010023478826271129;0.055598450655613141;0.11642044583925569;60000;0.036315496648746996;0.25290187297280697;0.45653714602855433;20000;0.11513831429049691;0.31290282999850261;0.526386345837906;80000;0.0046532866251295458;0.027597605993463267;0.08722397439528555;20000;0.0040689014818033973;0.026359160071047647;0.092007002888815762;30000;0.055369644922411677;0.15609024182586354;0.33832649353894756;10000;0.010583226586826521;0.08354020729568154;0.26899512975276269;30000;0.034530793419592899;0.098315618710627828;0.1857702092918557;60000;0.053541299484692995;0.15571155424078037;0.33163883483151574;20000;0.0042416791319907117;0.029732455966741997;0.10931422799187393;60000;0.037463070250655574;0.10295810835071935;0.1892428488540352;60000;0.28550171955748221;0.63577353208417042;0.98931140967801912;60000;0.011285953869093862;0.047744781359257096;0.10022420401826448;30000;0.048154957673591028;0.16055211150340693;0.40751146611241179;60000;0.060450088483434271;0.15853540729871768;0.36249002427560484;60000;0.017207340100455739;0.065390678065769273;0.14812617581649737
2;110000;0.0050967017329717193;0.017204928462376035;0.045911044356051325;20000;0.0043563890438146824;0.026692030963589825;0.062589933116240726;110000;0.039663669450950116;0.24579633510903615;0.45356969804952035;20000;0.11513831429049691;0.31290282999850261;0.526386345837906;190000;0.0053185691065987814;0.050817866384239858;0.1899280683287069;40000;0.011382120145702002;0.066067774401395968;0.19822929766552244;50000;0.045448487511603665;0.14179176460297388;0.24902044845016941;20000;0.15625260064066937;0.96615767671616726;2.847591252454682;50000;0.0053950303354003606;0.039128738688342352;0.076480413670114836;100000;0.047601365408751956;0.16360423613967187;0.27507696383492608;40000;0.012123401536626546;0.070173146399515371;0.21266937291401783;100000;0.017564932729521043;0.050971536763777081;0.11231938401621125;100000;0.094071462101016315;0.25756356230737021;0.53029433985258279;100000;0.0054974672945848667;0.035189635718508291;0.11089041663598118;50000;0.020969925624346887;0.053771195858488406;0.1207788412611849;100000;0.028894531230047545;0.06844026572136265;0.1372366520492094;100000;0.0058050272082377655;0.044254533261713989;0.11168564740251948
3;190000;0.0053828162888585581;0.025865127656072913;0.057005285052999358;30000;0.0040826195104577256;0.029726734845890654;0.06468118144164689;220000;0.0027486259198550738;0.023935417745010248;0.063357039101492763;60000;0.0057428932461224451;0.040523704480715725;0.088034825758879054;340000;0.0062459122592217961;0.04458173208929625;0.13612403908776194;60000;0.0037413471346432075;0.044034228511845165;0.14537292448707098;70000;0.040788576365269405;0.12768989582098503;0.23455244887132104;30000;1.4604313415557073;7.6430406062860596;22.606393863598068;70000;0.0049237755545762062;0.029484057944473681;0.075066306002475949;140000;0.072175478185400738;0.15027673345066275;0.30116259146792834;60000;0.010855887739296438;0.13926002010017252;0.49294358305622621;140000;0.0066501059657026653;0.043578268134531806;0.11227344580826056;140000;0.02979844870614198;0.24246177356182075;0.62842923119807714;140000;0.006714716981860205;0.063069171358565337;0.18466423358966222;70000;0.0059727845217082878;0.034975402560206953;0.088316541136123111;140000;0.016470506076639618;0.055807133095025788;0.13114343452951827;140000;0.019838544126824106;0.082726324543750951;0.19904917740400779
4;290000;0.0071942394007335096;0.026110443427659884;0.064293968054528666;40000;0.005461395168581679;0.027779759255830802;0.068222284737582378;310000;0.0037693578616185258;0.025184608455348517;0.057598478554269313;60000;0.0057286685534803;0.040360831361168408;0.087821597531190496;530000;0.0038767514533866671;0.036759980127046232;0.18555832416623272;80000;0.015859226270897382;0.10717584860255761;0.37254762342920944;90000;0.013231751448175002;0.1048298542216542;0.26264738795887421;40000;6.5963541769452956;61.822618202629585;163.1758172626387;90000;0.0039993152143804603;0.032548129180616559;0.10062259873990319;180000;0.067240129606166876;0.16542506516144978;0.32627348228577047;80000;0.041334973387449327;0.26813102226015573;0.88370722026476756;180000;0.019120858426354526;0.062134713626669502;0.12911226234169645;180000;0.098143792201757896;0.29365568071309806;0.64263780206397259;180000;0.036407501573564649;0.12744105508401429;0.27019178574806446;90000;0.0040146830506836281;0.034078600805853981;0.10269365377063006;180000;0.015853373732647717;0.06077697884656301;0.13875894833889277;180000;0.029688875821747479;0.12422214728945555;0.29165731881600698
5;410000;0.0055804621871268353;0.018793859563617475;0.044368634535274072;50000;0.0035042914448796107;0.023200377684080033;0.054529148455292033;460000;0.003597783518555026;0.030432873163941519;0.078781591523668704;100000;0.0058892136332234432;0.033910017802929765;0.10012563390649173;760000;0.0071286048111578893;0.067484895124140742;0.18897739655642684;100000;0.0087678571758792838;0.068988997945950856;0.21755963116005095;110000;0.024662487949945779;0.10324430068812418;0.24847650423816831;50000;33.76462164934663;432.87631329326382;1209.9507896183038;110000;0.0055648580781895744;0.044078904107545086;0.11449004340395168;220000;0.065799309712709128;0.18637676930130045;0.38548941918196822;100000;0.064421695706766216;0.49234429391704571;1.4733962328447072;220000;0.027972478811534429;0.082747249563321329;0.17590008292806036;220000;0.11468928769561645;0.33938062599992086;0.73840578213059915;220000;0.073913196868540393;0.21167496507753297;0.45672492606853449;110000;0.0071822726815475874;0.04560996702791497;0.11990269619316263;220000;0.032877570053637485;0.081042499732733045;0.1806781427878327;220000;0.078374761978044411;0.20361620440046102;0.44500890907143514
6;550000;0.0051703269329796816;0.021015584799824023;0.04690913702109898;60000;0.002812305062862795;0.023415782489665395;0.057997928669405618;590000;0.0027657205039652672;0.031353179609596563;0.073425376550040597;100000;0.0058370074609987695;0.033868339767029423;0.099861350754130968;1030000;0.006462841578375342;0.044689662761323051;0.094059450476564221;120000;0.020635091256480314;0.17350194693110416;0.50945934405164062;130000;0.021502171736223746;0.1033245244157926;0.30208105808498081;60000;427.28189248923155;3443.8865838303336;10489.645689333647;130000;0.0062243341535025308;0.050553908347503292;0.15960299593338762;260000;0.10385694074488576;0.20251904306639162;0.43053054882185421;120000;0.2058185823941773;0.8432567741107655;2.3559240141526017;260000;0.047907377937258813;0.10097036695061368;0.22261001917151221;260000;0.15890068597210341;0.36103294586293394;0.78480304211691165;260000;0.13518961874841382;0.30725659575207887;0.66216701158373981;130000;0.0097787558950003673;0.058947125990581925;0.14626118159330812;260000;0.041481732035076838;0.1116016594327259;0.23662526940756204;260000;0.11524614249915613;0.33033515654058576;0.71535921707260619
7;710000;0.0069918388111691937;0.021805540987748832;0.055607255591103716;70000;0.0032992694699799882;0.02351871025759876;0.057769978941481871;780000;0.0060903603338843529;0.047073071915189155;0.13069039130366547;140000;0.0063998686711737272;0.05899694538164011;0.17373752021541869;1340000;0.0093254982497991516;0.047316902284910367;0.16405693717875483;140000;0.0080504129189404965;0.081953373506765431;0.24123293899682269;150000;0.024192428195420182;0.11080472061848398;0.29266285799092257;70000;4294.2775158161985;24882.437392206441;71456.985326859824;150000;0.013550707051701113;0.061985452687231157;0.15807326946465103;300000;0.11659863819845377;0.23741759114453159;0.50377908099860613;140000;0.19766105050681193;1.1895537343786162;3.3873597944397758;300000;0.067036258188999304;0.13529045479658086;0.29289551999161806;300000;0.18700327121339408;0.41467246904977162;0.89694044392223016;300000;0.21118964777570448;0.43519454167207805;0.97423375469851081;150000;0.013330154242935316;0.075282205200722652;0.16776195924267712;300000;0.077070440590230369;0.14972177330582626;0.36136853412801445;300000;0.22673636408773024;0.47752775345972487;1.0744775892273741
8;890000;0.0076904078527698207;0.025704858286372631;0.05062009298761834;80000;0.0052443920077355766;0.025835109952408751;0.066826187045281968;950000;0.0081600937160954783;0.044843381366658275;0.11124950792555964;140000;0.0063821270463720794;0.058855803045629637;0.17332459832393835;1690000;0.013716352147456539;0.051464013417788404;0.11010043244732043;160000;0.0094214774638722403;0.063932099512981039;0.15844650562013801;170000;0.024506788888349965;0.12832660737225327;0.34010632654115031;80000;20427.825311523684;171035.88646994485;459459.39666801394;170000;0.015015940243511012;0.081942224954459991;0.21328614828211798;340000;0.13550354855040342;0.27321028881944004;0.49985986197894489;160000;0.4763239405701668;1.8944958338725781;4.6132612997486016;340000;0.083741772638734988;0.17326345105284985;0.31721374906865957;340000;0.23036852339195788;0.48060418765651825;0.88721598883282993;340000;0.35175986878876425;0.66792047273792232;1.2078350285018871;170000;0.019404702962634777;0.089354749478230341;0.21496849388807124;340000;0.085927405416399802;0.17973541191245812;0.3404030118544315;340000;0.32301519156696984;0.69044148533835137;1.3137880675820111
9;1090000;0.0092611863120780139;0.024541344414132568;0.048905266580977803;90000;0.0042489019667376112;0.024572032767475573;0.069568679497839916;1180000;0.013030849282190388;0.046231501960487476;0.09948243285115789;180000;0.035766744927337661;0.12408823674838464;0.26485277282041647;2080000;0.0088110848557912264;0.049785219141298666;0.096566186692609815;180000;0.035705595116662006;0.11686460642013613;0.24907570603654464;190000;0.050317883396267596;0.15074927271047989;0.34946981002417765;90000;167884.45136861759;1320766.9640374105;3932024.8860851978;190000;0.034701295699600107;0.10556345663213718;0.24432975394859993;380000;0.16278344973273567;0.31608698290156001;0.60682605234692166;180000;0.96673130124092077;2.4086812386136156;5.4851738099868408;380000;0.11136670049932615;0.22353668989864417;0.42451952415921823;380000;0.28005369908173383;0.56287537256340903;1.1209083308680596;380000;0.44737856439987139;0.90703214815382416;1.8616779121081364;190000;0.028271058734254988;0.10951737144788008;0.2342007155264674;380000;0.11457237914151831;0.2152613762133011;0.43930666305789956;380000;0.45331915535748157;0.89588435161600277;1.7993317181351198
10;1310000;0.011265164130325521;0.02714117873243569;0.055831978127620661;100000;0.0071946852370766935;0.028965199851817704;0.076755836152868517;1390000;0.017777711164353022;0.045109851088688077;0.12539544346380457;180000;0.026633900631188895;0.086393016427470187;0.18380868309223136;2510000;0.022655018021540865;0.062438441236171899;0.13031589126281715;200000;0.028192173275777225;0.084998221947385405;0.18876020857484371;210000;0.059017387312929166;0.16919511615109653;0.34156082777774799;100000;959396.60464036441;9134586.5170173161;29178628.965878032;210000;0.045964444160212108;0.12955812307586884;0.26217446470928163;420000;0.17400111537329516;0.32174428775408631;0.63593272872455542;200000;1.1043407336706386;3.1160667356821223;6.3523277020449864;420000;0.13372846942211702;0.24782128486857458;0.48855503264739275;420000;0.30975046831007197;0.56668957927453123;1.1808485633682408;420000;0.6324054978376682;1.0917907844180079;2.1583599486609764;210000;0.033216475100188138;0.1314197784759828;0.35618733759226773;420000;0.13989406275045352;0.25355265847002539;0.46339478820710517;420000;0.61464295397888591;1.1850228506058285;2.5205802333370464
11;1550000;0.0098800353707491784;0.0294055776565764;0.05874448885415539;110000;0.0043146518010346302;0.031951999352708156;0.072844334323746554;1660000;0.022324087517883031;0.057623633553989216;0.11555125698952913;220000;0.026417913949640683;0.068483387135319263;0.14580121405570956;2980000;0.025514615341918165;0.06166974814855837;0.11605650704127066;220000;0.046937811245961;0.14394390068956031;0.3078468338403626;230000;0.059235747010782068;0.17699621640192353;0.33917132837652608;110000;11420179.83151399;75762244.181347489;223203030.69167408;230000;0.048838465127462288;0.14816716014871739;0.28541979408820317;460000;0.1958382852444128;0.33442455242304114;0.60676941681955676;220000;1.0600832311586945;3.7733727106915573;8.3418980435406613;460000;0.16469079674592729;0.28294864483194204;0.50917133356977906;460000;0.36243454607026027;0.61212600863039057;1.1842847138454891;460000;0.75783091804771896;1.4197020334524113;3.0303648127399776;230000;0.062820256842105807;0.14290495383676011;0.36935319384646798;460000;0.16374421660590227;0.29137047509846714;0.62161437101255535;460000;0.77139260710981317;1.4480475889475719;3.1079326711987796
12;1810000;0.0095258934219534103;0.030599044903552468;0.064103939703684332;120000;0.0060434123064712093;0.036200696672749805;0.089656796408888878;1910000;0.026485461679295778;0.057974820824543583;0.12334612658943182;220000;0.026361347818928616;0.069059299145960207;0.145572253327102;3490000;0.028508359657425264;0.067728087737637638;0.14342299411193327;240000;0.038861691488873563;0.10264247169230473;0.21401671503803801;250000;0.072705086640241307;0.19853616656960582;0.42666293303485225;120000;61941744.035950504;525425595.9616605;1474094732.2512109;250000;0.066246672271826387;0.182205800141922;0.38636320778841526;500000;0.21768217678763435;0.36453033004403168;0.72451020178020853;240000;2.0583279337750433;5.0961356462731313;10.946025125558476;500000;0.20391885581977429;0.32850633908676874;0.64581085673311911;500000;0.40046959090901985;0.67353595043079806;1.3486856581934332;500000;1.0320297151992;1.7738561353928555;3.6467789581264523;250000;0.076696739680171405;0.16795881885923025;0.37201169228597908;500000;0.18333538826190179;0.34451300938590562;0.66392848426365103;500000;1.0473550782856504;1.8217102973169408;3.4274870844758576
13;2090000;0.010847471789322842;0.03187115327928923;0.061636245798356623;130000;0.0083421194042331143;0.035557594169682905;0.091462709498226519;2220000;0.027828264387694594;0.070097613407970327;0.15377167823540811;260000;0.040888637023045592;0.085767550479878052;0.18370912328052913;4040000;0.032503180560359259;0.072609237320077943;0.13787717199404936;260000;0.040874479740214645;0.086492291380212111;0.18483573704045853;270000;0.092075377202886471;0.21366289155551049;0.42557196788536039;130000;588052086.78556061;3315081452.9129295;10749319027.575264;270000;0.086489720085257682;0.20293754297730515;0.40040588850529479;540000;0.21897965382248583;0.38261343141509285;0.7289515854201063;260000;2.952679845430974;6.6451495712691706;14.283055440660412;540000;0.21858339776284866;0.3912870315837812;0.72493868786363791;540000;0.39354880355516797;0.70467921314126758;1.3767105538135296;540000;1.285283587298605;2.2429710709316275;4.5162128594501692;270000;0.089820864487809543;0.20295239480993293;0.42017279661492207;540000;0.22925130728769455;0.40132145771554506;0.75637341164130034;540000;1.2889981903981362;2.2900808248253672;4.5300361007822483
14;2390000;0.01194443463612461;0.030979271361591163;0.06522432120548928;140000;0.0077070143172656641;0.036754130155727198;0.08542774304790289;2510000;0.032713534715601442;0.071842828625250141;0.13363770528961477;260000;0.042533717948634066;0.090847396907959455;0.20097640040161585;4630000;0.031709418836108769;0.073228332770102225;0.13558691277864196;280000;0.06053859199568111;0.13385483937507486;0.28391249575967398;290000;0.11024448302600515;0.22199722238187039;0.41525147580165522;140000;5400577706.5866547;29320789156.168213;75779549003.687607;290000;0.11472862387064905;0.21759731239092872;0.51234288349964985;580000;0.25491838006098644;0.42008052385817818;0.80756052680992585;280000;3.5000278135321028;8.0065405680755006;17.297601526744881;580000;0.26315863440972992;0.43229253980258253;0.83830217981379362;540000;0.39354880355516797;0.70467921314126758;1.3767105538135296;580000;1.5774676018400646;2.7496559273226455;5.3156154294166136;290000;0.11971510028190137;0.24007689910569283;0.48555914730729344;580000;0.26182984105015;0.44079275524461536;0.88274686786680201;580000;1.6415009993583811;2.7181203748410856;5.8767652547494675
15;2710000;0.016957081827336872;0.036826590052968379;0.072873095014238845;150000;0.009934452885634746;0.034400342205382344;0.080060885007522689;2860000;0.038542191896016015;0.079257639515298919;0.14408744693321168;300000;0.06148266701375546;0.13112129692096114;0.28064666002389788;5260000;0.047259653949445674;0.079996396029525685;0.15935397519506403;300000;0.05439681665035017;0.10842978359057023;0.23462297052880521;310000;0.11939831008482348;0.22591114067849272;0.47512300788237505;150000;30378179097.229675;186296395318.38144;602091307215.19397;310000;0.14147259834319856;0.26564458480937986;0.5236765857487532;620000;0.26612533101432145;0.44912864875581943;0.82651596872169098;300000;4.4854807556051366;9.6102643499222733;19.860964918110703;620000;0.29001897041382185;0.50636630980005826;0.90987705716678435;580000;0.52426584060381831;0.88878577361970867;1.5801652906438606;620000;1.8576045596708832;3.3509548922736654;6.0432272437046555;310000;0.11309710239787842;0.25788684065889478;0.59246556140255802;620000;0.30504719486260229;0.48844919698332923;0.96221919570037462;620000;1.8964827776195539;3.2309427866820757;6.5981577335959019
16;3050000;0.014367572707328078;0.038105485423953353;0.070917005114209897;160000;0.0075232290876682383;0.044406329578432574;0.096611102933761586;3190000;0.041910144956405715;0.083189839466459442;0.16616286055881113;300000;0.06109481298830105;0.13032740888233135;0.27897596515881346;5930000;0.046095153187832395;0.087287186903402148;0.16165411496420676;320000;0.072582688142664512;0.15447350308095445;0.29118006049661677;330000;0.11810154158384113;0.25535613506232457;0.53453546193003787;160000;243833121269.44739;1625474203916.6802;3985820702791.4863;330000;0.12986642260388429;0.28652045990592051;0.56992144172613912;660000;0.2859516895957594;0.45440884484550814;0.91447132609013648;320000;5.3564461430203;11.449045583513039;22.130527506471811;660000;0.32442062254443782;0.53580931011286714;1.068058701945152;620000;0.62637169147094596;1.0452090441702953;1.9500432907839949;660000;2.198185356864752;3.7939035692272656;7.7898687501027037;330000;0.13365735727624192;0.28421898029284382;0.67538668945989677;660000;0.33910561106648729;0.55913960478799507;1.0519334879671665;660000;2.3863748950805737;3.9236885276462861;7.5871171682276275


==> data/clustered/0.005_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;798400;0.0083816881455241344;0.030915362672010418;0.068069360878349916;160000;0.0054989568645682505;0.02194062092711397;0.055312499673270114;960000;0.04184544051908555;0.25312280514647478;0.44240495666523749;320000;0.096370053149724008;0.31164490007364726;0.53291878364274015;1280000;0.0025938498855486341;0.014420988288406423;0.032260512887277174;320000;0.0041028059808802088;0.017852429975848051;0.034632463664041484;480000;0.061919599322641655;0.16067023427622346;0.34997785867505366;160000;0.0045945948313996085;0.02171726166537534;0.076003304866188934;480000;0.038611258484071397;0.099361125667790595;0.18161800484437637;960000;0.065377405228422517;0.16535188004772716;0.35232071062161546;320000;0.0064733480081627659;0.019672728612205453;0.038961856881252172;960000;0.044848880175671409;0.10367849742899504;0.18653777185520973;960000;0.4634484286230896;0.87645828740222498;1.2720426512108549;960000;0.021911400377586845;0.048986344535689813;0.084723263149311112;480000;0.05582378958779495;0.15853293581744801;0.37997620039593733;960000;0.06561283272165469;0.16212865501283852;0.38468154189155701;960000;0.027410302107770682;0.0659150914871931;0.12615890045486827
2;1760000;0.0017985758205936809;0.010011116665296766;0.029241230066628456;320000;0.0059415137924016511;0.019031809519768645;0.045575264283336588;1760000;0.040793003101646068;0.25649013435322521;0.44738816265595971;320000;0.096370053149724008;0.31164490007364726;0.53291878364274015;3040000;0.0057700134212348058;0.039712767056216319;0.091938482266693405;640000;0.012345836660043748;0.041980575677153631;0.094924747044212943;800000;0.067012261000769582;0.18139567989501232;0.27910647256115784;320000;0.015746329846796723;0.20164024852163634;0.59110434455316119;800000;0.01911011844807111;0.039355687228799077;0.060505346614765337;1600000;0.077888531074230494;0.19457221129147972;0.30449824701727074;640000;0.012991591412966408;0.044478628789406692;0.1014698233260032;1600000;0.031249314715563348;0.050621647255426394;0.079590116153538046;1600000;0.23445087594345798;0.38093607055008294;0.55208022367693066;1600000;0.020312259237654253;0.035126754784918751;0.070668928499763944;800000;0.028176033762826239;0.052511072694798149;0.10730453886361772;1600000;0.034849501332670486;0.066576858103518266;0.13273871131281045;1600000;0.023317926278425011;0.041993105294144718;0.083464006309818303
3;3040000;0.002960138557186917;0.013735861154320433;0.028197858465671032;480000;0.0025139946130909949;0.019957043084460245;0.040332733085542125;3520000;0.0099179884086445617;0.019935031978453852;0.045476119086386199;960000;0.017036501502748568;0.037655040090767158;0.079655130130474955;5440000;0.01447793071581689;0.04043679565126216;0.070243167147766572;960000;0.016619171571309557;0.037036128580560948;0.078101031875867935;1120000;0.098341683813505332;0.16034635579563944;0.22324133306869207;480000;0.55979250714028161;2.1799143684014677;6.3817156011187581;1120000;0.016607655365394655;0.027262885493808151;0.046445730494617657;2240000;0.13756542930250865;0.19115696999706011;0.31535804174929372;960000;0.044713772641259461;0.11382261890835083;0.24246000806246132;2240000;0.030401549706851053;0.046760637842906516;0.090688833417020526;2240000;0.23712063462378402;0.38479655053972728;0.72541021440832965;2240000;0.04317582154469659;0.07003618897509159;0.1400821913409214;1120000;0.017908399970007632;0.030694789130421743;0.064611368799755403;2240000;0.032763517623605763;0.052148811432904119;0.10804205293888031;2240000;0.045829171514215353;0.076983616449643633;0.14376620224633965
4;4640000;0.003997956926105886;0.014466834993294637;0.02674138413083664;640000;0.0067431376620708397;0.019425385450390756;0.035667517448612518;4960000;0.0073024609136610619;0.020718880728905653;0.046281637144528945;960000;0.017055222410474913;0.03777123250901937;0.079692433241723537;8480000;0.015563838598336674;0.028949802675200635;0.13446752820272989;1280000;0.052669652218669635;0.10955053127832104;0.2256037785906711;1440000;0.072403488740663963;0.13673713806980128;0.21771572527746194;640000;3.5556111496967353;20.629318449896665;51.85112394890136;1440000;0.016726155854451096;0.030258897509352862;0.065944769382498644;2880000;0.12987418189217331;0.19744272337793517;0.34639634789488422;1280000;0.1245895233186796;0.26042819431183217;0.53845576879653201;2880000;0.038767294123208694;0.058894436521687896;0.11333294085511178;2880000;0.30976925491674967;0.4610700373458162;0.86252476743087903;2880000;0.080906149382286144;0.12202229635763409;0.23381782736690202;1440000;0.017289929251854849;0.033112331602140707;0.069508194866191669;2880000;0.040051535923644611;0.062241266533363877;0.11891116942642693;2880000;0.079563731378852046;0.1289192262770516;0.24901239035743822
5;6560000;0.0026905412720511948;0.011066036208211213;0.022162426936693878;800000;0.0093402175920519141;0.023965379674889972;0.042298265264228731;7360000;0.017492993455314198;0.031761241065316262;0.046471740255196563;1600000;0.019419612531785313;0.032214337785798755;0.063161372170168262;12160000;0.019177648856296664;0.06233054256902202;0.097144217385750797;1600000;0.033827793186027987;0.060352731424679063;0.12475193675038695;1760000;0.074458298764230699;0.12706723102672307;0.21213492467495532;800000;28.100603160167275;157.98142906843646;415.85930245595523;1760000;0.021927234593775109;0.041483281168931845;0.076332441836675341;3520000;0.13279543476892111;0.22207289814286374;0.39432377711457217;1600000;0.2324544644910071;0.4409019574100852;0.90982014691447521;3520000;0.051545394636406;0.081595159636047854;0.15296588486501728;3520000;0.33121040305791583;0.54374360430414714;1.0310981005645064;3520000;0.12416524529639816;0.20346385554718022;0.38566415835602558;1760000;0.023729886221992867;0.043800064532007244;0.086660334845866;3520000;0.054811666794565755;0.086040971803648614;0.16616715174535013;3520000;0.13778235600281052;0.21229602362424693;0.4260451433723782
6;8800000;0.0048251907510549839;0.011928326785602164;0.023056403723688702;960000;0.0031426852057441245;0.015067135637163529;0.029513533934560219;9440000;0.016754689459488787;0.031190395370937589;0.046354476930169551;1600000;0.019387565671785959;0.032164505507418034;0.063045588388712617;16480000;0.024552388392669662;0.040575586797932328;0.061477100022376989;1920000;0.094455772706952906;0.16246610484030744;0.35664054287792668;2080000;0.088140980882049275;0.13973360104364185;0.27323505268412268;960000;257.88457382171;1561.7152484880689;3435.6078162654349;2080000;0.033551831053908063;0.053242581338837927;0.11055840234209445;4160000;0.16925790686738224;0.25971349444123582;0.48053963984776493;1920000;0.400976209186378;0.70233030024202181;1.4756683596702567;4160000;0.071154150787562875;0.10580694729724083;0.20740413037239552;4160000;0.39674621960505319;0.60289867109060302;1.193048709526672;4160000;0.20387794861251921;0.30561461233245491;0.60634876987838127;2080000;0.035815351325939278;0.058600107598684309;0.10986273701270063;4160000;0.069367558176659058;0.11049981491610726;0.21126093970313148;4160000;0.20073053482575198;0.31917545410086612;0.62254080363445252
7;11360000;0.0076060760319588538;0.014335791769749071;0.02378478429488326;1120000;0.0062017130998053179;0.016708159350132638;0.029727768049701446;12480000;0.022764908811562;0.049411048306511704;0.085973199817765175;2240000;0.040961351296688348;0.065703907413859397;0.1310698617157765;21440000;0.024722131197968754;0.043433147180440335;0.11475092175659488;2240000;0.055855112984106878;0.089554047685508606;0.17991980951181449;2400000;0.095897315669134078;0.1567519415892672;0.29465552672763801;1120000;4188.1601847161783;13152.566461760769;26277.129976520522;2400000;0.041942025937890079;0.06854903699344965;0.13324935874665378;4800000;0.19043721675130637;0.30273666518362796;0.56883776935514263;2240000;0.65228129027467;1.0892334521473481;2.0868496635748932;4800000;0.085836529436074324;0.13803735454976512;0.25319196448693;4800000;0.41749995343718488;0.68744493207907853;1.2876124299377947;4800000;0.29414801829146914;0.45179356738823495;0.83917131027423253;2400000;0.044949746692735049;0.075182956955841263;0.13368417744321548;4800000;0.08887628979304861;0.14233277045713555;0.2797423001430393;4800000;0.28700315622289996;0.47562315648829223;0.89019256445872019
8;14240000;0.0089966357696583572;0.016266197337269507;0.026227708753316047;1280000;0.010447612035181054;0.020586799380358511;0.037526947355126732;15200000;0.025100388763149337;0.052196929598235124;0.0860447039260301;2240000;0.041130770784208078;0.066227863603847387;0.13211236498153489;27040000;0.029217448158390617;0.051402070035181061;0.081714627846762103;2560000;0.11697783441893898;0.21807448269179144;0.41583679094116188;2720000;0.11155916361016631;0.17032521306342133;0.34683334001216737;1280000;37340.971641081844;103399.16477264941;219239.86311818013;2720000;0.054325472247716521;0.084134781420668353;0.17341612541119811;5440000;0.20996280727302177;0.33960377344487031;0.63352291525878623;2560000;0.91796169335246936;1.5904174268402995;3.034120192484207;5440000;0.1059209980548371;0.17113166508791153;0.31984665164521353;5440000;0.46436290251542389;0.76374403050208717;1.4490469470240017;5440000;0.3876339908748358;0.64347807415082003;1.2110961570271113;2720000;0.057148398512343532;0.089726051253113726;0.18523921932350265;5440000;0.11423813142631256;0.1764841880251653;0.33230469914983624;5440000;0.41964582032976938;0.66383035681025582;1.2176600152414334
9;17440000;0.01030767293851617;0.017879155414609597;0.027362302358717235;1440000;0.0090325833523200189;0.020479122836435968;0.038546662132895079;18880000;0.030604168980148408;0.044160437410868135;0.068475316967420249;2880000;0.079198650462049477;0.11921442249368555;0.22797479368406801;33280000;0.033291182675845008;0.048098364998833298;0.09647672612024;2880000;0.075237421352133863;0.11335471350972015;0.21720793978215486;3040000;0.12052247394738047;0.19545254636825404;0.34225097659356629;1440000;322045.50577085302;760992.50048995472;1821453.443509866;3040000;0.063214110355829523;0.10746483634290888;0.18808791925260526;6080000;0.24478592964383891;0.36565148319948071;0.69970206221406239;2880000;1.3927748134375066;2.1523968806187233;4.3478103007473115;6080000;0.13489920134130087;0.20465591822870102;0.38854485564595742;6080000;0.54120783981854337;0.83255678742672867;1.6051988822630749;6080000;0.53879022474616278;0.84963111659869095;1.5550750908930555;3040000;0.066172026295680669;0.10864255051502775;0.19567369118123804;6080000;0.13843778000084103;0.21202555569969439;0.39605475812745139;6080000;0.52194391847243804;0.86941806910185315;1.6512432376981008
10;20960000;0.012231689394897714;0.019582983032408581;0.033001047853412839;1600000;0.011209401554021619;0.022732408636282488;0.040814688551393079;22240000;0.030267856528350283;0.044512207951246927;0.08894629141278422;2880000;0.079078279240843222;0.11900150813770391;0.22755948929225953;40160000;0.035851603276985042;0.062738366715810623;0.10415273316966751;3200000;0.050131068642321724;0.07651164954166062;0.146791223612282;3360000;0.13149858034693224;0.21345764479368817;0.39477536120890161;1600000;2580329.6993487133;6558975.5951537509;13509954.263397481;3360000;0.07992914693764476;0.12913541447002297;0.23930907588767869;6720000;0.25837202219230493;0.397342042168635;0.76731488712743146;3200000;1.7862952751891279;2.8515865466077086;5.6413834788487129;6720000;0.15912340346309006;0.24269752391413696;0.46617831553278105;6720000;0.58494807413835415;0.91516276991713208;1.7674517255657003;6720000;0.70566664485768604;1.091978069257562;2.1196922836036221;3360000;0.077500238793048931;0.13023662911072831;0.255462603702731;6720000;0.16147910160303308;0.25014811716711072;0.48537223710743793;6720000;0.67266390680545352;1.1289186405524831;2.1859001875547728
11;24800000;0.012639047938928063;0.021447714106233039;0.033030626941379572;1760000;0.016490589390017744;0.029711015330531089;0.054333624690694693;26560000;0.037563199957820564;0.056715513812437765;0.09685172241249343;3520000;0.045541164036126888;0.069258210187900501;0.12786258327009642;47680000;0.03851394156033764;0.059498753899973861;0.095455824848150059;3520000;0.084386062632000061;0.13663699304489652;0.25775659564155384;3680000;0.13996680548213744;0.227394682705234;0.41939799851794923;1760000;23663852.79010978;51825992.149299748;103723762.90110223;3680000;0.092890217977022349;0.15139325342477109;0.27571506360946713;7360000;0.28114247792196689;0.42490531923345493;0.80706741994185893;3520000;2.1689559493588475;3.7182728397915135;7.6024085753786679;7360000;0.18941348928360235;0.28363179719419174;0.53335494494996238;7360000;0.65057900109861477;0.99791640409456728;1.860530690471051;7360000;0.89960871004746679;1.3659892018293238;2.6683785942543437;3680000;0.097326602371825471;0.15056687031990812;0.29123318081096894;7360000;0.18586707775178918;0.29288927073070359;0.55561482995597467;7360000;0.88356676177825355;1.4431611813468785;2.7071379940615832
12;28960000;0.015443493221662245;0.023435762494721672;0.03705770254139798;1920000;0.019577816082372163;0.032598714235416798;0.070064576902236914;30560000;0.036550963238307636;0.057483212398363077;0.089830789268852726;3520000;0.044984076706240349;0.068517332536890629;0.12634995270162955;55840000;0.041149170449549653;0.065935961541081611;0.10945276264057603;3840000;0.063562428578214064;0.09762438026050646;0.18149481925261402;4000000;0.14997513075672145;0.24111205441599648;0.48101645168835339;1920000;195741008.19205052;394685172.74296534;829585107.55201352;4000000;0.10341672012544727;0.17051815537649581;0.34942796989971015;8000000;0.29354620850235408;0.4630957177078644;0.8900417427737557;3840000;2.9988675233219642;4.786799950527775;9.3832749459491591;8000000;0.21374746645254492;0.33557032479148541;0.62458468882982021;8000000;0.68017103488370856;1.0813822601952541;2.1061046813554327;8000000;1.1338355108023159;1.7561948955773232;3.3749617561894074;4000000;0.11119570353428243;0.17394550189653729;0.33986405575176254;8000000;0.21817688459209894;0.33416905771297112;0.62116108846592277;8000000;1.1009790942656943;1.7897113219866108;3.216297359443395
13;33440000;0.016320030740246679;0.025302137876694122;0.037831771650707384;2080000;0.021586181887440895;0.035106977287584981;0.069594085426731;35520000;0.047188498382381344;0.067199504119835857;0.11091509456467004;4160000;0.062737969358611187;0.091294351641548005;0.1785073196072258;64640000;0.047504785862879387;0.07344655499451154;0.10835593712072458;4160000;0.10230522984042129;0.15324594953228771;0.30051358985649163;4320000;0.15971249451743533;0.26170552421937532;0.50079027680035981;2080000;1656742845.3186138;2802745074.3770971;5803637810.3068;4320000;0.12323351505579078;0.20099247462720593;0.36375258415203449;8640000;0.31998264047251324;0.48214881220397149;0.92306819453320643;4160000;3.8162613702532022;6.0867092462715622;12.045666231209818;8640000;0.24086061473005574;0.37870522470923607;0.71313338513569402;8640000;0.7340596002247809;1.1414730608922028;2.1836183796564623;8640000;1.3273540413117551;2.1375307860058603;4.102004701639391;4320000;0.130342753918813;0.20302243344691345;0.37523963458280291;8640000;0.25182756180992538;0.37991714399440102;0.7148684346743005;8640000;1.3810397375643166;2.174722280514283;3.9576047490677357
14;38240000;0.017979873860879656;0.026568357579056214;0.045623388995746514;2240000;0.024025535998949958;0.036210142328121975;0.071499576025665618;40160000;0.046716520242502349;0.06950640812410841;0.11114771160913349;4160000;0.06315890039797474;0.0921050172066743;0.17993854635272177;74080000;0.049965574036563341;0.07438700295293503;0.11446694930776323;4480000;0.079606564692170576;0.12538437700056418;0.256358975528443;4640000;0.17209034350278035;0.27093239768219213;0.51175512469116102;2240000;12966689581.938812;22883864848.607979;46825683196.325203;4640000;0.14207103312591204;0.22476231180919942;0.43257674397318341;9280000;0.32080370419343812;0.5173854394596199;0.96108001702751322;4480000;4.630077098876539;7.4668981736475875;14.939513746382337;9280000;0.29020630352704407;0.43015993595628466;0.84983424889876669;9280000;0.74736188215471788;1.220233861601431;2.281652310073043;9280000;1.7005881656671937;2.58337126331595;4.90292364667929;4640000;0.14891894354172172;0.22879937280469548;0.44414305296116091;9280000;0.28818555164890564;0.4335046586774205;0.82991402813534076;9280000;1.7015641377330817;2.6631939289097408;5.2180560944711782
15;43360000;0.019166688668588613;0.029621482665558734;0.044061377686954791;2400000;0.023928450073530474;0.039529209949089025;0.077306247378010465;45760000;0.054279847538118306;0.076404626582629143;0.14755508757438038;4800000;0.081699304551329635;0.1316395614827722;0.24102430253630097;84160000;0.053680326185101164;0.080839803179715841;0.12109553825037903;4800000;0.068192371820278805;0.10625750329497952;0.19365538319235351;4960000;0.18588832221526155;0.28403208620061471;0.56642936211043771;2400000;93303889362.378738;171375337116.67996;318327780501.72888;4960000;0.16941221444125201;0.25130666236743771;0.47068259047149769;9920000;0.35779261164235177;0.55278602523146736;1.0451732791678339;4800000;5.8278060534317095;9.0917701126050901;17.613945728813583;9920000;0.3121800796432837;0.48128798808432366;0.89585350676615805;9920000;0.83133339815872953;1.2888215404577732;2.5367328283045429;9920000;2.0124992307049601;3.133712066861345;5.9508879323454211;4960000;0.16463501270180009;0.25566056166536455;0.50204854152474021;9920000;0.31271020614319944;0.49114963470400347;0.9223175725875572;9920000;1.9587679250547072;3.1449970261782494;5.8361334638095199
16;48800000;0.02167798873939266;0.031798836275554687;0.045863973133611603;2560000;0.026571536169249628;0.043337277342459193;0.08515531366692905;51040000;0.054392688603365935;0.077430605943257846;0.13878729880161289;4800000;0.081714598064573304;0.13158033198220442;0.24083932631275429;94880000;0.057173868532339731;0.085160798905899587;0.11884633778347493;5120000;0.099440228154583657;0.1473098915032979;0.27924728257165338;5280000;0.19941101563136393;0.3171070151875402;0.57774847294661247;2560000;645023199937.12561;1300680244865.6052;2634424712023.1943;5280000;0.18376325021631226;0.28809564794149867;0.55459954794501598;10560000;0.38429580793838397;0.57734800681926446;1.0603791245389085;5120000;6.6192421892432503;10.83396387080732;20.373499628719291;10560000;0.35972212697655331;0.53360015830796437;1.0283116540201247;10560000;0.91500301012920704;1.3582444743841431;2.6428732778051072;10560000;2.3902643030271773;3.6625204729341165;6.9160212636022909;5280000;0.18517253286130744;0.28869993783475723;0.5389566818014977;10560000;0.36255876301706108;0.54963317480202423;1.0152571935157888;10560000;2.4248727985009166;3.7762641240367163;7.084877099700865


==> data/clustered/0.005_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;199800;0.010215988476655283;0.055455567329365969;0.10921655664352847;40000;0.0080395771586456617;0.036801159624946324;0.082827426892451525;240000;0.041151202540391431;0.25755854050560922;0.44520630679324896;80000;0.1032734516835634;0.31291352546428525;0.53130025184788043;320000;0.0038404054400742694;0.016237671985050217;0.04651687605584106;80000;0.0030056628082395643;0.019918361116566686;0.050756028322979985;120000;0.06032452889643803;0.15841118503393309;0.32773575589360693;40000;0.0059072665356063505;0.039503541237370307;0.14376026240083026;120000;0.038281941963551842;0.098991149797178657;0.18412563123241979;240000;0.062095874920367181;0.15688276885732178;0.34437964790057946;80000;0.0038604647107298227;0.020225315903411832;0.056535855618308532;240000;0.044062127515156382;0.10330150673257744;0.18642073696077788;240000;0.39515314053528439;0.75464149467795672;1.1227852927405657;240000;0.017585416825441902;0.048186024902519095;0.0846831033266537;120000;0.055079203503769172;0.15585629697793177;0.38641309482397906;240000;0.065695744455874519;0.15751389539174193;0.37613214745300988;240000;0.022104638504178483;0.064215050356725215;0.12863850919788997
2;440000;0.0027579931316505948;0.012927692421378556;0.034616699606890906;80000;0.0039620669255986422;0.02122740196182597;0.0501483111318295;440000;0.039756992598419201;0.25463416299240727;0.44518538135874475;80000;0.1032734516835634;0.31291352546428525;0.53130025184788043;760000;0.0041128350831679964;0.030302036023399454;0.1226955758073123;160000;0.0069772587030318403;0.04572099913735634;0.13434336082186957;200000;0.057049800023543776;0.1669429369116805;0.26598492174896532;80000;0.059019542231373373;0.36962553045426949;1.5237431630522673;200000;0.014073207143019786;0.039482354927259281;0.067855377999513675;400000;0.069592326786016553;0.18100012423901157;0.29061491564275416;160000;0.0069330654073478815;0.048803979570184772;0.14336226088613996;400000;0.026384217136035271;0.051778571871199143;0.08788217754201462;400000;0.17804777177241921;0.31465671092584235;0.51168752327144063;400000;0.01130631713577528;0.035665156299124215;0.082165832146479281;200000;0.026046485110821332;0.051346115207228371;0.11056824332326967;400000;0.034595159393088978;0.066591725226821802;0.13304945770266866;400000;0.016441297393674413;0.041607152064545114;0.093098536129871845
3;759800;0.0027272057704043652;0.016775548931327246;0.04474729722671765;120000;0.004250269937813596;0.023791982939218671;0.048722950574130369;880000;0.0054932178206498032;0.020660368909583095;0.052004712746824895;240000;0.012634076447158716;0.039227857111462844;0.08186969361188387;1360000;0.0045041241718258218;0.040658756030754639;0.08813793035695866;240000;0.004328551605089782;0.036421481098502108;0.095482583859043402;280000;0.067885542664207793;0.14570242540413667;0.22553558083785524;120000;0.85067145348877482;4.0923277358465118;11.320652581997757;280000;0.009283570287960766;0.027534127049243032;0.051387412443610163;560000;0.11584054934892234;0.17204524333502419;0.30055882677821444;240000;0.014182771292398595;0.11053979988827739;0.2958172739371393;560000;0.026380594707063089;0.046380449372180971;0.096206289570935383;560000;0.16011315185272593;0.31132367877377287;0.63203735381037784;560000;0.035216181883274952;0.06937792160965732;0.15004792661545549;280000;0.011827466277029063;0.030553539488011018;0.071659870399877271;560000;0.027516644855093954;0.053099428336869273;0.11095992687037035;560000;0.036428698878080243;0.078347526884845295;0.15628059802562094
4;1160000;0.0041748385151794054;0.018239630401799725;0.037905491675046865;160000;0.004060966588420368;0.021892812554198855;0.045945353933061109;1240000;0.0045451781269939331;0.020205597271306296;0.054818440240005845;240000;0.013356991952132405;0.039161168924251012;0.081712603008883916;2120000;0.0060178458286460753;0.028915376426336348;0.15245935561764334;320000;0.029979848839479815;0.10723462141652161;0.25185209908203271;360000;0.048471354632599321;0.12109935522815227;0.21551402544003392;160000;4.1430070687682843;34.124864722367562;91.32478031297812;360000;0.0063251168659671621;0.031452203753176818;0.075369483401112367;720000;0.10900112862012545;0.17829133136139835;0.32790498723124761;320000;0.068025431072110329;0.26094459463415726;0.62456404158945944;720000;0.035234522461875938;0.060265687739727153;0.11110859958784514;720000;0.22216247931168653;0.37518241204317715;0.72208298937493654;720000;0.072433172120071471;0.12613921432575712;0.24679201139090493;360000;0.011700189035235432;0.032065368826868695;0.076104668118799193;720000;0.033367214086273044;0.063355404035417479;0.1275395557690355;720000;0.068681702994081828;0.13150848868583781;0.26277117912929171
5;1640000;0.0029183898305630198;0.013564809574586511;0.028612896460359312;200000;0.0033469932648749622;0.021368940134523132;0.042716887205041958;1840000;0.007162459044853374;0.028471387569403796;0.055766119764812813;400000;0.012943626521496499;0.032609115023789062;0.074413795790816917;3040000;0.013398360600623497;0.05765557043932372;0.12124879337694561;400000;0.017053425944420914;0.063905852138375963;0.15216725965061084;440000;0.057173975420942727;0.11789599999313199;0.20911515347252643;200000;22.231430108476243;236.38114290445765;695.62209323884224;440000;0.014710092758205369;0.0414411626177877;0.084327124635210207;880000;0.11191043223901156;0.2060557664956898;0.37268304827727405;400000;0.12833820345729488;0.45346954092238329;1.07681818357216;880000;0.043116341701526638;0.082419530315811007;0.15483731658919114;880000;0.22652245159891632;0.42900542280267373;0.84590195806168589;880000;0.10830421584291307;0.2055830235663843;0.3960707002923991;440000;0.015110128667741016;0.043532763492631826;0.096749764943737895;880000;0.050597880117730608;0.08308018200879197;0.16084207373955686;880000;0.125769924304106;0.20845935705994673;0.40894154155186047
6;2200000;0.0033034559846293219;0.015557144611534377;0.030540285256060677;240000;0.0025338802993092454;0.016380817267245974;0.040594968738724632;2360000;0.013091385261924762;0.030770443603718268;0.054750352555162696;400000;0.0124687125744117;0.032417190353930786;0.074353060232171156;4120000;0.017155794363543715;0.042334679074108143;0.069276242817513434;480000;0.076188153867143491;0.16629127409249922;0.41016313186673864;520000;0.062189445489287287;0.11618513220118706;0.27285101802244544;240000;296.37474261795836;1926.8338361295914;5601.0029163807749;520000;0.024411538323645132;0.049939679799813203;0.12132329252345921;1040000;0.14268201903076191;0.23164149310396154;0.44787787943506441;480000;0.31602153258861521;0.72214563063848614;1.6496910531729532;1040000;0.064179462513298674;0.10501480863297427;0.20785507530085307;1040000;0.28210807399067472;0.472711092358298;0.95272411693025505;1040000;0.18293381008828602;0.30682020874800503;0.61532388173034069;520000;0.027157280848094809;0.057822770158899618;0.12018909112439814;1040000;0.067054220508353524;0.11023681917928828;0.22344933454927768;1040000;0.19185142386934068;0.32143307854818737;0.66342527296390985
7;2840000;0.0051830924741036524;0.016698026036220066;0.031952686274388555;280000;0.0028693934711852037;0.01702665489919732;0.040034366241252069;3120000;0.016875138949854259;0.049902443878829639;0.095141245395847035;560000;0.032780955615213402;0.065972064182169193;0.14128479439631456;5360000;0.020861476739584307;0.047094911764710881;0.1323306720353194;560000;0.043087904031333717;0.089721053685185043;0.19365505851035156;600000;0.071085505478135302;0.13789260853990865;0.27818349469299902;280000;3029.9908532194213;16376.253538176648;39490.481767269361;600000;0.034112350549029516;0.067814124664159883;0.14054505406284265;1200000;0.16559761759114547;0.2700498931380122;0.52824751323400676;560000;0.51668579425669547;1.1133094858902948;2.5488243026167154;1200000;0.079457237987896806;0.13863476643994416;0.26997649505653182;1200000;0.31459058367629555;0.54805808063400363;1.0788811876503226;1200000;0.26690872928315412;0.46112383948361491;0.83574336888428946;600000;0.037541221709887669;0.076085340871675622;0.1447511043771306;1200000;0.090048188714951627;0.14451049675826488;0.29577392025261184;1200000;0.28049125704098421;0.47389307598699121;0.9288339657584197
8;3560000;0.0054998118560718847;0.017908415888906203;0.035885841429071037;320000;0.0049923925089772258;0.019496464075209767;0.044371445161158617;3800000;0.0191787207202615;0.044424235140193835;0.093475113884901775;560000;0.032621368580289523;0.065647466506274385;0.14125734749139962;6760000;0.02528220575726995;0.05142650839872645;0.098891297056552141;640000;0.10378327866907365;0.22094909565631021;0.46645347758428429;680000;0.075165931858969762;0.15213414637931988;0.32439759646825817;320000;13586.036109991017;113104.67912911766;310471.15246946277;680000;0.039179681121350264;0.083834205384892391;0.18259209302248414;1360000;0.18197256473202494;0.30424346673011604;0.57571510363216416;640000;0.82982546768997922;1.6684856577851801;3.5562639593222039;1360000;0.10152008843625222;0.16910691783232884;0.32701180040880351;1360000;0.35113416825592625;0.60739765929422096;1.1698135759826704;1360000;0.37935978193457531;0.6545318039334721;1.2128984500035376;680000;0.047986610027870622;0.08916846320655962;0.18995082370954552;1360000;0.10485918911903963;0.17898486871947489;0.33815608535153413;1360000;0.39872161043455023;0.67664671827294276;1.2672150343729305
9;4360000;0.0056323119328261662;0.019194283553893889;0.034714232142304534;360000;0.0048425679812580825;0.02088968311701677;0.047118188001272564;4720000;0.026669554426215096;0.045375042707778146;0.083220800949555168;720000;0.070233575750383581;0.12228130541453211;0.23918485651841093;8320000;0.025751209473291809;0.049163835985974354;0.11709550904027216;720000;0.067255885271098465;0.11613666855917623;0.22848771110572491;760000;0.092830064914361757;0.173703068900813;0.31747947448324532;360000;151021.94734924054;842418.18516654731;2383595.3049086253;760000;0.056633120263969113;0.10709057652265264;0.19819874927012346;1520000;0.2054644924555942;0.33345907797946511;0.61858470297317447;720000;1.2816811053504575;2.2810938258642848;4.4765054957235;1520000;0.12693529877278742;0.20852708819915372;0.38100045070942834;1520000;0.41040395449296629;0.67521801195736586;1.261666022723793;1520000;0.5078474784898126;0.86029319652353808;1.6766573895074053;760000;0.055732534154639704;0.11119073801861498;0.19298657066213737;1520000;0.13128743367665968;0.2107050744891798;0.402677984317722;1520000;0.52829392016213705;0.8767816256041131;1.6776759808033781
10;5240000;0.0079919023941445004;0.021803104284826451;0.039070325835207767;400000;0.0081004622303528402;0.027324081863552688;0.057585534064102502;5560000;0.025556252897463678;0.045804217574444861;0.084494325717923299;720000;0.064899512861026798;0.1126168646161636;0.20953951120265149;10040000;0.031625178220936141;0.063260852243712348;0.11110145611271052;800000;0.045112712730660205;0.079382234371323385;0.15276317661301878;840000;0.10433955677903006;0.19115955589758732;0.33330427030971294;400000;1397596.7396241659;7076489.1325928764;18177485.741585482;840000;0.071402625294984035;0.12892865861229783;0.22596747998229155;1680000;0.22954888779121346;0.3601789418702735;0.69186776294761443;800000;1.5517397788448417;2.8924285771452105;6.1257475119090898;1680000;0.15842739370834594;0.2473008043998377;0.47219088575796819;1680000;0.46855447186695132;0.74141745465261744;1.4365870356764612;1680000;0.7129786956332923;1.0964076583633107;2.1275307106978358;840000;0.070431197838556586;0.13008984586340036;0.28892371465339328;1680000;0.16281760423269376;0.25266375770221194;0.47875311553525368;1680000;0.68811172805246001;1.1319871612274719;2.1696524667767214
11;6200000;0.0091025231873345484;0.023185943817681364;0.041648059071792198;440000;0.010104036445077475;0.029334934224082541;0.056569548487272983;6640000;0.03426987257456976;0.057816531326209536;0.098299021106460272;880000;0.038772999390769745;0.068222677914166308;0.13013424875009466;11920000;0.038490744262747428;0.061606877967127861;0.10140166041635407;880000;0.074078422779038866;0.13901931197583908;0.26774759300937656;920000;0.11644151870376293;0.19891112833500457;0.3810641221436768;440000;16005742.836162342;56555722.384218186;136318074.24028;920000;0.087235708612089527;0.14666551371366204;0.28100562961689041;1840000;0.23250881046479005;0.38079651255669245;0.70128339043496546;880000;1.8587450762329312;3.7671757173886822;8.1721435971402627;1840000;0.17333610095063981;0.28434830921253096;0.51926037222617871;1840000;0.47810501685246809;0.80250955516048461;1.5466918974413879;1840000;0.83143470830205879;1.3918830272609126;2.7606114457455648;920000;0.088722230431679053;0.14958849651255443;0.32161170870524103;1840000;0.18067755825204038;0.28666309422656988;0.56683989602733198;1840000;0.85485770302308373;1.4139889209111667;2.794253802972043
12;7240000;0.011690954459436825;0.026149880445855395;0.050194250093278395;480000;0.012786569880643464;0.031706893364712697;0.067217734607548874;7640000;0.035512059883784058;0.059925043723209559;0.094692617999205794;880000;0.039096301105259815;0.067821938061176618;0.12913881806329555;13960000;0.039886006772911389;0.066414335208261593;0.12112849321052067;960000;0.062121643859190515;0.10148930453915962;0.19179994080943133;1000000;0.13099471950657671;0.21966351013240917;0.41751921912720919;480000;119648534.51441176;425115019.90116829;1122665489.3535016;1000000;0.10124346710717529;0.17763318645420573;0.34147490701622379;2000000;0.25463332226278507;0.41820562367288006;0.80664556062496717;960000;2.8769034313723085;4.8907974393225517;9.6154607203319866;2000000;0.20849889628807217;0.33034804111069777;0.64111740019716079;2000000;0.52541427289735665;0.86324483625684467;1.7072406662555912;2000000;1.1053325007491082;1.7767212947036126;3.6292028208568707;1000000;0.10168074473326552;0.17153260959774708;0.33887853636666576;2000000;0.21216675646251079;0.33860340038535919;0.62000766443179367;2000000;1.1157840854290562;1.809216095160664;3.3279825061009283
13;8360000;0.01201213398432174;0.027204246555088331;0.049347050392697572;520000;0.012876586907301568;0.034204063238864484;0.07252128610933814;8880000;0.041345060522662451;0.069620464700621304;0.12037222529297684;1040000;0.05646139385527664;0.091581259456452707;0.17963739678792948;16160000;0.043172331417688892;0.073706536391793587;0.12811464692377381;1040000;0.095217693308645796;0.15809625825882095;0.31671171930263042;1080000;0.13671607642013609;0.23415540699824056;0.45041031269812065;520000;914126155.73483932;2914648489.4303889;7556447087.0587902;1080000;0.11798423634121089;0.20062950176900013;0.37272955034103061;2160000;0.27649053088943498;0.43437019002473398;0.80226434405034086;1040000;3.5793680621671196;6.3414667285559698;12.923383810907826;2160000;0.23569729032776751;0.38208966150840507;0.69295726320326445;2160000;0.57211008562673194;0.90100867691442743;1.8470160193898868;2160000;1.3092254626893809;2.1640000098177623;4.0529066632383319;1080000;0.12165026508815627;0.19864491863075473;0.3880657371586751;2160000;0.24698917390018918;0.38472680299020623;0.71553541575911395;2160000;1.3787018811536196;2.1612944660710181;3.9425784204350296
14;9560000;0.013769264143778395;0.029225971677403553;0.053424283190499494;560000;0.014568187067991643;0.036654863821314387;0.073469868181458259;10040000;0.045589918798982561;0.070269615688435344;0.12353380478656212;1040000;0.056479969168979939;0.091614014866551186;0.17966442778835484;18520000;0.047594858842869625;0.07292340259211702;0.11982460060407271;1120000;0.075814930107998738;0.1290536367585953;0.25781531849490857;1160000;0.15160773503264413;0.24562878868019494;0.42255964017178083;560000;10835647155.456759;24545036097.988297;56229482530.14373;1160000;0.13855461658412901;0.22144720106688443;0.43363940559683051;2320000;0.28961804785730505;0.46607247472109131;0.89969702036836941;1120000;4.687921519935462;7.96104283360987;15.612047948024776;2320000;0.28214681180284479;0.43102005840146379;0.84014221286714408;2320000;0.60514670807072513;0.98111121576320381;1.9692779250248951;2320000;1.6243364172419714;2.6048026993383968;5.1351554253120009;1160000;0.14262668053581545;0.23150474876267924;0.43007085009820195;2320000;0.28437506997708184;0.43205245451640606;0.82592920861630403;2320000;1.6908482572718717;2.6530181825846619;5.103115605278914
15;10840000;0.016588426845717683;0.030833199456077182;0.055573145579473841;600000;0.019515672687709096;0.038579009820701199;0.077841690257185153;11440000;0.049302390645188196;0.077971366219577828;0.14592570911231956;1200000;0.076762440704786564;0.13213389094403857;0.25922827077389876;21040000;0.051881137450889479;0.084713271962725739;0.1291611057336895;1200000;0.064166070489167851;0.10992295545458576;0.21445707623076679;1240000;0.17008709228472965;0.25763400333231262;0.50969194497142911;600000;68192481413.241097;174552307036.83347;378156798925.57349;1240000;0.16272010544479071;0.25655668254352959;0.502002362695945;2480000;0.31778585683943383;0.49760987799873802;0.93610401997153059;1200000;5.6771507629812756;9.6072655904548583;18.479546164137204;2480000;0.31065983430377681;0.48761926900577612;0.92429583394756709;2480000;0.65756738623971101;1.0266227196236084;1.9831382874767218;2480000;1.9866499551357044;3.140578892997616;6.0162428800714745;1240000;0.16187718325149195;0.2592709728186629;0.52549731677485656;2480000;0.32278386788546959;0.49204851916604703;0.92315052861786839;2480000;2.028715823531198;3.1711057409589003;6.0596094368908098
16;12200000;0.018835668813445027;0.032638194299878381;0.056233211881816993;640000;0.018694905128477279;0.040497377855163122;0.081710852715358925;12760000;0.04885033739399719;0.078062420459976203;0.14798656201737293;1200000;0.076888858929124698;0.13235978515182617;0.25968064850587047;23720000;0.055929555867908626;0.086203357083845161;0.14313953847181057;1280000;0.091506897366065959;0.15063766148460306;0.2813584742675519;1320000;0.1668189424174211;0.29263215286280475;0.54736373514116099;640000;471551755756.05237;1369255190805.3579;3148425005078.6665;1320000;0.17189065072029747;0.29025460876426323;0.55588704754035212;2640000;0.34006377832629403;0.51787397999545504;0.94889441218519677;1280000;6.636071877791986;10.945756725140299;20.339706695587296;2640000;0.35811628593328176;0.53111725746390093;1.0198222163777995;2480000;0.65756738623971101;1.0266227196236084;1.9831382874767218;2640000;2.306776054173949;3.6653424488959177;7.5288122103704014;1320000;0.17593928759465013;0.29095717216418632;0.55821939789528796;2640000;0.35786910985790454;0.54841543947666649;1.0650458846519375;2640000;2.4092655336501547;3.784115529371376;7.4699936849254973


==> data/clustered/0.01_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49600;0.013703946390294167;0.077504525189254436;0.15244271462773307;10000;0.0081740962155322783;0.052306131887652721;0.11910547203693218;60000;0.043149344395545922;0.26410605841177465;0.45932863867226426;20000;0.10558587450643618;0.3176958577565383;0.54268338923133619;80000;0.0056743503444569082;0.033420591634744458;0.096395545904496227;20000;0.0066941846914358779;0.033886170267137687;0.098330199959064266;30000;0.058970731459559077;0.15124975448601272;0.33464530923518043;10000;0.011945482396692197;0.077673892821869359;0.26678547599376656;30000;0.035535632091805026;0.10344350246972403;0.18953920116828898;60000;0.079110764904914699;0.15994951141440536;0.33298066123049047;20000;0.0075931351745391349;0.036054248824027788;0.10995216234320301;60000;0.046525157241765563;0.11708234018098741;0.19816960082322446;60000;0.31715302387818589;0.6531246609747301;0.98938802369639711;60000;0.024285933549239462;0.060158719358966037;0.1160124488283798;30000;0.058454277627974623;0.16095480158278397;0.37649876978942204;60000;0.066735221350826754;0.16956091942780499;0.37123113547372405;60000;0.025632425316902595;0.073879834109613837;0.1627712754823443
2;110000;0.0049882309371335216;0.022101973543539408;0.051545584906618057;20000;0.0048002488529518888;0.029609993323270158;0.071268456285537921;110000;0.050150638514966782;0.25906749855095268;0.4533625979692964;20000;0.10558587450643618;0.3176958577565383;0.54268338923133619;190000;0.0081080948744357735;0.05996599355750791;0.23094652624538656;40000;0.01503424580235012;0.094469602120110047;0.30528508370264973;50000;0.059176001308347846;0.16670087751279522;0.28627818256494858;20000;0.13683363806153506;1.0784261725374738;3.270006927239697;50000;0.01687110526337118;0.052420688713377087;0.098042559525851447;100000;0.084158178108103929;0.1956971169144289;0.30859046344857577;40000;0.016158775205468809;0.10100724830308792;0.32538397736993413;100000;0.037431521633579747;0.073262639098499532;0.13182037276262093;100000;0.17029059068462943;0.38325757800841326;0.68717562054506298;100000;0.023215027685224751;0.071261088680576595;0.14341807160242873;50000;0.017295936098608921;0.065473716302547169;0.15333298348808219;100000;0.044843850453183086;0.090593727878885311;0.18405372409037296;100000;0.01943810879225746;0.076727382662966498;0.14884901836038972
3;190000;0.0060181577594945988;0.030813940641893654;0.069735935336758342;30000;0.0051428178275095245;0.032828960707674958;0.077694321470872768;220000;0.0073918228890992362;0.033671834661363802;0.071836030702941561;60000;0.012208632886864006;0.053024877623068713;0.10062145830013597;340000;0.0077192855703260713;0.078003741678064745;0.16195495141416047;60000;0.013403512969571634;0.079174390286995397;0.21651703335001785;70000;0.080127434048998456;0.15052045625611166;0.29033837613554214;30000;1.8357231302998738;7.903704777233731;27.200179115144021;70000;0.010540434999642958;0.042988974794866665;0.10361092522251014;140000;0.13170709592166816;0.22402426552919119;0.43429034789447485;60000;0.032705689585730842;0.24761031620958207;0.69638135539051738;140000;0.04158393013797726;0.087414511098906619;0.18349721551548723;140000;0.21285266382899051;0.46581163718328389;0.97403413581774589;140000;0.062443468187273525;0.13940530826508091;0.30250843820204798;70000;0.011149182157419293;0.051348178651781221;0.12541748257837734;140000;0.04436853715783249;0.096483620556723021;0.2040040943124985;140000;0.063466584206004845;0.15101767130796412;0.32027098954520372
4;290000;0.0078916339019017984;0.033504287197949165;0.069415712006689737;40000;0.0091233966688742795;0.039181681408048022;0.087667147721277178;310000;0.007735660463259247;0.034621447463424146;0.073445044486021308;60000;0.012227944506610546;0.053051785437998392;0.10047038468950117;530000;0.013559856231660188;0.057806831037710879;0.27158243586497011;80000;0.045555963013183889;0.20003585952391101;0.57061175783220097;90000;0.066456554413429514;0.16742569448979111;0.34352774478965481;40000;13.077530003635074;65.97416133724515;184.99862206188215;90000;0.015457690554342277;0.06064955643017618;0.14440116425750274;180000;0.1532866050703007;0.26275107280464682;0.52588112669721498;80000;0.10264966484696846;0.49576687636020655;1.371734593526148;180000;0.067181257777456663;0.11683875823569162;0.23946003388567544;180000;0.30915019120269105;0.54848619647101815;1.1133558874435956;180000;0.13320988716891422;0.24283290483886533;0.49500275790253651;90000;0.025080443299590235;0.072220472321277457;0.14707999984629427;180000;0.058000966055736174;0.1257185698105957;0.24352313619423824;180000;0.12030260302782318;0.25568720379740662;0.51199914392566526
5;410000;0.0081159355635561439;0.022627711759390431;0.050299083225725752;50000;0.0064666469463694216;0.029388397407048652;0.068560897219967637;460000;0.018700100666416759;0.060782715904030053;0.10291853664523809;100000;0.023161187468425479;0.066158978335496096;0.13036690794877864;760000;0.020735903220330958;0.12209131109764954;0.25467415898846874;100000;0.041591182969018772;0.14166706402453172;0.28093290972528173;110000;0.079642958198485353;0.18104461259760657;0.37995065161284852;50000;57.35674416310367;484.37975099237815;1316.1796367031975;110000;0.030620829789677475;0.083341689294929966;0.17494576169439252;220000;0.16348058591030221;0.32071742746922538;0.66213879424975553;100000;0.28352716801051592;0.94089684410444718;1.9873578321921572;220000;0.084560195106354166;0.15203667878304927;0.29656675732541188;220000;0.31496556986063568;0.59778421823732741;1.2578266084357987;220000;0.20412715687216093;0.37569601015894893;0.80149990397937576;110000;0.037841471697523638;0.083537548632623498;0.19581047754422332;220000;0.10011600533932093;0.17489887199645959;0.33436161773782236;220000;0.23794620885304743;0.42775542594274241;0.82472207878580495
6;550000;0.0091911884771953833;0.030769631965217165;0.060811540702215644;60000;0.0053915132941752654;0.032667571212417944;0.071686767730347059;590000;0.023218263028794477;0.068640362502776664;0.11370682357620725;100000;0.023317781103795118;0.065862663621821221;0.12972681196800043;1030000;0.027577864858000626;0.081288083403633277;0.13844342854163222;120000;0.12146350365454982;0.30538905979334513;0.72353453333763362;130000;0.10495107291961632;0.20853822675587477;0.48364723334478932;60000;466.96612414359186;4000.0860298246962;11647.237075348758;130000;0.051192980937584023;0.10518500969057432;0.25165340012633397;260000;0.21471369661929851;0.40903880620219579;0.79648975886780216;120000;0.57920900530831077;1.5213112085616309;3.3078615203281538;260000;0.12212436284265853;0.21700705247584834;0.42233617548747604;260000;0.39490599151452538;0.71391018024948605;1.471810174683085;260000;0.33513449915953203;0.62301566344711989;1.2418046992122813;130000;0.048651803140938144;0.11479435102904376;0.23743263870002571;260000;0.12739952330893914;0.2153648814726678;0.41666746993342096;260000;0.35033502720642118;0.61728534791873857;1.2181322406872486
7;710000;0.010765751945522517;0.03450774190133972;0.065381389731050135;70000;0.007689098715485931;0.03529317856616275;0.074668954988069053;780000;0.042700842242330582;0.11282100288244483;0.20533682687291222;140000;0.059301414838680039;0.13138735861808487;0.28542291500618316;1340000;0.047513036926716754;0.10064443723045294;0.25563968394776393;140000;0.080299734737834541;0.18370334748175562;0.39261024285203555;150000;0.12282355089359072;0.23808463421505577;0.4771764892158688;70000;5278.6836831046412;28483.682803376483;81657.297447433695;150000;0.067850854073393058;0.13300785909915203;0.27195520489534897;300000;0.28308783290562373;0.45185197430119084;0.93312085817999169;140000;1.059254640702644;2.2395619756694223;4.6175354013657906;300000;0.17069110083893763;0.26490346008990207;0.53462588205746098;300000;0.48798420459962988;0.79029539828300432;1.6595812060010058;300000;0.53764032584748955;0.86846923085088112;1.7041670482287894;150000;0.072805211799086486;0.13923919645879296;0.27425858465570235;300000;0.16738763466051768;0.27265616244831387;0.55360487769172007;300000;0.53517833240123025;0.91610796641212144;1.8285536377960707
8;890000;0.013871405249880958;0.039542106006362585;0.073751000983862072;80000;0.01368300436467967;0.045759965098925173;0.093997359198770628;950000;0.033332627569397692;0.098817287466170328;0.18857477598140618;140000;0.059159357046073981;0.13107674082239748;0.28485413495440892;1690000;0.055407476175805034;0.10787866412191843;0.1862054763680179;160000;0.065034668843079013;0.11975265126016885;0.22927075913282488;170000;0.13628433614632404;0.27042978456730665;0.4995985025931895;80000;27021.10020259221;235251.42902979397;688525.41586254328;170000;0.087668241874373512;0.17120636152166974;0.31761909478594835;340000;0.30854993372132095;0.48464884523975893;0.99475768978372658;160000;1.5148490863162023;3.2705513567871138;6.0600887927409293;340000;0.19805134323057677;0.31516797988991296;0.62816567213368346;340000;0.52547849028490135;0.84587220344671188;1.868800483956905;340000;0.7200914183173277;1.1448151861385232;2.5822712017076057;170000;0.086709669218436244;0.1698055373421728;0.38806597549358896;340000;0.21227319285562521;0.3333959617109532;0.65110516113960293;340000;0.74403931715960314;1.2127944179696397;2.5414184468534984
9;1090000;0.017197691598036781;0.037789454093194369;0.064457429060154656;90000;0.011234948208076837;0.044157044971005047;0.093150333593570528;1180000;0.052987532555941012;0.090294053336861274;0.20522665526774572;180000;0.13066760857920551;0.23817796887270673;0.48522380606116355;2080000;0.059178993411112955;0.10021229519864745;0.18303345323988127;180000;0.12153887226459127;0.22362471565834996;0.45090334862542425;190000;0.15743133647293453;0.29540398674608126;0.55926470530677785;90000;219713.24871588219;1826092.8977213095;4808668.7340250397;190000;0.11473841401475922;0.20969310862602386;0.38896433563644339;380000;0.32827811534588641;0.54565061217932631;1.0470782882537559;180000;2.3257852692336098;4.2722819093824711;9.6417205661610748;380000;0.23598921167687204;0.38892478461001245;0.74559377202732813;380000;0.56671627647443934;0.96298827869587611;1.9164424113562377;380000;0.90582801462528573;1.556777804046303;3.1775955204820989;190000;0.11527128394855622;0.22019910463391423;0.40176763023954087;380000;0.25835536722016111;0.39874578418864326;0.79505219167562324;380000;0.99627641416487323;1.6245239606027342;3.2074383681874172
10;1310000;0.019559814553460706;0.04602838230040935;0.07878731608520187;100000;0.015483391982743277;0.052947710227589387;0.094738017176804523;1390000;0.058419904766300303;0.093191309584695209;0.19677697676762351;180000;0.092437714386242584;0.16692380525563;0.33589619339862786;2510000;0.066490241636473949;0.12776964997761864;0.22478537218931161;200000;0.090630443803533523;0.15998510091852952;0.32446795785647287;210000;0.17879801119828881;0.31043394307468186;0.63536717502440254;100000;2439716.4751544483;14305151.554703321;35252576.321182258;210000;0.14052248100601603;0.24082390669672457;0.48866909816507925;420000;0.3704285083172838;0.58837938875368234;1.0600076829503893;200000;3.1497255463902274;5.8233759042879427;11.209934775118285;420000;0.29311318946488552;0.461066249850558;0.82175309156833143;420000;0.65937558491531001;1.0325597561681887;1.9292318112147;420000;1.2297638152307395;1.9870235599949964;3.8063092184438139;210000;0.12974656614435781;0.24771461186732288;0.48935383089386492;420000;0.31526605666923308;0.46878105465087477;0.88158632899073819;420000;1.3048036486919206;2.0291974619844595;4.0359536214576126
11;1550000;0.021808135088923035;0.047600474769490767;0.0833093945281215;110000;0.019394303356451523;0.057661833706484193;0.10686710744132448;1660000;0.07646843890668803;0.12444760856615328;0.20297847377961825;220000;0.076497431309798164;0.12733550328567309;0.24721399475169786;2980000;0.081248184224062658;0.12734297412341722;0.1934827414010443;220000;0.14038874425641978;0.2567960377891822;0.54509604798296096;230000;0.19833291999445471;0.32988413285627227;0.67537926310437468;110000;22118621.806969088;109772862.27710247;275773440.6034134;230000;0.16835075463451432;0.27713876390042125;0.56489422383739218;460000;0.41346582257214964;0.63953373798521751;1.2336696720927198;220000;4.0687777846005346;7.4148073482723333;15.551662872470262;460000;0.35374649732129071;0.54221250324645598;1.0363518331699808;460000;0.73022119374769645;1.1507333591452851;2.185529523780521;460000;1.5642863444818091;2.6042999726211651;4.9244550394409954;230000;0.15741556917161623;0.28957315414596718;0.61297003806788752;460000;0.34610455554369851;0.55090508872936672;1.002596897480321;460000;1.6399218174229711;2.6327065999471078;5.1501523106689895
12;1810000;0.029228342480350261;0.054843494251266972;0.094865778347444973;120000;0.020073264157817065;0.057822978829480121;0.11441007215692535;1910000;0.075159599498160451;0.12653470938661107;0.21273237516414845;220000;0.076489713266418874;0.12751848936033156;0.24021883624787724;3490000;0.083024222734409028;0.14017721232258878;0.26389298074140327;240000;0.12246770522038342;0.20683213038051701;0.41096802526850007;250000;0.21068341638609422;0.36403587784578761;0.70466336107337724;120000;233448458.44556814;809823557.70203733;1949240156.8662057;250000;0.18481039591359197;0.33535360232120381;0.67108961809490131;500000;0.4378315852175827;0.66639646606407021;1.2509594294721267;240000;5.4732702624689091;9.7053287632908614;18.890816709135379;500000;0.39421331231284745;0.60929995194394593;1.1417210370494118;500000;0.7790115137477458;1.1985316274549764;2.3591237198710879;500000;1.9268289768464233;3.1347188306210545;6.0989141134646188;250000;0.19982879781204729;0.33929074962887629;0.67765914843525499;500000;0.41104204873966266;0.62443977357121128;1.2498320376778016;500000;1.9872798226236093;3.3271312333596077;6.7303829126953358
13;2090000;0.030954040616303698;0.056574205289487846;0.097049642657018889;130000;0.028628946179864528;0.066520843154016046;0.13856272163614386;2220000;0.093697042487389817;0.15488600255201165;0.26555689500997659;260000;0.10654567991730217;0.17984716999266542;0.35084789187387266;4040000;0.096560148733442194;0.14618271750552025;0.22717497812115869;260000;0.10693309770677699;0.17818955905765088;0.34988980193805463;270000;0.22685281324933188;0.37864754119046074;0.76923918623666499;130000;1875492404.9499834;6014810678.4623127;14463087858.150717;270000;0.21238954705484939;0.38133546232106375;0.74887567055609983;540000;0.44448325358873447;0.71235938464508319;1.2985222620969321;260000;6.7516705099298218;11.990519169445026;22.467033806986919;540000;0.45982404389181908;0.6998430632668301;1.2759313664738285;540000;0.78216362989630628;1.2776271047636465;2.3944683722233853;540000;2.3418750776399762;3.8668966624680881;7.0624561787342604;270000;0.23342740342889262;0.3777769931160786;0.71186661730932488;540000;0.45491917452951047;0.71233197184421093;1.3468429620232507;540000;2.4601198522279613;3.9169552964091858;7.2985383240629096
14;2390000;0.028964074617803585;0.058500749381577441;0.096182958155854884;140000;0.032835725809593659;0.068538660567484408;0.14084111964255591;2510000;0.092916156351380036;0.15409172825930034;0.27329492153239715;260000;0.11040711669931483;0.19156454579736765;0.3715868837805642;4630000;0.093537275707774731;0.15538613023109771;0.25688242824631702;280000;0.14187393013329294;0.24022297658951869;0.43873116896845305;290000;0.26389313782882823;0.42887222040943562;0.81792118897303356;140000;14909711574.608564;48219159254.753525;105217332144.36211;290000;0.26818471329806914;0.44310896257363552;0.8850617383953342;580000;0.49943926279810458;0.75997412428877975;1.4704404304148342;280000;7.3198413608578559;14.442686563381113;27.212095801223548;580000;0.49854485538595711;0.77687141835957563;1.524851147657434;540000;0.78216362989630628;1.2776271047636465;2.3944683722233853;580000;2.9694867926295578;4.7515488346111443;9.2426054393966446;290000;0.2573778941822657;0.43651135756141468;0.88413289498351344;580000;0.51575174206277774;0.78829462057991329;1.5964528998208265;580000;3.015823171700172;4.8151491457301745;9.2738500526423184
15;2710000;0.036360018901961229;0.063095854591438488;0.099695713077952802;150000;0.035997553988215095;0.071867246883835667;0.12803084587158409;2860000;0.10830956399049567;0.16456246292454457;0.30191578046420919;300000;0.16283198925098483;0.25728687232612568;0.51130385555641333;5260000;0.1112598573514616;0.16981304005594083;0.26740169684101489;300000;0.14072397283792029;0.21589904172556992;0.42690937475781615;310000;0.26261218016557408;0.4462670331684031;0.88252674926270325;150000;134707823193.82036;354394448837.27765;785301799513.5968;310000;0.27898223176408787;0.50595699578825137;0.93196510704156266;620000;0.51803527597131771;0.80469066263688427;1.4916347893443227;300000;10.121018091273093;17.532348378043984;35.715103463675838;620000;0.56608302418802248;0.88284573149951773;1.5997834100055077;580000;0.98897617708234087;1.5527091335563807;3.0356223534254276;620000;3.3762219964006413;5.6051183214008642;10.756638865282133;310000;0.29953809302764894;0.50758299862272183;0.92605245736582875;620000;0.57699600918883054;0.89612810754720718;1.8252320705887259;620000;3.4697349014458818;5.7585468098628327;11.255506791247237
16;3050000;0.035430728200342619;0.066382646473338525;0.10551268864177549;160000;0.037190239402185743;0.076847774429549973;0.13665043609680161;3190000;0.11043193253001968;0.15970574812043958;0.27950474211613463;300000;0.16198284035912794;0.25578632885967301;0.50821983602446585;5930000;0.11798597834661277;0.17400288057661906;0.28899227016106466;320000;0.19021882885605534;0.2903852805261824;0.53739037352008978;330000;0.29146721600833953;0.45146679625106612;0.83042937791870564;160000;1025201620552.9032;2601075987106.5786;5506878316533.1318;330000;0.33476251114462124;0.54418224057880416;0.97869298518766434;660000;0.53665956748021904;0.84654913843543844;1.564717402318069;320000;12.017317683801043;19.90042173860509;39.30737725898986;660000;0.63012892098097362;0.96814857518338426;1.8116932409707978;620000;1.1546553758876001;1.8643300382589196;3.4979910140017019;660000;4.1763126543817872;6.4973984704152432;12.892625315274614;330000;0.31652137301166461;0.55162456762205259;1.0965311537077935;660000;0.6259087991577883;0.99069029950739829;1.7950915882344347;660000;4.0686106421031694;6.6649749178670845;12.517487826741883


==> data/clustered/0.01_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;798400;0.008630190303467157;0.030767540205424219;0.067364121364330162;160000;0.0038444866263134692;0.023056181045371826;0.053909137642051262;960000;0.045752884842381797;0.25775908792214397;0.44987932885973636;320000;0.1003741592247194;0.31870559984205027;0.53236435554753148;1280000;0.0075161683608326764;0.022955123273383352;0.043354071479413815;320000;0.0094207265252900154;0.025197734373064631;0.049857388572504657;480000;0.066770992266865101;0.16381914572935061;0.35446533565286531;160000;0.0035536906195350946;0.023353821310406316;0.068407105764692847;480000;0.040977419874936187;0.10245721625724342;0.1874683946688695;960000;0.07902322282481386;0.17148984507912218;0.36095369532766281;320000;0.011567844543702938;0.027938168293231147;0.053477690675262625;960000;0.053148449970756906;0.11471345392469362;0.19296255674013305;960000;0.51590179484600895;0.90620755345330162;1.2670166657913549;960000;0.035047617032522113;0.060289016279527215;0.098201567782827265;480000;0.064098115906130224;0.15974869448836909;0.38409108888057675;960000;0.077561333083699419;0.17173872143824015;0.37920778988358012;960000;0.04071515694653223;0.076281096979975788;0.13938851425210672
2;1760000;0.0056729271223370723;0.016504537722911369;0.032621075551653722;320000;0.0096570590416804047;0.024978675339220303;0.048259800354253361;1760000;0.044465021017907863;0.25989025138001271;0.44947725037739456;320000;0.1003741592247194;0.31870559984205027;0.53236435554753148;3040000;0.017280198393127343;0.074323766286878187;0.13236431929730858;640000;0.03699642326949338;0.085938857279535402;0.18467227681840107;800000;0.077350854292931454;0.19702969403528325;0.29997899864578542;320000;0.021551174543621036;0.23531427676143107;0.6973441110001436;800000;0.029378403872272141;0.051304676020162712;0.08050164289403404;1600000;0.10952538244479418;0.22900766724644253;0.34127199541064013;640000;0.037652969506092475;0.091181897075812174;0.19730801933648215;1600000;0.048397030413852106;0.073807340758417953;0.11962408602751352;1600000;0.38275979476626426;0.53761989693095869;0.86006652079917778;1600000;0.043184706614471879;0.067681022272452068;0.12810145653899085;800000;0.035239518723611335;0.065244698857077704;0.13015037693572804;1600000;0.055690060431693278;0.092502271794902988;0.18457983071775622;1600000;0.049075101845983821;0.076100211430626286;0.14861519982317695
3;3038400;0.0073289574144339235;0.019972441579536558;0.037827977009874801;480000;0.010920886151603517;0.029818500022716521;0.0619260512460372;3520000;0.018990334674689403;0.032517531356367577;0.059193903897582507;960000;0.026513300274241331;0.051313974863369964;0.092298122817686304;5440000;0.04942576779975448;0.078116706115413465;0.11936490565857072;960000;0.046041372225400591;0.075316047182529655;0.15211120874896872;1120000;0.13745004480435599;0.19029463804487701;0.28903184872748805;480000;0.77384534441779695;3.4119561749129885;7.5661838630765468;1120000;0.029341584797200379;0.045252839264833457;0.085130271353352549;2240000;0.18608629231383464;0.25862523038236646;0.45735508327206298;960000;0.13733241368061844;0.23386858766420957;0.48102190552557333;2240000;0.056725792756647214;0.083060080057471702;0.16657400644236536;2240000;0.43611399493873265;0.71121272248780976;1.359728433217378;2240000;0.087736047804342701;0.13708615802165919;0.26939928030513871;1120000;0.031285602476171355;0.050018087520128624;0.10857394541008356;2240000;0.058942831841243229;0.092152127162425879;0.18548213063239291;2240000;0.092161874683049233;0.14669146483394874;0.28041730904852535
4;4640000;0.0098617563630251023;0.025363542779932486;0.043169334157452478;640000;0.019150597044476646;0.035298499556038185;0.067429184341561005;4960000;0.018300502970994517;0.031640471558094699;0.061362188194282984;960000;0.026502327274422234;0.051296722751916588;0.092405528253725777;8480000;0.034262438053092911;0.054284638832970758;0.23927145347446432;1280000;0.1239257419910378;0.20215496414118525;0.42830044194141848;1440000;0.12585858528786303;0.19657871714434652;0.34846512728435369;640000;7.0554219250175878;34.740295515356806;78.213804598752944;1440000;0.037345602352563366;0.060022002462775004;0.12016259969044545;2880000;0.20298469323653592;0.32051065285081792;0.58421172632286211;1280000;0.2909908410079643;0.4783742552846576;1.014898755579027;2880000;0.077535167260422658;0.11701909216655287;0.22285758229454794;2880000;0.59108604720254765;0.89705306581514854;1.7024055934017457;2880000;0.15782462771866224;0.24495874079418767;0.46793123080805132;1440000;0.039807101485319248;0.066431216936192319;0.12908621621560748;2880000;0.079822927832605084;0.12525908235614391;0.23935931527663876;2880000;0.16363599385351835;0.25731996066875945;0.49214907825076065
5;6560000;0.010556595821874454;0.019270479798618422;0.030842282830417744;800000;0.025718046139203407;0.042947467826271804;0.072928983699694291;7360000;0.039169190844861458;0.062226115829449313;0.081687719897029443;1600000;0.04194032622520831;0.063247176758022078;0.11442656847595242;12160000;0.039878454870665193;0.1259702369746851;0.17566697993022831;1600000;0.07316749872235831;0.11917023396165444;0.22519217760188329;1760000;0.13523436120343127;0.2195554662530001;0.41121883528111214;800000;107.76815662021697;275.94184883922139;612.09174864220165;1760000;0.053197551289230094;0.081781764747198144;0.15734211740311263;3520000;0.23907106789365396;0.39867474781126522;0.74118694764782023;1600000;0.51850002752828672;0.86136774229002455;1.6337813631931792;3520000;0.10126545502020845;0.15808031055570654;0.29726475827673249;3520000;0.64538736991288703;1.0188561483234078;1.988021205362668;3520000;0.24425889141659773;0.38691530552994147;0.73870387500707269;1760000;0.057275372020410394;0.086139673387446769;0.15839035151101255;3520000;0.10778609577835066;0.17301236633992984;0.31347437571645598;3520000;0.26284606324003162;0.42253681902933693;0.7905971189169595
6;8800000;0.014620849127677076;0.022212699388621457;0.032267028909943533;960000;0.01361868847912452;0.028830598062918985;0.04715640249123617;9440000;0.043780555455604268;0.061074026358967325;0.081025306652718301;1600000;0.041888614942553783;0.063135268386252108;0.11420315712064362;16480000;0.048661467758085893;0.080769303253997726;0.10725121416922812;1920000;0.18504143766419692;0.3185475037754173;0.62672541438645746;2080000;0.16704194666400085;0.25980838134971385;0.5266738505349583;960000;1326.2903462670049;2739.5920537132251;5408.7877260611822;2080000;0.069878233605676784;0.10616188616796192;0.22095283413996006;4160000;0.3190397260143325;0.48402456061526578;0.90257612938605658;1920000;0.80190706946418722;1.382366712452477;2.7282773794185102;4160000;0.1401997118282276;0.21030827538607366;0.39616401478304741;4160000;0.74260754785394223;1.1592359721546692;2.2452905095908484;4160000;0.3842111001948591;0.5962894535069877;1.1490360780649713;2080000;0.068964860754513357;0.11374926532977969;0.21165412198793793;4160000;0.14575643389261025;0.21916335781959745;0.39942351085792027;4160000;0.4001429190426864;0.62705680217824278;1.1567040800809458
7;11360000;0.01806438450110525;0.02676502613737651;0.040451397323482484;1120000;0.017880260574480875;0.029890459698752703;0.049743107007388682;12480000;0.04980306210256593;0.10540310330782168;0.16831045637353809;2240000;0.08364470504685767;0.12840647436009128;0.25215408836724862;21440000;0.055295128326151743;0.098160410816052146;0.21313278756174817;2240000;0.11320606500869326;0.17493442994405217;0.34812989383073545;2400000;0.19054981331185025;0.30870535842952596;0.5578668813682981;1120000;12069.927397191062;23763.76126329344;41217.188594638312;2400000;0.085613257961272768;0.14009931312522153;0.24939973294361456;4800000;0.38438835759645368;0.56117984012658484;1.0286670341678352;2240000;1.2995805100693549;2.085786953618217;4.1861847019388687;4800000;0.18042133307827554;0.26641811049969028;0.48282570425318744;4800000;0.85368365566813265;1.296328593499255;2.4117597342925867;4800000;0.57032046034721262;0.85745089758538451;1.5956630215802301;2400000;0.092478784922305657;0.13975113415088952;0.25829486496171789;4800000;0.18203228792072143;0.27409065548234846;0.50076302264412509;4800000;0.56905543927915647;0.88438646667075271;1.6542302964947981
8;14240000;0.020566693324660771;0.031148394021506758;0.044530612930455953;1280000;0.024428747972075043;0.037639202664980803;0.067791788587957771;15200000;0.050332498466442673;0.11279537187959192;0.16061218315397885;2240000;0.084233137276393977;0.12943454180398395;0.25431323866944838;27040000;0.061744610039137796;0.10918367527364575;0.1506002691028808;2560000;0.2526346036019867;0.41176035193137683;0.76824689255793921;2720000;0.2283404898397082;0.34102077956154553;0.62516732728535651;1280000;99338.116425782238;191891.49942703318;378521.68140775367;2720000;0.11169763934746219;0.17326193017017594;0.31458650744214456;5440000;0.4091096389898502;0.62497323515595149;1.1600640280797345;2560000;1.7842749101843491;3.0675136206530143;5.7215125541641871;5440000;0.21551604342505429;0.32294193808675903;0.59749320137122963;5440000;0.90779375329059531;1.4032877971667217;2.6642596364339268;5440000;0.75681231411871885;1.1584707115283286;2.2433019302873447;2720000;0.11313615099567527;0.1769651293406988;0.33637881285010013;5440000;0.22674559415799056;0.32979344791229803;0.61172751741556597;5440000;0.79646392009580713;1.2036773187166445;2.2866036160535388
9;17440000;0.024288842952330129;0.032963186040353802;0.048034132297242786;1440000;0.025192631576536968;0.040791587352711795;0.072948820165960882;18880000;0.066299138560811294;0.089729243102000478;0.19682546565052903;2880000;0.15447461570464657;0.23917369871195038;0.45708642201646732;33280000;0.072705618490690765;0.099090464653726132;0.2115961963715379;2880000;0.14805642432630359;0.22717644973453355;0.43426866412911602;3040000;0.23398861506520427;0.36396929607369888;0.69891980371635587;1440000;870200.2618227778;1537116.6820526132;2966133.5293959044;3040000;0.12969065188418991;0.20308991625766215;0.38425748745407207;6080000;0.45410395144968868;0.68898541769048594;1.2869237990754519;2880000;2.6258265473436913;4.1685607199497499;7.8452528445433636;6080000;0.2561740453660884;0.39077097503880143;0.72575361769013191;6080000;0.98871125895759993;1.5474892057399019;2.9399965474932706;6080000;1.0083904608092518;1.5527833877489359;2.9519346212859396;3040000;0.13378391471596218;0.21264317153396106;0.39186589939388766;6080000;0.26696153691853375;0.40127130604442451;0.72510136644153844;6080000;1.0601902418872411;1.5934273150591221;2.9623938647349069
10;20960000;0.027885310835671463;0.039174781018053419;0.056271610234664017;1600000;0.030430054002712034;0.043277317967116639;0.070753863698861566;22240000;0.066865543992175119;0.090717731337438184;0.20869096471296689;2880000;0.15422578649631555;0.23880320538750871;0.45622818185044523;40160000;0.076123481408447866;0.13589275647457838;0.20798394696340086;3200000;0.1000690478198962;0.14965139143692097;0.29050843426768608;3360000;0.25926076653667152;0.39773353834293312;0.7719548669951114;1600000;6415296.5748245707;11878706.492189288;22579688.991278388;3360000;0.15969133349747647;0.24274451709232112;0.47053136877896384;6720000;0.49490343403153725;0.73518892527006663;1.3801986461701443;3200000;3.467239339307691;5.3719590739263587;10.877165962255043;6720000;0.3097099688729254;0.45924978450177223;0.84764198930259449;6720000;1.0997119669916335;1.6857448886909836;3.2557234144157534;6720000;1.3117379874944359;1.9759457070209086;3.8047335162876994;3360000;0.15890551611686543;0.25407149286898456;0.48679149811196965;6720000;0.32317822679319558;0.47072838529915739;0.87179914122618329;6720000;1.2947708024212561;2.0235893702358623;3.8451418489501177
11;24800000;0.029664911083279753;0.043676395079330993;0.063630448839790604;1760000;0.040623718585236113;0.059082844924103622;0.11524618617803591;26560000;0.086147670818737365;0.12080075025503237;0.198237144814644;3520000;0.089493536183828132;0.13558969519235259;0.24965089805446922;47680000;0.084838771836586432;0.12082566985827094;0.17854129589207704;3520000;0.16791793189327356;0.26277466543840045;0.49887564741899293;3680000;0.28414483350423991;0.42265198544678723;0.80317700604033404;1760000;59731464.934211306;93661045.416514739;180737388.95513684;3680000;0.19183101586701426;0.28246496039624336;0.53045532826554842;7360000;0.52234507320302592;0.79304934025587714;1.4639884606768179;3520000;4.3813677057377527;7.0202213067947641;14.374992329541858;7360000;0.35777490652977156;0.53731669996595666;0.9791284563029;7360000;1.1671782953301648;1.8186748304917244;3.4012077949339243;7360000;1.6295042147719714;2.534937043446484;4.7072993340353655;3680000;0.1878922191789815;0.29356288578058576;0.53011872386568271;7360000;0.3735378014122423;0.54934551092780726;1.0008322715746056;7360000;1.6704781928593182;2.5647590530617874;4.8416773112077793
12;28960000;0.032660304132448588;0.045677921343314457;0.06840167335670394;1920000;0.042373851028363503;0.062228129638078319;0.12806380714460325;30560000;0.084640623290584083;0.12193546797161189;0.21898612664311196;3520000;0.089347827641256705;0.13434857832019306;0.24683453476508854;55840000;0.089548994911740176;0.1398320827165932;0.23429157672216977;3840000;0.12948476975367479;0.19021097260344866;0.36656546829748749;4000000;0.29881266960624853;0.46134824192395529;0.85985510176622104;1920000;433388393.54526007;722335550.45133734;1376323935.6311722;4000000;0.21826359867142334;0.33274373532482571;0.62462710631152796;8000000;0.5640828736888307;0.83520732993765456;1.5678065109336701;3840000;5.7671073411286669;9.0344221456098701;17.156931885134206;8000000;0.41748214646194476;0.61470648527257454;1.1343263761732485;8000000;1.2798683850878896;1.9169960046834484;3.6842374232979016;8000000;2.0497303035351804;3.1315710074444518;5.9550315915958407;4000000;0.22374356646520349;0.34040578488336171;0.65574966178269201;8000000;0.42007909696127022;0.62524391196690576;1.1232330979878831;8000000;2.0607633392506437;3.2170877296435974;5.8818204225729236
13;33440000;0.036570742408143911;0.051229592915815345;0.072518905336297096;2080000;0.047180190471142705;0.066543970214555895;0.13762047251891654;35520000;0.10037457233842159;0.14600113858530411;0.25013629474340532;4160000;0.12213596019529617;0.18349432031161883;0.34222252536894898;64640000;0.1023604906344663;0.15186033849937264;0.22158181851808989;4160000;0.19708168097832085;0.30102723742462678;0.57200842368173455;4320000;0.32317867795613336;0.47708530552085993;0.95229877912981498;2080000;3426343596.8988719;5385391323.0592032;10477668075.465647;4320000;0.24735723480922267;0.37961327163866115;0.73652062749596992;8640000;0.58382448786843622;0.89325742579081968;1.6110456107209332;4160000;7.1692906669153285;11.352445900863042;21.69741058135596;8640000;0.45905446354229729;0.69576454695020107;1.2583361159715674;8640000;1.3248532489188936;2.0425696089911569;3.7698556226156139;8640000;2.4315465949429966;3.8100816481987549;7.092880232128624;4320000;0.24821471545993176;0.38328791212508895;0.7198178830873696;8640000;0.48247424716821319;0.71007686351630639;1.2997674651097024;8640000;2.5110261649172623;3.9145632994527579;7.3143617222211619
14;38240000;0.039355389519154488;0.054876646332485013;0.081669735131148613;2240000;0.046819177090157274;0.070008054190323993;0.14285627651211522;40160000;0.10544741449182267;0.15056686971643235;0.22566168322562238;4160000;0.12318509286746522;0.18491823103674643;0.34507217850472149;74080000;0.10786857958303352;0.15235734481435093;0.26147514089019852;4480000;0.15936784500401491;0.24385830225289712;0.46766737872730696;4640000;0.3366087858109883;0.52654419143812548;0.98190847869111431;2240000;25723684273.293343;42747456256.014389;80268674038.228272;4640000;0.27442083379317062;0.4313874671943248;0.82016504499067422;9280000;0.63263055780453725;0.9304544045142582;1.7610390603351247;4480000;8.8126819845993225;13.809482779687929;27.667970160877822;9280000;0.52818967766579583;0.77463767399645067;1.4629136558056519;9280000;1.4329729870682517;2.1469867966605145;4.1367345457707865;9280000;2.9624085501699833;4.5745837224774171;8.8128046063282444;4640000;0.29994315627740303;0.43307863096610411;0.81979811206516107;9280000;0.54086779441486776;0.79814079168533625;1.4844336917992722;9280000;3.0350928298856328;4.6595491363144417;8.9729658792658285
15;43360000;0.042060931130265079;0.059150214152611048;0.087997539350024107;2400000;0.053353181320693041;0.07985033560141605;0.15097659539346189;45760000;0.11681205284792309;0.16209682500983996;0.31587076104581158;4800000;0.17322906778472688;0.25494268591687014;0.46093887148910101;84160000;0.11727848342721411;0.17419056060726088;0.26962127871640013;4800000;0.14342680133167388;0.20754499189431558;0.3719343335249386;4960000;0.36509255524410239;0.55060342359908576;1.048796326768594;2400000;189419726896.61008;330135299634.69287;595865639289.58655;4960000;0.32406018736806913;0.48639489234215172;0.90203712071901043;9920000;0.66761168277455807;0.97896854047543114;1.8344230606529379;4800000;10.915566865439372;17.043292308680734;32.011345203953177;9920000;0.60006369929281667;0.8759421638816951;1.6030434917588496;9920000;1.5126638600931657;2.2676758133308312;4.2544008920718808;9920000;3.592689798263212;5.3775134300340639;10.376633481326516;4960000;0.32541891514120086;0.49241699127455135;0.89969911018279358;9920000;0.59422346522933867;0.88856987071643601;1.684663527879589;9920000;3.6086008258203011;5.5409712813257714;10.48838431990683
16;48800000;0.045528845775247413;0.063279294382134588;0.088509466243902449;2560000;0.056359616108070262;0.083024017056340244;0.15686383773401944;51040000;0.12052892588236461;0.16135424663021089;0.29884169456590676;4800000;0.17328135166811443;0.25479859592357618;0.46053004385722246;94880000;0.12286453605781511;0.17408318308747928;0.25284782002355072;5120000;0.1944557727757496;0.2820875140152922;0.52094789078570802;5280000;0.3840745646552946;0.57170822890759565;1.1085707491640757;2560000;1427372894699.0188;2469866039668.4453;4327807803800.1108;5280000;0.35241512443011536;0.52977674834212107;1.0304740088179809;10560000;0.69161994493802059;1.0303008809647234;1.9039955530394124;5120000;12.770443105958263;19.820051825178467;38.17661647860109;10560000;0.6461947060707911;0.96375333891615744;1.7244648020196864;10560000;1.5515376633851306;2.3818029694175786;4.3599881048374289;10560000;4.0393785502565329;6.3411261406407258;11.763344171602588;5280000;0.35864163743545913;0.54889359629566348;1.0217065057172574;10560000;0.66144791025443017;0.985292600652526;1.7648153436962875;10560000;4.1872434197879116;6.4954959140085533;11.899103418627099


==> data/clustered/0.01_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.011516118858599166;0.053488090265602445;0.10535533728418622;40000;0.0057525473678390572;0.03716919374462517;0.084718091234640899;240000;0.049560305894520637;0.2565965252315956;0.45299007435856648;80000;0.10150427465866717;0.32146868011024354;0.53580969054132654;320000;0.0043472374490361437;0.026282223332162055;0.057799312806209952;80000;0.0046413871868660837;0.02589599917670668;0.066260286647526451;120000;0.065530315592225885;0.15816772245187402;0.35093106000863783;40000;0.0092685300489079338;0.040559529580916146;0.12012002463861698;120000;0.039798388341650323;0.10296835679246065;0.18965627989705855;240000;0.080874952612894679;0.16734251283653689;0.34726905188902929;80000;0.0047513380923053543;0.027720831483619417;0.070011855106516197;240000;0.049312803730005253;0.11413545400474301;0.19437390883861189;240000;0.42210031302130219;0.78387692179979829;1.1173397666968716;240000;0.03003911905848598;0.059783558779768237;0.10081481705341867;120000;0.064039526077992015;0.15951730778886286;0.37678199009851859;240000;0.074636880344834677;0.17103892894483921;0.37320911754912517;240000;0.032314227473912521;0.076289282539890049;0.14391534930016753
2;440000;0.0035459928417682974;0.017152805456129003;0.042186020265187613;80000;0.0041781770519133937;0.027366004600804936;0.058199640057018331;440000;0.042715631997696922;0.2607292140458829;0.44874464907590073;80000;0.10150427465866717;0.32146868011024354;0.53580969054132654;760000;0.0084705702361498863;0.065130691787807116;0.17869766256081521;160000;0.013431853178246233;0.087807579021785751;0.20709706271532313;200000;0.069934463380428649;0.18338016359700127;0.28500798462280136;80000;0.053826485994183861;0.50776986021965631;1.606662818300844;200000;0.024842549543357167;0.051251758413577112;0.087820618667504083;400000;0.10294509665352149;0.21501063382331481;0.3349260395120382;160000;0.014166545954921358;0.092734252329178923;0.22026475326777817;400000;0.045779856874652081;0.07308058378122638;0.12015363147927392;400000;0.29315248295703805;0.45755119258104898;0.74928578364983522;400000;0.038363299180666985;0.070113611535595213;0.1301557991881673;200000;0.032820778222270336;0.063213408939731583;0.13570582756798399;400000;0.052088880432884004;0.09167564477482093;0.18587248475415738;400000;0.041820681243181883;0.077461046615920126;0.14299865403687548
3;759600;0.0056579405606761481;0.022551505875987758;0.050249635052644397;120000;0.0078414986643252777;0.028744802561960901;0.064238974340706981;880000;0.01486738852002753;0.034041342696024074;0.06497866954847685;240000;0.021408152164898272;0.051359425812514854;0.093803745630792121;1360000;0.020153347991970851;0.071844805341346518;0.12415900394090945;240000;0.034454009705974911;0.074508661982779584;0.17239490969157731;280000;0.11159881210603838;0.17436825615676183;0.27225050330001127;120000;1.0669964407665151;4.5026408394948003;13.584583251766128;280000;0.024593343445961358;0.044046626643468659;0.088456571528029757;560000;0.16838045657314554;0.23952053762064116;0.4385501750922578;240000;0.10247678636024538;0.2322900125502215;0.55836294480382964;560000;0.05171927633484865;0.084780919168869345;0.17052840480278786;560000;0.34513452877534573;0.58201419915705532;1.1706317465627856;560000;0.08066327615045911;0.13826417368510741;0.28239255854448869;280000;0.026289313894565965;0.05169573462913938;0.11660450791028032;560000;0.054305787183741551;0.092846967806070518;0.18877163340692332;560000;0.080665872988641557;0.14691882598854023;0.29484112959211484
4;1160000;0.0083228186659786829;0.025961094354669603;0.048196051698750346;160000;0.010060587731184029;0.034172578285275215;0.06836360324205451;1240000;0.015245883007893122;0.033766650119075606;0.067341396740476525;240000;0.021347307855470142;0.051403431735932433;0.094072283243590751;2120000;0.027302834920921885;0.057893327766074226;0.2439596085789878;320000;0.093006269069704509;0.20117944820661204;0.48806918795168419;360000;0.10096274292174598;0.18291389178257092;0.337372299119021;160000;8.7589603365057656;39.182684436659251;101.46108143776553;360000;0.031168720531909128;0.060232554002784419;0.12727216288122559;720000;0.18935997497756404;0.29163779468779294;0.55431341669045464;320000;0.21942049348735349;0.47862015547680248;1.1626164611915446;720000;0.075099859612677677;0.11675471157525472;0.23079829619963066;720000;0.46529701580592975;0.71055819537860532;1.3998694708638779;720000;0.15751099901116322;0.24097085204148755;0.47924927578238358;360000;0.03253875222543972;0.067174889728296869;0.13675069995199546;720000;0.071924930852214589;0.12425040822212394;0.25458000835994971;720000;0.14824608773199569;0.25674006136415317;0.51854472568298604
5;1640000;0.0053758220066521846;0.020288488381281975;0.037588844172872199;200000;0.013669537136474974;0.033853602699360066;0.058459571202214608;1840000;0.037793129147108813;0.06039095774923145;0.088457564691366591;400000;0.037848521792680945;0.06481454909265752;0.1165039717218329;3040000;0.038898254020687036;0.12119449228318546;0.19983569119985559;400000;0.069456266215331658;0.12847450560249227;0.23730118747937146;440000;0.11853764140913861;0.19790064225544971;0.38279903673517218;200000;65.930299303638876;329.70675483705543;849.64876508283589;440000;0.049121151054316609;0.081195157213562033;0.1640410237814775;880000;0.2146031701908552;0.36575553190658472;0.68986185155667046;400000;0.46467415820259045;0.88654302340787483;1.7088958556692426;880000;0.099235964152219219;0.15546776103540505;0.30387651234107299;880000;0.4918378861357;0.78655790894341315;1.5636270631801499;880000;0.23735064672260053;0.37992397702135827;0.75515067999973351;440000;0.053579366888957036;0.08429789480809223;0.15842736389278087;880000;0.10684193944577622;0.17533743730121112;0.32185397633075552;880000;0.25565882864693545;0.43152389739135721;0.81254936562564095
6;2200000;0.011742521494116125;0.023225241249428409;0.039224153436893131;240000;0.0075567909300815845;0.029242713533839282;0.054126620523900805;2360000;0.03325060895313782;0.062125589544929236;0.089596674923649755;400000;0.037850258272403764;0.064763592186106278;0.11638944486526949;4120000;0.042742266823404929;0.082964745513131072;0.12123698990512785;480000;0.17873634312110798;0.31551634818615992;0.6503442313322636;520000;0.14921049538129111;0.23596760166225297;0.47186621514104771;240000;758.39013795900951;2997.6623773272095;7194.4876051593092;520000;0.064499581953149865;0.10344743322188873;0.2198345362440943;1040000;0.27569174345698216;0.4495464419928209;0.86902810946272879;480000;0.77255220632181088;1.3912341438308142;2.8595595617316163;1040000;0.13360657029804066;0.21594600530228325;0.41385524521877104;1040000;0.55779261970605232;0.94608963113573796;1.8659544814600373;1040000;0.36580266827324187;0.61722155635867004;1.2028681604215206;520000;0.062091308488785975;0.11370456507153473;0.21795505067456711;1040000;0.14025466268362244;0.22249247101383368;0.41545758416939849;1040000;0.38637346909301412;0.62951988103639489;1.2048802671788219
7;2840000;0.013422072782451848;0.027736085833449511;0.047262013339272352;280000;0.010805548347169125;0.028244741236212376;0.059952907849257484;3120000;0.048135447645834405;0.10916084990211751;0.17950435223251776;560000;0.077852642182111853;0.13102816353225794;0.26718598511687464;5360000;0.051082005725223374;0.10937236949807114;0.23841436486006989;560000;0.10426199512310279;0.17871634352728652;0.36537981402586683;600000;0.15578837150569441;0.26979377190164045;0.50703361513650069;280000;5789.672928902728;23971.755816342382;55404.534901676743;600000;0.074698420985766845;0.13667674532418814;0.25566944456512114;1200000;0.33951989563275348;0.50546444525600065;0.97120580197143591;560000;1.238117206308776;2.0944864729364285;4.443164382306712;1200000;0.17259968230974676;0.26118478492455827;0.49119430414331933;1200000;0.65725673914995952;1.0116779689576365;1.9325016712063707;1200000;0.55281857867609818;0.86109572730936757;1.6157614538141458;600000;0.089255807591780187;0.13967584568518993;0.26940768529231812;1200000;0.17674497702229078;0.27075548033941504;0.51250994178104781;1200000;0.55859355009566025;0.88104050986675031;1.6988440826949522
8;3560000;0.01987941190035232;0.032453426828395568;0.051440952812379343;320000;0.015392387763797985;0.036132774894321942;0.076480598474175113;3800000;0.047834076241357076;0.10851192441232381;0.16600751690392671;560000;0.077520642005303453;0.13037178721095835;0.26577555288087229;6760000;0.060031831392450982;0.10972007104354137;0.15217355336568192;640000;0.25312933941028931;0.40705357180907448;0.78405254909865685;680000;0.19258367784635713;0.30712584389705538;0.56386506599366448;320000;64265.119994894332;206506.77766694603;495043.72640906472;680000;0.10778813410045171;0.17370283909104356;0.31823539006796814;1360000;0.36743117251925983;0.56440828074267468;1.0761229413829476;640000;1.7725943255203953;3.0822940846781157;5.5791033247726904;1360000;0.20742796926391077;0.32220263773062968;0.60923310617153026;1360000;0.69689174656965758;1.1235134010088332;2.1844755830081915;1360000;0.72121882484438937;1.1593923300175759;2.2509505432423711;680000;0.10701774359431925;0.17299450425513471;0.33974297835528755;1360000;0.22535713772471894;0.33024255337253433;0.63128221469237977;1360000;0.78188858177227871;1.1867700220544206;2.3960212830223471
9;4360000;0.020686176902955059;0.034252457139261172;0.051014667802234119;360000;0.020342226305643842;0.041257132818828313;0.071918956596476791;4720000;0.065021997903630252;0.087276140865912788;0.17097910755137502;720000;0.15315201471388565;0.23407411677072634;0.46409916327114709;8320000;0.066645790332134441;0.10180019648626698;0.21759872989535101;720000;0.14535251879972738;0.22321212571559621;0.44138588405182511;760000;0.20422641466434852;0.31980012839846239;0.62324836927435268;360000;615815.39020423882;1628668.5014342489;3579192.8950547073;760000;0.12661211492679211;0.19838956203384359;0.38513622231746164;1520000;0.39976547215669755;0.61068626873052156;1.1653680300254368;720000;2.5611213267518704;4.2708380571339806;8.185292189821201;1520000;0.25235421846599215;0.39008055514570039;0.7314654967639429;1520000;0.77534680488985464;1.2342853171889758;2.3716881326279093;1520000;0.98410536782929126;1.5750450030411805;3.01370881180633;760000;0.13404529173109575;0.21404479155565731;0.40148633063926575;1520000;0.2675826433550505;0.39749674957999653;0.75359514026128294;1520000;1.0563935708150125;1.5957501496934454;3.0846635184043181
10;5240000;0.022777763692065033;0.042084148152383753;0.061491559414952261;400000;0.029194914011017679;0.050410566875863233;0.090455336910294809;5560000;0.064727212257125522;0.090676506467944423;0.2116147249206593;720000;0.14180461435730227;0.21619403132139892;0.42726284381473056;10040000;0.075190203377041617;0.13406760074137242;0.20288710297597021;800000;0.101139484203623;0.1561813528951142;0.30613801022932663;840000;0.23472146291759288;0.35309202700746478;0.68904054763581901;400000;5371033.5641455445;12855373.231356353;25899498.804510426;840000;0.16149320338077233;0.24246257567321328;0.46926347263476664;1680000;0.43697848893035018;0.66697139382989246;1.2425092048745052;800000;3.2364885588670038;5.6183877615998625;10.847312591954823;1680000;0.30733883480901103;0.46169560784637875;0.85325158201391105;1680000;0.8733475898092411;1.3488707976313581;2.447276147009374;1680000;1.2918603152610062;2.0032887928186653;3.8793108008747668;840000;0.15162364309589271;0.25702347471607678;0.49757251770257066;1680000;0.31477857550456695;0.46827101785518266;0.87253023646455963;1680000;1.2699112472672103;2.023417525277555;3.9019149158333941
11;6200000;0.027093119624017201;0.043484051296181131;0.068441269260772916;440000;0.034946412078236067;0.05765039260034209;0.11514186982364757;6640000;0.079994043261011852;0.12096484149489306;0.2263727416201396;880000;0.087403077560564188;0.13110605588991622;0.25035445952997693;11920000;0.080498391654026572;0.12193928774479026;0.18163748234777133;880000;0.16317042285434411;0.25969737225778994;0.51229094219536164;920000;0.23523605817582879;0.37634844206748619;0.71400491419970491;440000;50706241.301120155;98122136.321062625;212899190.47230214;920000;0.17660124548355627;0.28015914178293361;0.52824104414701001;1840000;0.46461277180998101;0.70653068014201237;1.3147744005141631;880000;4.3689391139697777;7.1358944725044626;14.633408725667756;1840000;0.35523831076568674;0.53311834245882372;0.97856964004602398;1840000;0.93769852243747276;1.4300709495664299;2.7397944443700077;1840000;1.6450782364985619;2.5491981111859143;4.7978733507537958;920000;0.18623423456283864;0.29364142747080724;0.53776900897670432;1840000;0.35528946482344836;0.54657950045473625;1.004843377276188;1840000;1.6359336666665443;2.6122233371462449;4.7253185475430053
12;7240000;0.029944815809624336;0.048272669454657496;0.079399340280045652;480000;0.035723622941609759;0.055524116235292464;0.11096693104783553;7640000;0.082229603389055356;0.12132972390992491;0.22402783579885058;880000;0.08688905753801808;0.13002259057327212;0.24731078922060359;13960000;0.090605219688479122;0.1337307732321833;0.23895176127962103;960000;0.13592721450383755;0.20159069373141692;0.39697315173752129;1000000;0.25784147519865897;0.41225216524540298;0.77323112251612391;480000;401078058.71668083;756013928.69047141;1545120711.6622646;1000000;0.21029376955805113;0.33283052444393468;0.63588878996805132;2000000;0.51656982231282556;0.73922732606748931;1.444013679574383;960000;5.675280591902629;9.4482391571139566;17.893371330059221;2000000;0.41175734204216979;0.60770836855487698;1.1638461673303489;2000000;1.0443402301996636;1.5153193255609208;2.9986282091282863;2000000;1.9772525900040725;3.0876193976189139;5.9857324657153557;1000000;0.22367398754923215;0.33772723399020732;0.66604403796369394;2000000;0.41585365423639586;0.63508560390677471;1.1736127367748486;2000000;2.0467755781422472;3.2472155692800468;6.1261545317991262
13;8360000;0.033790215410407831;0.051285776365228609;0.081663472550451172;520000;0.041484644015203243;0.065401652917190037;0.12525715665057391;8880000;0.099414857455068784;0.15108857533950543;0.24911894680991989;1040000;0.11895726511644469;0.18905953471497844;0.35833784319248607;16160000;0.10061098309100049;0.15453074843879594;0.23512284560040861;1040000;0.19574952678334912;0.32159163922604672;0.61881203111109318;1080000;0.28446645709880608;0.43096909933008637;0.82344565272068249;520000;3042071455.4473715;5605468408.5248385;11035798162.082151;1080000;0.24423239254183241;0.38437346863541583;0.74059799736998;2160000;0.50599391662023519;0.79282448755461632;1.4765889797606548;1040000;6.8397028893374694;11.626162742637611;22.646441628698501;2160000;0.45193615557410066;0.68923886113379052;1.2768082622153247;2160000;1.0146022499245231;1.6294006790879883;3.0073560310609104;2160000;2.3891206828565723;3.8133691326040955;7.2893142928533647;1080000;0.24147305914430423;0.37621605096769895;0.70825937144783291;2160000;0.47891721437242868;0.70135654424902416;1.3338946660081574;2160000;2.4845586886511066;3.9254658699722831;7.5315071451521
14;9560000;0.036283365572407141;0.054555101133220207;0.084590639791188443;560000;0.044035721231415283;0.069658800199782073;0.13685035403816984;10040000;0.097197599299874815;0.15463764783667855;0.25952680680009049;1040000;0.11899792823044369;0.18905005847942613;0.35856207441359472;18520000;0.10738625727414246;0.15583138026984628;0.26604090434746502;1120000;0.15635335851741122;0.24131365010553663;0.47356641055613824;1160000;0.29490278593415392;0.46919209858503019;0.88621170644564073;560000;23180314876.924625;43979369487.495407;85309789766.71785;1160000;0.27438936245292112;0.43274965685160594;0.81347809401355642;2320000;0.55745033077394068;0.84787121112947328;1.6181372005446413;1120000;8.455719668383491;14.181072678443662;27.706862706028964;2320000;0.52163136959519285;0.77174250559333513;1.4919853707217867;2320000;1.114880016423792;1.7268549331510137;3.387493740449945;2320000;2.9553825051638931;4.5964496808844828;9.3360462224038781;1160000;0.2815896523843528;0.44059498759293375;0.82595471902408402;2320000;0.54468601887422208;0.79833265744567339;1.5234439722249942;2320000;3.0957097376358416;4.6939327573448946;9.2822874848832253
15;10840000;0.040856803829263239;0.060863519261646286;0.087909723444663315;600000;0.051199207411737599;0.07658583927558657;0.14211716181129067;11440000;0.1168727259002641;0.16285483704938691;0.33504809343296943;1200000;0.16705596303888945;0.25141262930736941;0.46952605326794661;21040000;0.11505822489315914;0.16920514436826062;0.25041589432280742;1200000;0.14061800194979712;0.21006868795666633;0.38930820215731765;1240000;0.31914477149595971;0.49540788685420312;0.95097123264898864;600000;172503708740.81516;333479727664.63709;630595892475.48303;1240000;0.31800341062353044;0.48934226116035706;0.88131994197679586;2480000;0.58922180277313496;0.8891338344680082;1.6792813683462502;1200000;11.137807224396136;16.987700025779088;32.273348875703448;2480000;0.57808765130921902;0.87975981464371167;1.6319584382152033;2480000;1.1795874866784317;1.8394348039955495;3.4963024515279315;2480000;3.4666060360121871;5.4447846511900302;10.695282683222386;1240000;0.31182192538745662;0.49497797514151831;0.91467796328849238;2480000;0.59207128113056706;0.88287931430929934;1.6858299246715096;2480000;3.5039070123325153;5.5247051807868273;10.862292810872789
16;12200000;0.040325159733957505;0.062310836319181329;0.090909009501742091;640000;0.05042510409062758;0.076496530007193919;0.13889827307345848;12760000;0.11722636946409067;0.16302314339281784;0.31387251166149294;1200000;0.16735491577296582;0.25184979221422804;0.47033425588494043;23720000;0.11853872211050023;0.174900542057;0.26901936696921797;1280000;0.19316291936171876;0.28025485770079006;0.52451824039265116;1320000;0.34445220245265379;0.51688213679066353;0.96625657434890655;640000;1407884051958.7368;2489606105372.2686;4840934967478.0479;1320000;0.35478179116934261;0.54522952973544991;1.0081425864280542;2640000;0.6215345095768442;0.93026770342493581;1.7351837344623464;1280000;12.613001122401382;20.278104849462238;38.755149003900023;2640000;0.65594552831882191;0.96441821058412114;1.7874793786828895;2480000;1.1795874866784317;1.8394348039955495;3.4963024515279315;2640000;4.1366746743195444;6.3500492157936677;12.228951030414473;1320000;0.34129965798458878;0.54885962528112886;1.0589971909258951;2640000;0.6524140211325552;0.97451820346682649;1.7402139743557537;2640000;4.2680482912228532;6.5103522039517863;12.034785674714394


==> data/clustered/0.02_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49800;0.014589036649851662;0.08083527360714042;0.14875030784742696;10000;0.015067929017420044;0.061044324208739495;0.12469435874734816;60000;0.056440483113445607;0.27201859902230774;0.46028605269165163;20000;0.099661421691213073;0.31968535444458934;0.55619391039457322;80000;0.0069677713764608558;0.047145335956248688;0.10326191741308487;20000;0.0088623429196781657;0.045078127000759458;0.12493116826071569;30000;0.072577745601526;0.15995914051982124;0.33534574776331383;10000;0.0095723652505619941;0.085353914603325171;0.24648748648222227;30000;0.052491892267608829;0.11384925995752226;0.19582067244594789;60000;0.080298161458875347;0.17888548309650784;0.36104235351807651;20000;0.0079359070647328431;0.04855977258283016;0.13494439350171494;60000;0.061412672253145763;0.13422535021494203;0.22095971894465094;60000;0.37866783663985509;0.66450978628824309;0.99942682536050254;60000;0.039280032802342553;0.084173137561103228;0.1449382830880436;30000;0.075424013862684269;0.16977566795167509;0.3918575336075108;60000;0.093525395811434542;0.18187939568584804;0.37823353661526443;60000;0.052614517434058636;0.10142439655692623;0.20570161281783803
2;110000;0.0080995544715989336;0.031080568788430907;0.061734881298159607;20000;0.011443333042143389;0.0386094133222218;0.083756329725078335;110000;0.058379504194378061;0.27438964519030507;0.46893316451033706;20000;0.099661421691213073;0.31968535444458934;0.55619391039457322;190000;0.020539164367841055;0.14483147921742584;0.34641763542006243;40000;0.041927858102887898;0.17094025289064083;0.38772002256837751;50000;0.084767006647914825;0.19318886080816144;0.32317687851419213;20000;0.098668527791921631;1.0570664923216619;3.2481791110798186;50000;0.037131551392171759;0.073021242514817009;0.12855241476160695;100000;0.12652864781785478;0.24768460405920018;0.45623101411936368;40000;0.044455434388846624;0.17912707287811042;0.41295942853366247;100000;0.067658844356347003;0.12100549480541992;0.21255165015100611;100000;0.32800618311092161;0.60620883444475249;1.1298466553728646;100000;0.072614471079913673;0.13593199643141207;0.24977447260230495;50000;0.043806132337541735;0.090178235738933188;0.19407296347886277;100000;0.077281658499113795;0.1377189171086067;0.28341854471912709;100000;0.081060808294082784;0.14994013890554464;0.28690242201495503
3;190000;0.009241287779609671;0.039219791986167013;0.076364154821167901;30000;0.013828097394180814;0.048417522256068685;0.088956624722145189;220000;0.031400128687708327;0.058989799813980934;0.10176029082766387;60000;0.031902153467543035;0.077129076613480452;0.12686475221731627;340000;0.064320026745919634;0.15337391773010667;0.25303602438830153;60000;0.05723306882076553;0.14681893446349525;0.31752790457223973;70000;0.12491536205189714;0.21864837931225314;0.4190775146016566;30000;2.0862765187729155;9.7416318756097322;22.897792191332425;70000;0.041311182317766287;0.082749898343727563;0.18152298723771526;140000;0.20283650002058484;0.33744028608482402;0.66684079145160202;60000;0.17882871515074769;0.45639333190911025;1.0241907369667263;140000;0.10675721716056052;0.15960827673225975;0.30105402432261541;140000;0.52173809832499385;0.85533026907962961;1.5755572840644578;140000;0.16397942029266682;0.26869539885214677;0.4965990656758324;70000;0.047488916617713241;0.093299545062633493;0.18628682852104433;140000;0.11103947523774121;0.17235900856303377;0.32369935111964648;140000;0.17642630338056931;0.28224156083018659;0.52012920463404289
4;290000;0.013789714827948139;0.050758021152640831;0.089739465416614622;40000;0.022110709068905565;0.062033190646292077;0.12197516292623142;310000;0.023899172350671172;0.056579111337059243;0.095589092376349286;60000;0.031907772580435728;0.077142115610789874;0.12680684020477454;530000;0.055225949985958152;0.12098610118674663;0.45871210681884561;80000;0.21952647108639262;0.40352833108039521;0.85645312499798953;90000;0.14770719196934726;0.25371516774179531;0.54393280760683749;40000;9.5503909428032827;86.136801607733332;200.5553325755487;90000;0.065971917039529801;0.1126025277177278;0.24589419437418389;180000;0.26545586650960085;0.458734399151004;0.88749941379316011;80000;0.51853892534316659;0.97762915212457968;2.0413761129987282;180000;0.14582062186594352;0.22107711721809653;0.42177048831771835;180000;0.62963831381314284;1.0083575911044349;1.8930694725972532;180000;0.28667325736259069;0.4592719498201151;0.8579581489972;90000;0.068689686668214428;0.13258019394840542;0.26488381648896614;180000;0.15695681154791083;0.23881461725132647;0.45054320358099731;180000;0.30725610158416467;0.48224390240812143;0.9101232521282151
5;410000;0.014099233454890574;0.038249620931416706;0.073550558318532799;50000;0.0088449726601089011;0.04302263178733251;0.080674684061884786;460000;0.070925685496910335;0.12168281297315844;0.19007134706423207;100000;0.070163318054503043;0.12776414461609653;0.22399490056168123;760000;0.093005934803593385;0.25163475736400348;0.3922727511006277;100000;0.14376246038424195;0.26966704427515459;0.4968623443246466;110000;0.17803745642114657;0.32517021674846353;0.65407243037458696;50000;121.35149901247269;663.07982166564784;1571.9819636653024;110000;0.092081964720265086;0.15688634254442432;0.31535133844188273;220000;0.35029720266940373;0.60041669205314641;1.1260693851941699;100000;0.88403416369632493;1.7482223838064122;3.5261006722032526;220000;0.19472549868858904;0.30481530850145266;0.57482425288906602;220000;0.70318250234210622;1.156978874854089;2.2428100509792137;220000;0.44253895433702745;0.72292082779380917;1.4194499752094776;110000;0.10292727967827817;0.17295693262051892;0.33056167347567783;220000;0.21102282991018329;0.32318964389617189;0.58471898839124403;220000;0.49290186043673351;0.76382884724236944;1.4579327653815815
6;550000;0.024636626920300827;0.047567007101575576;0.080496841493935836;60000;0.017591463823088606;0.055127995170260416;0.089065464940834505;590000;0.075164021607419751;0.12429406920488834;0.17916241259824031;100000;0.070242479522338822;0.12760859064650976;0.22340585934540314;1030000;0.096958197399485135;0.16180943037208928;0.23294044160953845;120000;0.36372017648482491;0.62440878007756728;1.3662987759906831;130000;0.25035512973156027;0.40082957483810267;0.76039195460283326;60000;1444.4776307977504;5779.3298787737504;14405.036388932755;130000;0.13385364660562918;0.21076212540634293;0.3960758015800766;260000;0.49188608724469096;0.72538121202992945;1.2473922246728393;120000;1.5601274811277122;2.8792748626991473;5.5807843979748659;260000;0.27171132529700914;0.39713874831516244;0.67738859324045853;260000;0.83068801935543057;1.2734929210371235;2.2860866266392979;260000;0.69538161208075777;1.0818430623311977;1.9282208573477371;130000;0.13866698472745628;0.22328494521426989;0.41164311317624958;260000;0.27155946251562646;0.41620659931931514;0.72906569522751352;260000;0.71080023314431906;1.136702185006282;2.1129405723277555
7;710000;0.029506909755349996;0.057374007361712678;0.097718711322103982;70000;0.032215564452315944;0.067014095801726681;0.11886043275515122;780000;0.10244606764719925;0.23255932079054345;0.39273881282316797;140000;0.15689290260365796;0.25710655469714272;0.4679113811693234;1340000;0.11136912389881497;0.23720812537039582;0.46328076338331919;140000;0.21399691975253149;0.35168284788317816;0.64698501948446663;150000;0.28846799856710753;0.4580866095297747;0.85627383359293852;70000;17210.854930785914;47625.18235402077;118457.87538666039;150000;0.16703062092538804;0.26864307939081672;0.5044573542263272;300000;0.54350140854670026;0.8160403775534737;1.5038147658439736;140000;2.4260363835714038;4.1790455473486219;7.6142064731971191;300000;0.33174400234682927;0.49338204789077744;0.87558656207915375;300000;0.90553185377728751;1.4086518049345878;2.6122523051220403;300000;0.97361881061305633;1.5144246668517534;2.8438848973455118;150000;0.16564805017196391;0.28102440154769454;0.54955331144714159;300000;0.33422709896076813;0.51391897574848122;1.0076932164397519;300000;0.96272463134062225;1.5895057067527589;3.2391184917782594
8;890000;0.035981823439272517;0.065194357189213473;0.10289200978893125;80000;0.044051895815809865;0.084906175166837433;0.13831331199897529;950000;0.1081415501188069;0.22239462645644434;0.34661729073801589;140000;0.15658848377999876;0.25656939884313978;0.46690920467897085;1690000;0.12975474903623258;0.22274591531829521;0.32296215269095069;160000;0.1532403939821281;0.23186448423407591;0.43382253185049968;170000;0.3022072872723644;0.50401644191312878;0.96730586732265078;80000;159880.6771503338;392599.14340775297;852417.075809584;170000;0.19802583130935986;0.32266582792582077;0.62279009799805685;340000;0.60130738897902314;0.88141799922044117;1.6232829684723724;160000;3.5163276699153521;5.6377597902145666;11.928961827026333;340000;0.40119791898283136;0.58632033315818455;1.0684494149276311;340000;0.99549271983375298;1.5109136806888492;2.8742974728671866;340000;1.299729325938227;1.9862616970449611;3.8013740098920996;170000;0.21119762606277959;0.34046908457849018;0.6448200209224989;340000;0.41138217887077566;0.62290521562981405;1.1267167782341083;340000;1.3223597067777282;2.1632829741509152;4.2289929152521042
9;1090000;0.044027058777460382;0.06931740252093338;0.10758704904480929;90000;0.043284052737668992;0.080079936698108326;0.14543872727549664;1180000;0.1303565991470827;0.19126340194221825;0.41474862363225157;180000;0.28150882978562519;0.4506904282829991;0.84136590897705699;2080000;0.15510564797474852;0.2112743134397313;0.43444058005550562;180000;0.26626926461195627;0.42362443691107404;0.78879958511227921;190000;0.35569064886374585;0.56398148572968587;1.0768334775074695;90000;1378086.8299596715;2967450.3545582714;7047842.792447852;190000;0.26009377932839523;0.40376684536169727;0.76089270730256009;380000;0.63531281373233228;0.96233968958245542;1.7947034588989328;180000;5.0422826842053166;7.8949854605723138;14.625529521887238;380000;0.4651878660646307;0.69774857055690043;1.2930509566439987;380000;1.056045317030456;1.669955424963876;3.1942621271747531;380000;1.64643827776881;2.6102935424491944;5.2475640106357639;190000;0.24942002205530206;0.39756892738416361;0.72771275958868575;380000;0.48477117125282687;0.73226377633010831;1.3176169754454681;380000;1.7103954317686734;2.7252452331268886;5.3494387720831025
10;1310000;0.053265987691381168;0.078715792211239546;0.12074024333657836;100000;0.053754884183909425;0.097940693265035267;0.15949443647239883;1390000;0.13006825579731332;0.20517600359546526;0.45945436754589281;180000;0.2055889209818039;0.31894769761192182;0.58792701475420106;2510000;0.15486983031667889;0.2716482841232451;0.41793064021366727;200000;0.20492843333955;0.3186324718470952;0.56786980731750947;210000;0.37014162098893616;0.58803253029912872;1.1338562428595154;100000;10700403.432841405;26398426.192695662;47604468.615902059;210000;0.29539559733326154;0.45851237713586357;0.87115526341076854;420000;0.68955007719936812;1.032979742136257;1.7865231208002999;200000;6.3884496268681383;10.457294121737093;19.709076382111991;420000;0.55929105965192871;0.81707624828095715;1.4005612149590849;420000;1.1676293826190498;1.7983799108384386;3.2143908898772802;420000;2.2367025343891629;3.4168625159868644;6.2866850860137218;210000;0.30038864905313989;0.4728468841846849;0.85422389184563019;420000;0.56054242871453708;0.85330108825993301;1.5486128247107907;420000;2.2971239400551688;3.550740839489996;6.916523815324779
11;1550000;0.059945276634316543;0.090780043218279649;0.13307067156055824;110000;0.067220649746642588;0.10444171131457897;0.19049994849560401;1660000;0.17012523631073759;0.25049301121076895;0.38328519238146158;220000;0.17638372278247394;0.26021808484147779;0.47851776389502354;2980000;0.1796905880702532;0.25529197524322128;0.34734280451518101;220000;0.31261373127891245;0.51046746817394961;0.98369500570631008;230000;0.39988514713074236;0.62714016965092989;1.1570635675740246;110000;86185464.642195821;183083538.94335574;401712711.16518921;230000;0.34145286279891146;0.52656775475152762;0.97292219927707702;460000;0.75256385290898109;1.1012278683831582;1.999788953151346;220000;7.7774729073640554;13.16904293372022;26.650791022850225;460000;0.64947245947023469;0.94333236656018737;1.6969031568364508;460000;1.2546802090488274;1.9253750229291624;3.5871159930863121;460000;2.6737703813287972;4.3723799948064279;8.0396829071870819;230000;0.35887720025203629;0.56908516860458913;1.0638843151895441;460000;0.65927987560588053;0.96314865051343146;1.6833286847453737;460000;2.7887312372390491;4.42699657416913;8.3107131328402062
12;1810000;0.05992637003362241;0.10041062103513135;0.15466285086870907;120000;0.071863407961718362;0.11713483840577557;0.22142951669881478;1910000;0.18501608567901429;0.25135451617838145;0.43370562004372465;220000;0.17630368232967805;0.25985099820666113;0.4773668970736647;3490000;0.19867747287693535;0.3072781702584268;0.46253392386188302;240000;0.25990850712169222;0.38975093902008196;0.70242806824377957;250000;0.42265085913733286;0.68510974932518409;1.2943462827433514;120000;688875833.70092654;1500075836.7152877;3078500453.7503634;250000;0.39347099462882873;0.6226151994885768;1.162375259544278;500000;0.78689929256187863;1.1872076093099229;2.0457321209431858;240000;10.826988748689278;16.925669385002319;32.450383069213345;500000;0.70233090694193878;1.0841432492379375;1.8644521668647722;500000;1.3379133056438139;2.0886581510580271;3.7283410664991217;500000;3.3089620113269431;5.2950611967003205;9.6364332271865649;250000;0.39285173353024699;0.63530220110241875;1.1282986607615453;500000;0.72863675887536517;1.0977880977768613;1.9127669710435746;500000;3.2809440473605736;5.3844526759777684;10.150773900895453
13;2090000;0.067326523007098182;0.10283128497177788;0.14751805095063683;130000;0.083696015954767083;0.12657348346354669;0.22114046633406034;2220000;0.2114076956748833;0.31779714189330283;0.51758267012683301;260000;0.23667639746787497;0.3375223037749634;0.57594298637329489;4040000;0.2090273151103996;0.30648731002508506;0.50156436265504534;260000;0.23711950202363941;0.33661216436441521;0.57692721882089326;270000;0.47885099936820624;0.72041942617804611;1.4428745775705003;130000;5797314950.1099491;10569051242.436668;20773470661.184204;270000;0.45215868894550532;0.69666369457874411;1.3336733366205009;540000;0.79842257264406891;1.2352587255645453;2.2230057512326091;260000;13.34394008181726;20.722198441202085;37.777499121664235;540000;0.78225924110871126;1.2072526914007988;2.1618005087703351;540000;1.3438050367085201;2.1601078306858583;4.0377145140229711;540000;3.8119179138552024;6.2123738080370323;11.881483515213182;270000;0.4728318148841269;0.71913156237252185;1.282474844973889;540000;0.83872380503050215;1.2153435802351011;2.0822148926991577;540000;4.1062685343118872;6.5465985357978269;11.97346337863674
14;2390000;0.076744281685894811;0.1072698902677179;0.16799739517152854;140000;0.088544813431046587;0.1299205664852528;0.22698504220400062;2510000;0.21764804525808776;0.32909961627758233;0.5350228422917156;260000;0.24594353238243277;0.3537284474898833;0.60643166854036346;4630000;0.22811518158684419;0.32163224853353295;0.54517965648357147;280000;0.31316121141187436;0.45645915176661184;0.86474041214017339;290000;0.48659456011883312;0.7624513065558205;1.4387628361917728;140000;45843210905.064026;83036730610.644226;161064965010.60489;290000;0.50283828113756135;0.79058618591001117;1.4470274871442101;580000;0.87194480272025976;1.2879508651343565;2.3511942000881891;280000;15.762109114396043;24.726644757093261;49.769498282725515;580000;0.89915562116738645;1.3191233436598253;2.4349470475186026;540000;1.3438050367085201;2.1601078306858583;4.0377145140229711;580000;4.6518029907012863;7.3766905552815887;14.452231829022335;290000;0.53023111364111797;0.81081482009228867;1.5327880067379403;580000;0.94368342583807963;1.3450140602123035;2.50741024541948;580000;4.7527776031614772;7.5715577159383445;14.737080706202802
15;2710000;0.086357172692491629;0.11921615219072182;0.16504168140567913;150000;0.10069531440398598;0.14039438028228973;0.24809647352679959;2860000;0.25081467302922028;0.33974804512794521;0.6134704525518021;300000;0.32325174918898231;0.4749845873790805;0.84471971010934577;5260000;0.24294032038957403;0.36823740327580273;0.54188312644186865;300000;0.27733961551104081;0.40650587784179437;0.7211640332686724;310000;0.49957601397462365;0.80750808692224374;1.5416178290816229;150000;377990045532.77564;621712866687.63049;1177358268849.2585;310000;0.56064148962639737;0.89177603650495985;1.670824360659126;620000;0.90635618378906591;1.3179749811923833;2.491968215729031;300000;17.966120971601413;29.682623862972566;57.251462843113693;620000;0.97744476330908514;1.441877328432605;2.7154233502635039;580000;1.633879519695286;2.54837178096049;5.1163302592440756;620000;5.23276388108716;8.6356301323587879;16.918297944490202;310000;0.55960136192556109;0.87172294202052392;1.7387356453109915;620000;0.99710034658111313;1.4919349541909543;2.6695758627182675;620000;5.5462433803192273;8.853347835658699;16.999768555535159
16;3050000;0.090572394475993787;0.12530931594197964;0.16713555103240729;160000;0.097009729785077006;0.14261988510322562;0.25364583498186438;3190000;0.24992777947760941;0.32835627625413433;0.5413866454481423;300000;0.32157803960627701;0.47289580026913769;0.84010544242016771;5930000;0.26635285970120581;0.35630539570163111;0.57543735986686972;320000;0.36899612814739746;0.53367864156919898;0.93277378536713274;330000;0.53916337177071061;0.8320469639353052;1.5190067054819145;160000;2487066981575.8838;4530208449184.7793;9152945485744.2813;330000;0.61958488041279092;0.9695973148693533;1.8081993332821014;660000;0.95600172126191907;1.379940406350737;2.5200741163951212;320000;22.606474991010519;34.719399679522098;65.352525750061105;660000;1.0783188316411432;1.5815258387065176;3.0112398678910246;620000;1.8726072183286737;2.9157400305515235;5.806628280404774;660000;6.4480131234917142;9.8934605769574198;18.298991223420483;330000;0.63159104182820158;0.98763546301012184;1.8505690386883034;660000;1.1185824703543623;1.6097487257597289;2.9779918876481144;660000;6.6425236435774364;10.080391748705477;19.635074972601945


==> data/clustered/0.02_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;798400;0.010252172460489227;0.03677365920292841;0.070900088653699955;160000;0.0046778164662196345;0.02645468343309898;0.060183090476033159;960000;0.057396037542929976;0.26701515438209567;0.45875884549233964;320000;0.10690984873719171;0.3196841491869914;0.53674266918217728;1280000;0.022605549837440106;0.041803392550627275;0.063363936806233867;320000;0.027679632915727399;0.044257315866062803;0.074693396369345105;480000;0.078173318353612672;0.17612397392546569;0.35441868025614248;160000;0.0040913676297849363;0.024970988461221921;0.068141934630668533;480000;0.05512865668426057;0.11423260224509606;0.18931210681234381;960000;0.095942618869330823;0.18949346704514478;0.37472421498007896;320000;0.028372550044497819;0.046749950556295238;0.082575533254087966;960000;0.070251425609797427;0.13426176354713498;0.2088523021841259;960000;0.55847033299087223;0.93283217676705532;1.2594171523673174;960000;0.050156483915375173;0.083254904749566677;0.12899346570233553;480000;0.076928038854007022;0.17209223885513758;0.38062007594069197;960000;0.098269559406255425;0.18683222487942242;0.3793578130162949;960000;0.064434138029350774;0.099951854171404925;0.18298290939370568
2;1760000;0.016301247498753488;0.027577727423245903;0.044512252029813973;320000;0.020767248149982227;0.036127280983517057;0.062956677707987047;1760000;0.052601612359041497;0.27012291776577979;0.46055276586321237;320000;0.10690984873719171;0.3196841491869914;0.53674266918217728;3040000;0.035620776963224923;0.15859975864769607;0.24478242978662063;640000;0.097480970178027551;0.1670210275331214;0.30779854788331618;800000;0.11738159830763679;0.2301122069795645;0.34036050442801513;320000;0.050973585120596084;0.29404928334714586;0.87767584240425911;800000;0.049174150945115229;0.074417187060997592;0.11484443863205789;1600000;0.15070648522003324;0.28568954061222712;0.48593922427086222;640000;0.1020492066119584;0.17730235357514779;0.32805064119404986;1600000;0.081817383307521405;0.11985544022936241;0.20716854316362568;1600000;0.585145020749543;0.83306336156089644;1.5099223398766255;1600000;0.090329462980154443;0.13189565313169005;0.24937310446969829;800000;0.054374698199991474;0.089211625961416879;0.18595231261464293;1600000;0.090216622874169053;0.14116949252111344;0.28045163087205594;1600000;0.094697421066795462;0.14799646570009123;0.27866897577375094
3;3040000;0.01776899089502338;0.037197792077860385;0.054478761786987427;480000;0.034883180781317698;0.053917108071572351;0.1022840820022011;3520000;0.040801379995919991;0.057513536781001691;0.09142238704014613;960000;0.046774301458443843;0.074486016331569843;0.11963806880384699;5440000;0.10856215482344028;0.15325045747188715;0.21761401461187888;960000;0.097281283928016313;0.14318266969913562;0.28061786315927378;1120000;0.19078394528633144;0.26246281188396636;0.4646575582713906;480000;2.7932183466170835;6.2419346972064318;11.284230000340566;1120000;0.057545197583682629;0.084505352480632442;0.16146452297608505;2240000;0.25384270101920059;0.38516748837198522;0.74885373284611745;960000;0.29555954182724359;0.45086984730975865;0.8752631074398266;2240000;0.11210528691896336;0.15758522043573933;0.29955917922451186;2240000;0.83723845096476024;1.2749666661697559;2.3549096590966219;2240000;0.18011745743179083;0.26175339439513534;0.48804492575642422;1120000;0.063884741132060496;0.092782784377503522;0.17926738627973962;2240000;0.11894268332684058;0.17299818008519463;0.34407467374771716;2240000;0.18717611832979403;0.28333764180436971;0.53839583149585657
4;4640000;0.024172479359605096;0.048248803301719045;0.070357832004181359;640000;0.043387771177006575;0.064634425720763222;0.11252437877712222;4960000;0.039854197440160624;0.057853003119429231;0.091696028985221653;960000;0.046768018519379423;0.07450601271700652;0.11973240953921542;8480000;0.077764110345429391;0.10717265123557915;0.46244936452137569;1280000;0.25219064019162851;0.40072621339943437;0.76977979831174914;1440000;0.20243997401414907;0.31077403796059921;0.59191256953163884;640000;34.284677094024566;64.922646390600733;114.45418328316934;1440000;0.078616382410652774;0.11583400344367581;0.23087260548034838;2880000;0.3235364527534898;0.53539867942696962;1.0384228581405826;1280000;0.59174665143552685;0.94147067509432447;1.8118925652191389;2880000;0.15691226300163594;0.22819716356514072;0.41802104366184528;2880000;1.0906894041074411;1.6678476385411418;3.1325603261913493;2880000;0.30707037418707511;0.46424355989118282;0.87120292258985088;1440000;0.079324860209168513;0.1265923903859095;0.24024724760436289;2880000;0.16167545612526821;0.23798838402295369;0.45445499252112015;2880000;0.32549928590851812;0.48351107198266519;0.91304868636521641
5;6560000;0.024388675872895171;0.03494528580373673;0.052052773854656599;800000;0.056944315971883784;0.078098391814746454;0.13560745686813952;7360000;0.093181074561028948;0.12472269302949521;0.16371629872360349;1600000;0.086188128789251819;0.12320994433536328;0.22489721767611795;12160000;0.086814106315905443;0.25368873574505035;0.3379179282491464;1600000;0.15227453179010903;0.23171078760428687;0.4391624954155407;1760000;0.2363875533742201;0.39818267436103866;0.71946487034181628;800000;304.69844914675792;530.37420501058318;950.47769740891806;1760000;0.10144391017079665;0.16182236739787451;0.29525369598831069;3520000;0.42733697778095892;0.7187304080726058;1.3102007108807159;1600000;1.0339121937758506;1.6325105232046187;3.162737460637377;3520000;0.20846580803386158;0.30667686518653381;0.56969259311143117;3520000;1.2052323463895849;1.8792101373775436;3.7108560523718759;3520000;0.46845658810320312;0.72798497291253284;1.4092299433426807;1760000;0.11263376183287437;0.16941671320375962;0.31555234836863444;3520000;0.21850731360251111;0.32591309077425779;0.57227405479579863;3520000;0.50209927449490566;0.77339268401903927;1.4107808376166153
6;8800000;0.032635725774843361;0.042508412070593922;0.059935599427208039;960000;0.039670086825231536;0.054662781620269094;0.077366524599467468;9440000;0.094660755828879395;0.12461707752378706;0.16103482568986488;1600000;0.086098617508795231;0.12306984105329483;0.22446287063593609;16480000;0.10548369910143912;0.15980560506503397;0.20547775774444232;1920000;0.40543951094045561;0.61282085058891833;1.1828375357229795;2080000;0.31822846814419981;0.48866713012297469;0.88594770873477879;960000;3140.3884656589003;4918.8263429621075;8052.0752545131991;2080000;0.13977865329164532;0.21114142303336408;0.38889525050334589;4160000;0.57828344400888843;0.88595053702416449;1.5732575682630052;1920000;1.7246256444587698;2.6584732888979685;5.0712497271977846;4160000;0.27584600541731774;0.39953443293875457;0.69465679574774208;4160000;1.3611665669631266;2.087164030321496;3.8331818727291931;4160000;0.71818019968127278;1.0857110016110232;1.9639547484078244;2080000;0.144509485481219;0.21711101074960487;0.40157932256452805;4160000;0.27968592859210567;0.41253316977020482;0.74230160417932878;4160000;0.73580069719603669;1.1226965362616825;2.1202396280456277
7;11360000;0.04060966374873605;0.05341831007082043;0.075740495071613026;1120000;0.041145930825812589;0.058929951111819284;0.1038870131250714;12480000;0.10482695664771387;0.22856947955736406;0.35864977103834445;2240000;0.17173989792082156;0.24761028114814676;0.45714888390146535;21440000;0.11432613527574521;0.26150530960385698;0.42122034619818577;2240000;0.22868816396478872;0.33197518872257059;0.62407724312005775;2400000;0.38782885704385456;0.56133158474592126;1.0331171915685908;1120000;27320.820316406811;43333.137387521274;76295.888204677962;2400000;0.17896903930418606;0.26719125676485211;0.48221705933208753;4800000;0.68522879560080685;1.0141410912363744;1.8444127622189834;2240000;2.5515771626090888;3.9614996116987467;7.4393821242794305;4800000;0.34140921022626525;0.49521635398641706;0.88485253019908572;4800000;1.4801022091713281;2.2776282130654071;4.2604019901711308;4800000;1.0003657740980452;1.5192594556990433;2.8202469970262496;2400000;0.1827145009096742;0.27189473398440484;0.51317826646486531;4800000;0.35314638555149608;0.50999020470503109;0.93143336671639943;4800000;1.032620732924104;1.5701823085604767;2.9039137710379794
8;14240000;0.046089815991595437;0.062656454447042972;0.085539437354649819;1280000;0.055686352015867184;0.073414997074933097;0.11370846707817833;15200000;0.1071331328061625;0.23646661792820292;0.33321260721208729;2240000;0.17302684236427032;0.24948179278973254;0.46057450418589357;27040000;0.12607420620350213;0.22008480682582182;0.29354618369595742;2560000;0.49527748302178304;0.75965589624927266;1.3968838773557242;2720000;0.40889211270762799;0.63329713886388661;1.1457186565840731;1280000;224357.32392171028;357458.68389432831;623781.62065821653;2720000;0.21557447646718506;0.32819177570025143;0.58978218814591255;5440000;0.75789643419989461;1.114764978558735;2.0159492935318197;2560000;3.6042289987245386;5.5441729118292837;10.857374519224164;5440000;0.41331884023311716;0.5982617289666976;1.0464604682486707;5440000;1.6073874306850455;2.4652015891001806;4.5632592783810893;5440000;1.360254375257461;2.0425463585162431;3.733467446100462;2720000;0.22415057114633258;0.33379419677332334;0.63659860176922767;5440000;0.42906306349614881;0.62149547325881438;1.082649764629873;5440000;1.3988731393001985;2.1262149616857657;3.8764061352580406
9;17440000;0.052272977102520678;0.06610325124860103;0.086897443594771695;1440000;0.056879411979282847;0.076738051385580208;0.13311245602626706;18880000;0.14135909839239219;0.19051212567393205;0.42590093676813456;2880000;0.300640717471157;0.45383384248954828;0.85161714670853883;33280000;0.14966959533441673;0.20680760064625595;0.42186409219598958;2880000;0.28779975178121148;0.43239159509316916;0.80824032233536691;3040000;0.45747235813764914;0.69103484552943295;1.2796869189370081;1440000;1710312.7137323376;2795266.0842074272;5168060.1833932642;3040000;0.26298693631036413;0.39355709338017414;0.71686633559782631;6080000;0.83232071904638783;1.2104810943959983;2.1699123237484606;2880000;4.9604478046520955;7.659496009948092;15.124613841149309;6080000;0.49624300053250364;0.71268327969575329;1.2415148676839187;6080000;1.7680944314953686;2.6606754178971248;4.8969620241172551;6080000;1.7867223163341306;2.6527369150035023;4.8695926005089607;3040000;0.26884299351533686;0.40046732000439034;0.7357875522856705;6080000;0.50189734433026556;0.72542974793758219;1.2929823556050288;6080000;1.8243643744142726;2.735832251247341;5.13119477777835
10;20960000;0.059159339493935516;0.077742052644445281;0.10967230551221464;1600000;0.06202705767428237;0.083669432985541359;0.13447418961552762;22240000;0.1463763540572168;0.18998946372152947;0.43260247544823038;2880000;0.30014229694985062;0.45302475624299432;0.85001794626851157;40160000;0.16413880192372971;0.28222352579360677;0.400525306499872;3200000;0.20428983238813706;0.29138557541264099;0.52335870467870949;3360000;0.49437394688374081;0.74775894494029993;1.3958483710755025;1600000;13737457.478697557;22455841.791085228;39898812.753356308;3360000;0.31197291505265462;0.46416259819095168;0.8533455954742516;6720000;0.88740856356318587;1.2836575960470631;2.3219350387058557;3200000;6.4082220966944039;9.971103952891955;19.089427390197937;6720000;0.58119332225681819;0.82222998148141513;1.4510705510700124;6720000;1.9077290021375923;2.8476837758252156;5.2655236662735403;6720000;2.2632128746991245;3.3894853679054799;6.290947141702496;3360000;0.32176995209232517;0.4677217343625083;0.89974405651061029;6720000;0.59448396095920575;0.8437577545923296;1.5025159448653194;6720000;2.2903118820638122;3.4808098356083992;6.4455169203110385
11;24800000;0.064001105797523425;0.086676470668957742;0.1223443179285409;1760000;0.079668685985357368;0.11437123713060454;0.21943365664690162;26560000;0.19288375352613862;0.25243028362452885;0.41153385646005097;3520000;0.18564786462384972;0.263728624847552;0.47965919771180682;47680000;0.18116228136958607;0.250906691549865;0.38105628535561881;3520000;0.32765154801459301;0.49928759388710842;0.95625394795431462;3680000;0.52463045117439466;0.78973213388978125;1.471352296991076;1760000;109986129.06731968;179278053.94277379;316315496.64290446;3680000;0.35903062998451413;0.5341716088624392;0.98015329242001281;7360000;0.95372889135918504;1.3534830864843026;2.4467475654288355;3520000;8.14073688777626;12.776808328293093;24.361658386967314;7360000;0.67443800915143315;0.93573913538196984;1.6520670604817571;7360000;2.0637189718680342;2.9849007587953453;5.5297728420341672;7360000;2.852206808335227;4.1734846261155081;7.7754868078520847;3680000;0.36881424444995681;0.55327416655663475;1.0227054155950845;7360000;0.68073111318711344;0.95728280983267089;1.6883798953201123;7360000;2.8197530748182409;4.278349541096528;7.9353908508085178
12;28960000;0.069926330633170025;0.094385054786816414;0.12743655069986923;1920000;0.08316077310998013;0.12401172811391538;0.23309276147858973;30560000;0.196005787930666;0.2505809923924367;0.43625421099500383;3520000;0.18346847837344707;0.26060768076257074;0.47344725304830204;55840000;0.19628830337530892;0.31380763489401575;0.45389405966835661;3840000;0.25259206653203942;0.37060528953058869;0.65621688547498502;4000000;0.55691508318157446;0.84797648664372616;1.5195796081216744;1920000;839673834.4130671;1355749277.9043732;2534281911.9531632;4000000;0.41587581047581718;0.61793171838898009;1.1128953182447725;8000000;0.98332510893505509;1.435786544512101;2.5675549673211018;3840000;10.246555579372975;16.301716986933858;30.660916689222109;8000000;0.72752133442972566;1.0655360226374264;1.8678657575563766;8000000;2.132716843714904;3.1812980742580068;5.886376224795697;8000000;3.3871685384665442;5.1190959424915903;9.5351129595566526;4000000;0.41548886613562508;0.63638143147387438;1.1311823170582687;8000000;0.75241810746640359;1.0909924358031904;1.8897200620952055;8000000;3.39522315851177;5.259253134951372;9.6222458008461
13;33440000;0.07771887995796628;0.10264947835129058;0.14336436629057189;2080000;0.097502738346772491;0.13129376349109762;0.24247861796667647;35520000;0.22676968252616653;0.33278035224079899;0.5099508794699813;4160000;0.24467375040584563;0.35049679349721641;0.60248590179667017;64640000;0.21004987320333976;0.30853816795555172;0.47188043525879952;4160000;0.37995048731403752;0.55959101120720711;0.98838327440648455;4320000;0.59107928049807812;0.90426352826689027;1.6509059606788761;2080000;6609367765.6448479;10007477650.948105;18653152489.686668;4320000;0.47025246405170529;0.71130474340563799;1.2802866211639061;8640000;1.01318030651447;1.5012345007696442;2.6188419256999413;4160000;12.861963321206437;19.984971770904593;37.384288019171173;8640000;0.8206826983505624;1.1910221159489982;2.0545701959939358;8640000;2.1791623706413992;3.3377339644800936;6.0349905033213798;8640000;3.946032942240663;6.1402469315080062;11.331671650769746;4320000;0.48995810556107028;0.70562650386860581;1.2636258660113726;8640000;0.84564012252597054;1.2087307699524419;2.1444552502238685;8640000;4.1647469840554425;6.2161309821476252;11.737868681650369
14;38240000;0.082615999164378076;0.1104320837344808;0.15997551465372978;2240000;0.096086260955094982;0.1372961448627561;0.25614929011737131;40160000;0.22460547039406489;0.31720086218766463;0.49662454575850928;4160000;0.2462290351598212;0.35297719620137735;0.60742150276206752;74080000;0.23614567754058599;0.32106609020031673;0.49471121748275387;4480000;0.3190789836924583;0.45993489280937372;0.81704823736094412;4640000;0.63304297038098556;0.93922848310257989;1.7744922475279739;2240000;49130007894.782242;77718015446.008591;145096625200.98508;4640000;0.54042179409619084;0.79165798014221922;1.4135137180260082;9280000;1.0624985762826729;1.5589500163235821;2.7896134931649357;4480000;15.747671023844283;24.200016716358775;45.557472908434285;9280000;0.91269054150167284;1.3150834115945838;2.3332815159391291;9280000;2.2873338839454784;3.4727162111273957;6.4416514707624488;9280000;4.7395084988302534;7.2422759826802778;13.56016270873978;4640000;0.54461935133902029;0.80244083365069607;1.4665717701963557;9280000;0.95247779702356783;1.3331724713812037;2.3359296171304149;9280000;4.9089790105035167;7.3464952998978887;13.636008697941374
15;43360000;0.092011998216650265;0.11918199108553987;0.16810494342064011;2400000;0.11126525240362878;0.15648481496073829;0.2915005856191778;45760000;0.25253421421582667;0.33505810036304606;0.61535454320710814;4800000;0.32919312736367196;0.47563685530868544;0.84541286850105524;84160000;0.24595480258399394;0.36005526465540494;0.55096976191827396;4800000;0.27695401580849671;0.39173018481792454;0.6893008043768678;4960000;0.64987555861464741;0.99926391258247671;1.8089887763199706;2400000;378582316803.28925;595933299912.28638;1095288800254.5203;4960000;0.58442304611084894;0.8752013937771117;1.5748768214666618;9920000;1.1288739962696;1.6099364232999074;2.8730223730907785;4800000;18.70860769484176;29.409979331325008;54.885526912981277;9920000;1.0104626364119393;1.4357001821652302;2.539392245879049;9920000;2.420274498424416;3.5734038326461226;6.5353812734324848;9920000;5.5301421653634302;8.400428637580152;15.746987457542529;4960000;0.58256489542813894;0.89133979044773104;1.636887057864616;9920000;1.0191896622575281;1.4817141511323664;2.6176168948743186;9920000;5.6215255468224088;8.6462127454985769;15.991984448129339
16;48800000;0.093977471378025104;0.1268184369031588;0.1716876625378026;2560000;0.11756696039359733;0.16100775551436419;0.29846175134851194;51040000;0.25291057502076592;0.33033445655236304;0.55806504583708438;4800000;0.32919975941761115;0.47542831509630545;0.8448127366573438;94880000;0.26405406393736736;0.35114059922041213;0.52643255841729009;5120000;0.37186666228089332;0.53267285448025725;0.95344789370352168;5280000;0.69864958918296072;1.0327464945007803;1.8683201986353748;2560000;2658146797939.8833;4360613752168.7241;8302942954567.3027;5280000;0.65653964737240556;0.96371633236670928;1.7586566624281061;10560000;1.1700124147604072;1.6807779592007455;2.9799854117083995;5120000;22.463656013653328;34.071764778047466;64.174110892675529;10560000;1.0993516944711368;1.5771922175113748;2.7917943412548936;10560000;2.4954288936113827;3.718046842292817;6.8862465491127161;10560000;6.3647356311375534;9.7697018556015962;18.348941604109147;5280000;0.65155373535439476;0.98228269392526868;1.7800813998652016;10560000;1.1292217362104073;1.5941066390082042;2.7726947135180802;10560000;6.580566093447584;9.9086012804899113;18.469208581050221


==> data/clustered/0.02_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;199400;0.016604588867201814;0.056797176392204406;0.1134841584431609;40000;0.0082247117290890088;0.039025389234261965;0.089914180540882585;240000;0.050932530728279774;0.26506837119902343;0.46319627830705362;80000;0.1024736662182;0.3183431103684512;0.54285182913188546;320000;0.0069689991821535726;0.043299815534854236;0.07795525009571519;80000;0.017527314574709525;0.04492207695410512;0.084804202559044931;120000;0.077199435925976612;0.17426874349606192;0.34153131829799005;40000;0.0086360061610713471;0.046045965939044538;0.12107075649834671;120000;0.057302370228637573;0.1137312140681779;0.1928473279388182;240000;0.086622691830964826;0.18866582429817824;0.36442637789738847;80000;0.016978610257919524;0.046880282916018617;0.09742719296894975;240000;0.068846706618296463;0.13316452219210195;0.20942479505391687;240000;0.46665607338648552;0.8246912810594369;1.1269621304060602;240000;0.046213555156047366;0.083582647080207517;0.13153591938645029;120000;0.074005686232450421;0.17054608520040604;0.38429308050621819;240000;0.09311945986196267;0.18588706945992073;0.37761304682621488;240000;0.060312242290550766;0.099833866123443651;0.18755225707644727
2;440000;0.010258509730763235;0.028895904522406674;0.05120935100024538;80000;0.014661991186097088;0.036466970935760651;0.068389771920675954;440000;0.05818630653196824;0.26807751117543605;0.46075938447908066;80000;0.1024736662182;0.3183431103684512;0.54285182913188546;760000;0.032465658200436155;0.15051993727075144;0.25585574368505404;160000;0.084296800868770602;0.17074656071623301;0.33148353898557204;200000;0.10829145654079851;0.21742203353163814;0.33713653428403956;80000;0.071739578127385142;0.45971356363780513;1.6013109644332024;200000;0.04699859407713048;0.074613895162118943;0.1158564451327939;400000;0.13660632983999868;0.26992682305832305;0.44974880899540215;160000;0.089572811023496068;0.18195959739014112;0.35376237314720144;400000;0.078430781937179922;0.11998305982038207;0.20123812255404264;400000;0.48146682407303393;0.71337546417844289;1.3277399013754359;400000;0.082234861823198724;0.13303599201706684;0.24666905532735056;200000;0.049735359799113338;0.088342453229741352;0.19040260542271045;400000;0.087696345986986599;0.13720259175255742;0.26815172962655748;400000;0.094185661875984178;0.15026657869496141;0.28637508346332835
3;760000;0.0131705955457317;0.03735875248575303;0.062819715920021779;120000;0.024245243631247391;0.049775704823298961;0.082022693902222776;880000;0.037979410772145054;0.059507240054155287;0.093558170443924046;240000;0.044835881943878039;0.075015717220789702;0.12184859610097079;1360000;0.103141993364584;0.14804937737517371;0.22559915896498806;240000;0.088207494239493908;0.14290785818108073;0.28566770532249303;280000;0.16629932010181803;0.24016795197424201;0.41107535398459905;120000;1.729359590717898;6.919786074565498;15.047630521157933;280000;0.054872398066582513;0.082913225700864929;0.16036153344758392;560000;0.23457122461512714;0.36380499048625703;0.68140926613400654;240000;0.25124202811431051;0.43931531433545967;0.90943714379312346;560000;0.11131581913906023;0.15964301156969091;0.29406762697337802;560000;0.69081726209026906;1.0604085619180106;1.978554199615278;560000;0.17314567423515589;0.26338797984199147;0.49718134851999291;280000;0.06027092000772042;0.093544637451447088;0.18335637642008312;560000;0.11734485302253944;0.1732617281758265;0.3408108932185096;560000;0.18692218937707222;0.28344921493630138;0.5418811216503997
4;1160000;0.019528607010810634;0.043468473656367059;0.072959372664221686;160000;0.039540883896450767;0.062197153878650525;0.110095370808727;1240000;0.037068446119706201;0.055927655714075639;0.090431924741494557;240000;0.045177490955998184;0.075066960487539053;0.12166833618096645;2120000;0.077200301318131936;0.11208539753253582;0.49764161550581054;320000;0.24692264145665988;0.40088998800423303;0.76694518228663577;360000;0.1786973316191699;0.2842492809050674;0.56376849500482829;160000;20.979857125936341;68.394416211454555;137.99438302595311;360000;0.074135120770433841;0.11375369461148084;0.23191370949785464;720000;0.28725681566965156;0.4938753577464301;0.98535081084388854;320000;0.56603307189452223;0.93231796693970637;1.8052421368237028;720000;0.14674847521531231;0.22307333974828209;0.43368665718616045;720000;0.83692875816514423;1.3048445757834979;2.5927894415979806;720000;0.2906973985297609;0.45793060761925475;0.89993495915953847;360000;0.07547813347127684;0.1287475701819969;0.24096749876515042;720000;0.16589039574765327;0.23752892126482605;0.44345670450453667;720000;0.33019600121610432;0.48742940315575456;0.89913204519944023
5;1640000;0.019509559306999564;0.035684803637673145;0.058391942963356376;200000;0.034464776786905002;0.058466595615768668;0.087564552583998756;1840000;0.092251987225155249;0.1256767352641166;0.17123847349481539;400000;0.08246831086643007;0.12371880231640342;0.2229455110348903;3040000;0.091484265586948346;0.2511938251175192;0.3400463438979966;400000;0.14913922902998678;0.24634171707480559;0.47291897710326064;440000;0.21282655248839039;0.365802966021464;0.68806087181597186;200000;195.43551937632674;555.03027813069355;1164.188291465859;440000;0.099477192360878597;0.15933979513261298;0.31070464019403887;880000;0.38813307353737431;0.65768363477519876;1.2326634522343367;400000;0.99176866670162378;1.6739317568355658;3.299125795048687;880000;0.20644050020245405;0.3086027916702373;0.56791965423427482;880000;0.95172587309921575;1.5058536577271857;2.8704086121485712;880000;0.47359609284204035;0.73192134907704853;1.3916320952421346;440000;0.10577067641348555;0.16988798468585559;0.30972765574623068;880000;0.22247838901263517;0.31959535897333624;0.57909499299602696;880000;0.51139669580517855;0.75929532853648607;1.43976922271821
6;2200000;0.028735264502683326;0.044472232044997534;0.064421657478165681;240000;0.026151329245173247;0.052468068643248461;0.084160798079972315;2360000;0.09265959495596976;0.12510746304552317;0.16621871192765489;400000;0.082438714054335296;0.12364102746556475;0.222738940556619;4120000;0.10784901113476494;0.15993664152109755;0.21281505358598951;480000;0.40031594859805669;0.60958205145569533;1.2418792919387089;520000;0.28392077510049479;0.44504183902400618;0.81157819492338479;240000;2573.4497834857298;4976.3096925247883;9528.6837843268531;520000;0.13591331749548213;0.21106513986907971;0.38599002159607898;1040000;0.53154491589875474;0.80540885115845973;1.4441537994127014;480000;1.718204901962449;2.6539185228772269;5.0839831255511756;1040000;0.27173865326948532;0.39421259915854479;0.69228026692557987;1040000;1.0793847511961945;1.642511660694548;3.0129178776121126;1040000;0.71727054746805974;1.0798470369219824;1.9567748718112914;520000;0.14581678262250655;0.22034916704031049;0.39610856662710531;1040000;0.2818679356520184;0.41404835211413621;0.77060774740130211;1040000;0.72771063725507879;1.1272867299494584;2.1166806083158472
7;2840000;0.036195571743683645;0.052509897194631172;0.079694021351774558;280000;0.035576012566511023;0.057570214711519602;0.1001796786092263;3120000;0.11062756591353543;0.23149947804825899;0.34570840504986222;560000;0.16743391309876271;0.25041860677232625;0.47196354168239929;5360000;0.11440658180388547;0.25143819265156969;0.43422329964431655;560000;0.22425026057155095;0.33996914272620926;0.64284511695992974;600000;0.34901948050300147;0.51649788339252278;0.96476372542933231;280000;24295.590635390559;43719.986192429875;87086.444680815141;600000;0.17509787653867157;0.26482049319311141;0.49297274469937352;1200000;0.60212192006365317;0.91471889979199039;1.683689121779989;560000;2.4666956772942594;3.9809708751201098;7.7305531392088636;1200000;0.327732424888658;0.49173148173085779;0.88933360232042258;1200000;1.1278250686802502;1.8069726183513817;3.4138813434873923;1200000;0.95845748832197719;1.5089013885655644;2.8542979561325232;600000;0.17976808636780323;0.27068957340790256;0.54075492750329934;1200000;0.34845329287583249;0.51095728283125763;0.93417894102497512;1200000;1.0169924558186094;1.5605191481715308;3.028629232305398
8;3560000;0.042286686822526509;0.062471093523720336;0.089456159279128866;320000;0.048769931096818153;0.070724780709393309;0.10429075627456363;3800000;0.11645770183385756;0.23144828440862927;0.34514917968860426;560000;0.16667273789670725;0.24912401527330957;0.46962502126073336;6760000;0.12550357071888427;0.22396782055568773;0.31305368177216919;640000;0.49316110083657055;0.76479835959533682;1.4412966096423066;680000;0.37875256684701508;0.57119428512530224;1.038900328971224;320000;218285.36486390213;366545.13529492269;698292.9742149805;680000;0.21510695185406178;0.32556190603673518;0.59253089462581976;1360000;0.68848269586595046;0.99923966189849045;1.8660506110740978;640000;3.51127636226227;5.5458104513946314;11.440606523006441;1360000;0.41444895289822481;0.59468788688636953;1.0786135556028715;1360000;1.298798535912957;1.9547524165749177;3.7494872263124455;1360000;1.3651566341896542;2.0148963962529942;3.7027700915965807;680000;0.22148003894622609;0.33528475496938259;0.63392351508960176;1360000;0.41637448269936661;0.62152172545666107;1.0785228696551645;1360000;1.3561445254907263;2.1340556054120174;4.0454285327592547
9;4360000;0.049243875126166847;0.067468352180578228;0.092049182130626184;360000;0.052928247739937775;0.077233172180661669;0.13101179255910053;4720000;0.14284456812369334;0.19966123229064323;0.43284182628447759;720000;0.28381415815410593;0.44475498370054767;0.87306586088912286;8320000;0.1492369000735477;0.2066259640686747;0.42957940725148552;720000;0.27018229236097863;0.4248095475533914;0.83324678927543039;760000;0.41315481870762066;0.62119229966762601;1.145258398536666;360000;1671141.0643513324;2889880.3065873175;5795325.6225834424;760000;0.26080226560048564;0.39122782316048149;0.71473623385626106;1520000;0.73048169548292585;1.0804463580769084;1.9754923695874107;720000;4.6932100713084095;7.7826236921399339;15.514472204179581;1520000;0.48027577745540373;0.70299988432415272;1.2539239041272829;1520000;1.3773900886118382;2.1101607320010052;3.973396373296894;1520000;1.7166565318631997;2.5985064283677679;4.8774319023208212;760000;0.26914227009127351;0.39431832769673336;0.73661636080837023;1520000;0.49814268436991244;0.72840675218654083;1.3082777107850596;1520000;1.7859862582051191;2.7322141417258976;5.1974126886493561
10;5240000;0.056140037994562707;0.07981103022994443;0.11220702374444953;400000;0.064286715125402766;0.094988993956957674;0.17622417493696405;5560000;0.13985469576825052;0.20201049170988733;0.43309590373703338;720000;0.26488351584845143;0.4111782333253316;0.80553570355467552;10040000;0.16274688192189904;0.27818715553079582;0.40930263487977481;800000;0.20763826246475084;0.30241373986137066;0.54814275865968565;840000;0.44165725776105314;0.66200255052872814;1.2529451305585495;400000;13113104.399224892;23270309.613189265;42146936.982604496;840000;0.30874094484906128;0.46060209450448852;0.85621738150498783;1680000;0.78060037626061651;1.1614569951745644;2.1249012207602558;800000;6.4489174216896634;10.066472146082003;19.20909237489694;1680000;0.57036573696957371;0.82013438505798064;1.4683017272144969;1680000;1.5078538008027067;2.289084228057662;4.2294098452295685;1680000;2.2594989344300642;3.4014702428167754;6.4733994859006891;840000;0.30953655807070085;0.46445954194317085;0.88558470381434773;1680000;0.57505196801597869;0.85480883775983485;1.5089802165533319;1680000;2.1951280101192263;3.5148376754878079;6.5294573911004648
11;6200000;0.061473345517783724;0.086660963658128171;0.12291987046912994;440000;0.076411982425929073;0.11021346498369292;0.21526591607917711;6640000;0.18705482858097378;0.24819742591223587;0.3808012420684459;880000;0.18698861673646117;0.26227168776532067;0.470511622753643;11920000;0.18927840585165681;0.25437547601310934;0.35520085794985129;880000;0.33083057211365724;0.50648045582356582;0.9525616281246998;920000;0.4754108912438148;0.70618052060281844;1.3561080420542688;440000;109241392.10849245;185323551.42397285;349942625.21294177;920000;0.36014761991038091;0.5311708800598014;1.0115965925008894;1840000;0.83598785455918645;1.2146687078455145;2.236756730215101;880000;8.479984080710528;13.084731873007094;25.329818136082157;1840000;0.65125495719251769;0.93341784148691831;1.6843487122437499;1840000;1.6007031947243611;2.4059824964769092;4.4110511485814961;1840000;2.7267360087754131;4.1879540206599;7.9897444749823103;920000;0.36353093451084223;0.56678198352191545;1.0126248956523352;1840000;0.66378974696700877;0.95036892263437611;1.6778111104201536;1840000;2.7436769657489881;4.2861045958923789;8.2501304475677824
12;7240000;0.068829138530088346;0.096016861052914487;0.13109820687985885;480000;0.076797210094097387;0.11181122257898748;0.20977619750123117;7640000;0.18493603621069074;0.25101860536076215;0.41696235374879231;880000;0.18604209448924552;0.25928899994113952;0.46456261012165007;13960000;0.19879142667099128;0.31487954566502391;0.4631897615702702;960000;0.25761355236421468;0.38365175806416735;0.69518480595685306;1000000;0.49956455335923866;0.76436354469907886;1.380753545491078;480000;824515985.74526238;1391790415.2035179;2678381089.378118;1000000;0.41303047754709177;0.61700862049201843;1.0970457840236882;2000000;0.87088919530258957;1.3011449068145073;2.2701838168872701;960000;10.394064958046236;16.29362071887585;30.841664381329451;2000000;0.73059229724064456;1.0676313528918375;1.8381355590446142;2000000;1.6819979388547677;2.5869709713686508;4.6132071146233002;2000000;3.3029964076653391;5.1402307129913085;9.3607306324619213;1000000;0.40743213025718195;0.63629839185281734;1.1564363311645869;2000000;0.75136678213050545;1.077461689892627;1.886755565234185;2000000;3.3973235822223415;5.2734901454840637;9.6226049971891108
13;8360000;0.075652998481481867;0.10201329010331651;0.1418270215323833;520000;0.089150357753509546;0.12548065853614848;0.22621951566662502;8880000;0.23177965120385793;0.32839146499320815;0.513264769240244;1040000;0.24246992852926336;0.34974326324277166;0.60512469173436712;16160000;0.22383232721998686;0.31466298203169529;0.5150987345569803;1040000;0.39279700833225639;0.57368483432166018;1.0252321863755836;1080000;0.5159095792821411;0.80985308705855252;1.5628868954290489;520000;6411220401.51476;10074895983.644196;18835038521.393089;1080000;0.45938657351974976;0.71428689660864331;1.3340068201980944;2160000;0.89041106983086105;1.3609549207672851;2.452766365932848;1040000;13.020397633013136;20.117699532492512;37.327745173489987;2160000;0.79196581307495395;1.1905978000910602;2.1302896959034312;2160000;1.6973184041978069;2.6991967843176132;4.8978071748866183;2160000;3.8112253363238522;6.1101792869958276;11.684011021103313;1080000;0.48702021891122854;0.71354716003592178;1.2749603177276399;2160000;0.82706362695762126;1.1927471542367394;2.1625694582307276;2160000;4.056398838223318;6.1953415421522697;12.025159259785665
14;9560000;0.079686006391146827;0.10781805173028988;0.15571936350437254;560000;0.096388060392082808;0.13658016576055684;0.24457733714566857;10040000;0.22847235752626599;0.32686507212005717;0.50684767944144582;1040000;0.24261674046572537;0.34987058895991247;0.60532816160168967;18520000;0.23067264167575013;0.32097231998196407;0.50973559773640464;1120000;0.31567144417109383;0.45592177078406382;0.85157252030980035;1160000;0.5588595579514839;0.83773207261762228;1.6769498389156243;560000;49029036566.26825;81000199179.990692;150176758233.3121;1160000;0.51944860745900134;0.78204580973851989;1.4663680374356949;2320000;0.95448807906903754;1.4174671991630643;2.5675602984783259;1120000;15.763918524329203;23.916765564221763;46.986241054692712;2320000;0.88729124889534028;1.2997542170560843;2.3735365975660363;2320000;1.8185205713049673;2.8061217436425689;5.2510000557428711;2320000;4.5234586614470889;7.2242143642072385;13.772738286817182;1160000;0.5287022650233475;0.80214716701594746;1.5077798519349865;2320000;0.9340249313400788;1.3472326106605328;2.3742580843345738;2320000;4.8922028684857644;7.4713573126101478;14.105243373219498
15;10840000;0.086771068069677951;0.11616551294553387;0.16235972336745119;600000;0.11058263384531336;0.15147433726284854;0.28040546402871402;11440000;0.25647383584835365;0.33783579699282285;0.51874958091765921;1200000;0.3175432107225899;0.47430661222836301;0.85474910523406134;21040000;0.2455742764919841;0.37143150005261894;0.55792264232003674;1200000;0.27436189224411833;0.39876210086402641;0.71269798148420493;1240000;0.57927810426166415;0.89019260083690721;1.7030372009370303;600000;384580289578.16596;611858306396.36939;1140998279163.2459;1240000;0.57426587070864532;0.86876774103549359;1.6349885880984638;2480000;1.0258836157529572;1.4541245445860382;2.6825367338636532;1200000;17.907285954457745;29.254600224906319;56.301152341197529;2480000;1.0051987577717738;1.4315399170845202;2.5670955478097235;2480000;1.9528845349948292;2.8982623800108289;5.5004994315371079;2480000;5.5201175746670232;8.490829393183672;16.339061875804859;1240000;0.56599334086100428;0.8979530522251391;1.7104171743348149;2480000;1.0095920920353461;1.4693797751905673;2.6295498406773232;2480000;5.6151386225525819;8.6759444928371323;16.470817215918853
16;12200000;0.094153295055914063;0.12112612935289249;0.16294736122460604;640000;0.10838854438947973;0.14946302916118595;0.26198433183776759;12760000;0.26648321345617743;0.32918425668631257;0.56618485109201333;1200000;0.31800443501880055;0.47502272265448969;0.8562424131130848;23720000;0.27363237940239543;0.3603822304079502;0.57884900599959;1280000;0.37061429816457087;0.53116746500990453;0.9499046434981796;1320000;0.63137614368230588;0.92710430027062118;1.7456764001957639;640000;2697715710862.8491;4348548686070.7148;8631792504775.9121;1320000;0.64473705465473874;0.96708546390954198;1.8341295357360405;2640000;1.047904400261189;1.5295242990132087;2.7192877569771214;1280000;22.330859651031361;34.562843363322571;63.654106803848528;2640000;1.0746345690064976;1.5788759577327696;2.8490563886335458;2480000;1.9528845349948292;2.8982623800108289;5.5004994315371079;2640000;6.1683643914681365;9.8404787753224365;19.052943796237514;1320000;0.65502699136760345;0.97328534488957208;1.772122931014906;2640000;1.1134848408504336;1.5949170441111709;2.8250156979298033;2640000;6.3977893238162613;9.9382458926262753;18.755508128779461


==> data/clustered/0.04_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49800;0.024998756236537481;0.084419586128808358;0.1512251816001042;10000;0.018336397972239356;0.065279017202253986;0.13675697343258247;60000;0.076456023722777683;0.28973899328796859;0.47487282739219111;20000;0.14731366749245539;0.33829794957944359;0.54117853069446786;80000;0.028298323814009038;0.083456594431242884;0.15230334938929513;20000;0.022120933729712747;0.080911457916900853;0.19073254836663622;30000;0.077980644966556947;0.17406961797779372;0.33176966010725573;10000;0.017692609570038109;0.094881682088082689;0.28593857818807267;30000;0.062585032899695747;0.12887969882626188;0.21202230196431496;60000;0.13689388144021794;0.2146749450494605;0.36224766476161113;20000;0.022932725303742085;0.08460426561221801;0.20901059658296575;60000;0.10718649266744879;0.17397844086992456;0.26587376256887541;60000;0.44350987064234881;0.76290081003410926;1.030213011967585;60000;0.086195993286771758;0.13324684391716224;0.21548551293361196;30000;0.087869243732617133;0.18943565240529786;0.38652517962840477;60000;0.13896552385602046;0.22286526425947745;0.41068342673655139;60000;0.094000034116074743;0.15068191710457557;0.28852725290080988
2;110000;0.019398212178231827;0.050874402189154913;0.092559052675498701;20000;0.02218718428077384;0.061049918567955899;0.10746147562522253;110000;0.08654238409210066;0.28101340446471751;0.48284935259830764;20000;0.14731366749245539;0.33829794957944359;0.54117853069446786;190000;0.063721030146993013;0.29296533343704595;0.55217923839336558;40000;0.1481923056991678;0.33005486254591276;0.74192954185262039;50000;0.1322313717350341;0.24504634261563152;0.44382948224842395;20000;0.28191136518136523;1.158889779784813;2.9871120411485608;50000;0.071695306734761558;0.1202849077955068;0.21194932079792483;100000;0.20837626418045654;0.34176773758351681;0.7039010494807233;40000;0.15608303306543098;0.34985340048777269;0.79303933603138221;100000;0.14333102494130609;0.20911576092160644;0.38051516935515334;100000;0.59242476599976801;0.99482692618077917;1.9820810777761175;100000;0.1736469223439614;0.25765701331248148;0.50157098758442875;50000;0.077529006769389425;0.13724163780182447;0.30031383316936389;100000;0.14763909331387551;0.23759932190727665;0.47378381280654264;100000;0.17472648170233693;0.28012833714119495;0.54710812594670699
3;190000;0.029314757332143046;0.063469705171980417;0.10857442660447553;30000;0.037763246015714506;0.079349631267240067;0.12264549569401972;220000;0.071205779843865558;0.10977598907009649;0.16593595746109849;60000;0.080880124017127769;0.1275688441893193;0.18900388120389716;340000;0.19519242311009449;0.29168642870655848;0.44308837532839535;60000;0.18227284928269719;0.2959049080556434;0.54648145799003522;70000;0.21329063603893639;0.33943722762048989;0.72137816588804304;30000;2.0279652252370184;12.776764372643916;27.623202360908454;70000;0.1089515100843344;0.16230420673086654;0.32403116921888164;140000;0.34188114541204961;0.56577972117246578;1.1293091167712706;60000;0.52972884827001721;0.90230708796963755;1.695361087961242;140000;0.22047947483537023;0.31057918289961128;0.56252830299868861;140000;0.94212601242900573;1.5202533117371928;2.818605355329554;140000;0.33539244488609105;0.50062142344868332;0.91741280537284742;70000;0.10910083480291559;0.17223584265125036;0.34682595468459393;140000;0.22833106799386038;0.33454771900427782;0.64935672103902897;140000;0.3584155726488944;0.52196897507902751;1.0123032995476822
4;290000;0.043114531752344955;0.078473913800494191;0.12241972247674805;40000;0.065585908130801715;0.11300311875415409;0.21163389481182299;310000;0.072710584956865831;0.1078155356174505;0.15472273177632828;60000;0.080878066135421922;0.1274629516833968;0.1887897054138285;530000;0.15113110612264305;0.22251282729082322;0.91767833413088662;80000;0.48274174980996498;0.76080683652084158;1.4503467080331438;90000;0.27683572394121159;0.47428426812254187;0.9225042314011771;40000;38.278529677336046;136.43397099511552;341.93796103031389;90000;0.15231806931454553;0.22938058379751872;0.43640592476315121;180000;0.52626540374018405;0.80238559991516856;1.5245209334785375;80000;1.0995292254506168;1.7764061842522489;3.4064070194371992;180000;0.31467026513961599;0.42561421798290738;0.75034612625565045;180000;1.2128713059908511;1.736241117534381;3.312269738402791;180000;0.57586658004548541;0.81596603842938675;1.5070981122634743;90000;0.15428955782270865;0.23651796499609606;0.45678159327742102;180000;0.30881445387599016;0.45462259515245546;0.81608904791641346;180000;0.57481598345619001;0.87942285033924128;1.6500135390778616
5;410000;0.046851385582171029;0.073215356244548752;0.11042787192940132;50000;0.036841645228291184;0.076728805067936307;0.11950853668039622;460000;0.17914030585864368;0.24607058167524754;0.35773379343960204;100000;0.16797885971264015;0.24476445629404964;0.4565478979539912;760000;0.2248169397872736;0.49426844975192286;0.66994609268513794;100000;0.31434151881748912;0.49244370606780985;0.97706221905346413;110000;0.39874114072560934;0.61677044705594719;1.1450861129464902;50000;414.14288664275028;987.18807060527774;2439.1302046601322;110000;0.2181429779373118;0.31231067347672836;0.57526378756459473;220000;0.70853253445916353;1.0569804287924836;1.8885357659914333;100000;1.8218980989369795;3.1518775766825233;6.246891245266168;220000;0.41947008557170007;0.57480574948542529;0.99214582095167359;220000;1.3153550649226637;1.9751232061935327;3.7306439625076671;220000;0.87003241370840256;1.2784088735923551;2.3604752651293404;110000;0.21626375513102517;0.32540826855987803;0.58635852981245784;220000;0.41704486771095833;0.59673437520519135;1.0158278882864569;220000;0.86353799305570478;1.3267291479798034;2.4503408743829107
6;550000;0.060418117445707659;0.09159968172832339;0.1255847071057605;60000;0.061183135874062961;0.10066423785842882;0.14178265565911363;590000;0.18167298059588122;0.24558130909327225;0.3425928874911317;100000;0.16778824142371737;0.24431572998627921;0.4552425743020444;1030000;0.22185695318403001;0.31814579177696312;0.40695778311296432;120000;0.70660840924442381;1.1240017165832006;2.204574156112578;130000;0.48344604071626812;0.72988595456896177;1.3578021640701936;60000;5089.7873909972504;10793.752841069851;18628.689197978951;130000;0.27306346695846834;0.40151479042997773;0.72431924884575727;260000;0.82374048167909486;1.2515389196388074;2.3047797613856975;120000;2.9515418851977322;4.9083671554361;9.472944703852157;260000;0.50273793153737834;0.722304118489006;1.2941767740112655;260000;1.3475251660272882;2.1459154023160605;4.0940147144424071;260000;1.1649248211078767;1.8348199903200393;3.4876904669415536;130000;0.27360828297921364;0.41799042779414736;0.78082996302924579;260000;0.53436919357545587;0.73966568512316622;1.2661950578142305;260000;1.2343871224881993;1.8909860866840629;3.5638581113340897
7;710000;0.076376332603717775;0.10620817754115615;0.15097155658387676;70000;0.086980460070211763;0.12702331384030058;0.21805148180205849;780000;0.27873377328344251;0.4753811817124467;0.74992943087565811;140000;0.32247440701057817;0.47547334527638985;0.86600300221587256;1340000;0.24478192426336531;0.5822205217430998;0.83919535121478184;140000;0.42628301203048852;0.64009586642977379;1.1847997630445013;150000;0.55589831961385605;0.84921109568639208;1.6308780824451963;70000;43367.913126157604;88557.403143451025;179095.20070443404;150000;0.33977041528671326;0.50761683820827819;0.96740801810578525;300000;0.94278592296263208;1.37932470373948;2.5944212253430989;140000;4.6229732705208235;7.1093607258706841;14.020733286956419;300000;0.61569038436565104;0.86661056671890091;1.5429815144269323;300000;1.5143020457193623;2.3022768073585227;4.4996250050047513;300000;1.6039826853509784;2.5082266891620568;4.8492347100392239;150000;0.34682007974254653;0.51857544708673475;0.94821293219235969;300000;0.63281494394088611;0.8962817919115238;1.5307236965226398;300000;1.6546235742929278;2.5535659086646603;4.7625934539419088
8;890000;0.090814311092477;0.12709531611309571;0.16900215971109411;80000;0.11946143670370298;0.15583663455946215;0.2448450318280333;950000;0.24226529224761081;0.49330236844313768;0.73720501602882183;140000;0.3217478429012457;0.47445672917961723;0.86410434076557352;1690000;0.2949229106627872;0.43573470615348425;0.60457590619373225;160000;0.31302646433545683;0.43836217795274213;0.78792302986026;170000;0.61317067714006202;0.91102751864005194;1.706208813920403;80000;396429.8237666947;685194.6332441268;1308352.4644595168;170000;0.4099443992124539;0.60502009663493772;1.1113752213500359;340000;0.99434713791265939;1.4850157816076743;2.6649247963442031;160000;6.516519568895836;9.9452282183519394;19.467440309941495;340000;0.70737274190197219;1.0246917486681528;1.7723873800224725;340000;1.5881468733160218;2.4588535008327659;4.6150826726813259;340000;2.1014138376913714;3.2291541305708824;6.3808879406491359;170000;0.41385493340196417;0.6117606837098537;1.1640094483143086;340000;0.75908300369746629;1.0376050416265557;1.7660929162921788;340000;2.1760516941981556;3.2984383331855876;6.1022414091656625
9;1090000;0.10227865263676142;0.13412426312870143;0.18088886753519545;90000;0.11642817371355263;0.15803798803323221;0.26320358341883887;1180000;0.29590262550079088;0.47751042572356539;0.89512386613861572;180000;0.56665168538222344;0.80237989899450302;1.47959542073185;2080000;0.32942479933410096;0.44616995048645058;0.83710305100079174;180000;0.53916732704590109;0.75871761589082754;1.383855852998036;190000;0.65108611246820536;0.96515830375818656;1.8038560742395045;90000;2991773.6638394115;5500370.4584581088;10761403.072131751;190000;0.48869532600981896;0.70300332344726424;1.2954124828897138;380000;1.0797738121120799;1.5733104092959933;2.7644855314945613;180000;8.1352863130697823;13.255916660086285;24.988583759037493;380000;0.83308056401762309;1.1851780489693595;2.005703951784628;380000;1.7052219846872248;2.6267799125751976;4.918497376319098;380000;2.6243809199855619;4.1379504546563677;7.7419446262004463;190000;0.49900263428321912;0.72478860174145066;1.3685603605821946;380000;0.85227791372249173;1.196389033431946;2.0437060297940093;380000;2.6169794144616465;4.1702644319234281;7.5479096967504216
10;1310000;0.11366174458014058;0.15150163444395437;0.21098908219655335;100000;0.13373381767191461;0.18304854333332551;0.33313814821163834;1390000;0.29807337082494317;0.47167278198907237;0.90606742512425098;180000;0.42396341415721706;0.58516723017166861;1.0482891204030291;2510000;0.377131725699208;0.54230443468139744;0.81835805467196332;200000;0.40892713959110194;0.58602358085198381;1.0308261648166615;210000;0.70203362602181851;1.0379374042927221;1.8881217054892159;100000;22262637.599972423;42003978.582461447;86223686.958230525;210000;0.5657365245614242;0.8253495533609726;1.4753708212093608;420000;1.1590030216542742;1.6526064881381721;3.0144385056694132;200000;10.90901682024352;17.243238297254429;33.937627727518759;420000;0.96517335115852421;1.343201222621969;2.3861759371518985;420000;1.8697896835159642;2.7994715413239408;5.1631244422284182;420000;3.30855033102304;5.1493960244634893;9.5778709448155741;210000;0.58287837686380439;0.84750526284702454;1.559637715708829;420000;0.99133685958458284;1.3288777199993831;2.265309537602795;420000;3.3198072720477274;5.0451068822519662;9.3969096577448337
11;1550000;0.12966328644147671;0.17266139635222183;0.23414608179424684;110000;0.15602964369768285;0.20511788595535324;0.34892619955381216;1660000;0.38719311752967728;0.50244550266552945;0.78927315863969727;220000;0.37942547733105642;0.50131635705773858;0.83875656873428184;2980000;0.38564794376308254;0.49704226689786279;0.69398405719630751;220000;0.63773030673446784;0.90476916504098393;1.6382362887501127;230000;0.7432613947114799;1.1152968764154152;2.1379044081072944;110000;209548036.18882272;324208475.71621525;646981901.03864765;230000;0.64181083472416556;0.95694489657138826;1.8145893105387241;460000;1.190872107941171;1.69544478717748;3.0101953079997914;220000;14.115391101264523;21.528346781813816;44.189579747093276;460000;1.0571944486050373;1.4755305274225581;2.5682787197170218;460000;1.9057217578380516;2.8191798830407358;5.3491390151635656;460000;3.9488549303915925;6.0768709166634576;10.961994716365837;230000;0.65468723937300388;0.95534304357583133;1.7517397370683032;460000;1.0872856115117608;1.5269791324983237;2.6943765780470743;460000;4.0099273380987679;6.3135779293886811;11.63792702038444
12;1810000;0.14543863952357497;0.18554219016884005;0.25445195967925416;120000;0.16214303081769987;0.21354648246605779;0.37837285998276199;1910000;0.38589684991726797;0.5060671308625524;0.82588142118979202;220000;0.37836261021769013;0.49856827561927364;0.83793494634295962;3490000;0.41965762457911127;0.61867347925611926;0.83791792885048866;240000;0.50237891815433489;0.68938979968867675;1.2269802797833438;250000;0.78050442151487698;1.1720171750169754;2.1911033993857365;120000;1512230287.0279632;2405185741.1178331;4860102671.1419029;250000;0.7292969643853362;1.0860787222535135;2.0056338951427319;500000;1.2436073779021566;1.8353063528958695;3.2891588009215091;240000;16.909040709132857;27.042706265199271;52.592914412869824;500000;1.1590989458202579;1.6993742069482158;3.0159520662019346;500000;1.9849286868777225;3.1198924966255071;5.4755503524224913;500000;4.6578481677579635;7.4640416067133666;13.744135155121857;250000;0.75609865847481705;1.0764998476306431;1.936385466569871;500000;1.2144148579950824;1.6738015099355943;2.9346915627998564;500000;4.8468986567280039;7.3448414182377384;13.973555190166801
13;2090000;0.15326415525174084;0.20020082951268109;0.26753538384837466;130000;0.17996432568893894;0.24576146316241598;0.415234139583889;2220000;0.47724694721574978;0.63680232991781072;1.031784953704284;260000;0.45186314755479562;0.62516882712863453;1.0984168293651762;4040000;0.47877632197836523;0.60411140450572465;0.90276938527005901;260000;0.45265422026365304;0.62482914389300737;1.0958923823253042;270000;0.84281028041642381;1.2337942510359128;2.3668756112781053;130000;11093652439.931686;18808880659.798603;34167702560.40905;270000;0.84184591676109344;1.1945481697098781;2.3293194340307202;540000;1.2655839072762274;1.8808469343538232;3.1675000013710331;260000;20.019535537326224;32.683604251760791;62.584809900975344;540000;1.2393681129934224;1.8400339607864815;3.0905238995971258;540000;1.9890375766235049;3.1647620802612604;5.4863833872411467;540000;5.3275005941483977;8.429420578788001;15.929744866857563;270000;0.80875192413125596;1.2076927061096234;2.2431956006687264;540000;1.3381600237564175;1.8248844124911563;3.2952470004013899;540000;5.7632169637175323;8.6787334476066675;15.956479931441173
14;2390000;0.16483498371615066;0.21250977237697216;0.28875846412035239;140000;0.19339997078489665;0.25488110683485454;0.43446504286565241;2510000;0.50408601537004927;0.6671403456560745;0.95723639678370109;260000;0.46341119127867159;0.65309618357056187;1.1519723371770612;4630000;0.48550765098395143;0.68575372019026526;0.93575733458528421;280000;0.59479184167022614;0.81566521456314955;1.4032763432398197;290000;0.87841334258026904;1.2852109666018872;2.2556581857765017;140000;84792717376.845001;140299363875.52591;255822432679.90527;290000;0.90338678554543606;1.3248575755885108;2.4279178597901301;580000;1.3700707497771845;1.8760907525882709;3.5390693742167452;280000;24.252652103459347;37.559449034959613;76.667201629498607;580000;1.4229816645966127;1.9376811546612047;3.7126202181297412;540000;1.9890375766235049;3.1647620802612604;5.4863833872411467;580000;6.3786873284790842;9.6185054820057019;18.40944836487504;290000;0.89714504756430036;1.354716167316538;2.4425714835256471;580000;1.4394518295522705;2.0083697691705176;3.4240840267106392;580000;6.5230285026229966;9.9422777183759568;17.84108954128909
15;2710000;0.1797501129009777;0.23059685335153946;0.2938995710453996;150000;0.20790579993039218;0.27764789018880354;0.4774010334186975;2860000;0.50054833386868203;0.68920107631172101;1.039607255222686;300000;0.60108202149783485;0.84711074048008561;1.4903401492561694;5260000;0.54727370619555926;0.70075328897790878;1.0055218400978987;300000;0.53188605778895182;0.73055700601734763;1.263011175562752;310000;0.92684484998626959;1.3659274247949051;2.3586493235968953;150000;616682964230.23438;1094719965393.4243;2029756519518.6008;310000;0.99754333493202163;1.4795685700792698;2.6489080588796115;620000;1.4337573128713199;1.9791375134801594;3.297147434787187;300000;27.9243314406046;45.641789762262548;84.269346711370062;620000;1.5418134909170242;2.1435803838878274;3.5569063836436565;580000;2.4203873293050231;3.5045895634205544;6.5968477997852242;620000;7.4179802150537801;11.087666848347425;20.996010096201317;310000;1.0080927868713983;1.4895017384571978;2.6779360201770528;620000;1.5087197766304104;2.1857683671206551;3.8252661947611992;620000;7.3508009527653702;11.318870920142349;21.264820890555509
16;3050000;0.19534694074624504;0.2415007485886449;0.29793123180301123;160000;0.21296668279459838;0.27923128650511964;0.45545824330975088;3190000;0.50714160025186061;0.65557013211670512;1.0045340858617664;300000;0.59857883424495528;0.83779045505230509;1.4814607073621866;5930000;0.53433847681365554;0.69478252460797219;0.91697103273534;320000;0.66740345852459504;0.94176698654310853;1.6212138662273397;330000;0.959248780054344;1.4059639248708664;2.5128085567683232;160000;4462847920660.9746;7792329770696.8867;15093649832932.631;330000;1.0597663988303565;1.607005904289101;2.869928221658026;660000;1.4251144963875742;1.9709240181946508;3.3030728445402207;320000;33.536396323558762;53.574158711803264;98.977734620057049;660000;1.5762752000764482;2.2128884126547996;3.7853270861978809;620000;2.7587217219947884;4.0541922597895503;7.2787475686386811;660000;8.0344354584075077;12.469796103041823;23.777081760383044;330000;1.1094399188979782;1.6306174076591349;2.9132720066445539;660000;1.5609068159849597;2.3285169566194117;3.8962865123384716;660000;8.1993850213214898;12.812157228841219;24.008126349409299


==> data/clustered/0.04_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.015863698315569514;0.041324812354157359;0.076379204960959859;160000;0.0095315990821292357;0.037024063646257231;0.073872168753267173;960000;0.07797127338182043;0.283710302301447;0.47477042630716126;320000;0.13267795696301937;0.33622528964968418;0.54230488240871444;1280000;0.056938458013442141;0.079696162877832447;0.10702054338115595;320000;0.055432812584728215;0.079122599862991083;0.14073802888098996;480000;0.098788036290735209;0.19273327581865854;0.36283187928511701;160000;0.0063979535837826408;0.039073543450555442;0.082977770676193066;480000;0.072538009726096558;0.13430567631738014;0.20895387355408049;960000;0.14404576381166181;0.22422882318313225;0.40013968401095923;320000;0.054887256071181938;0.08429657367282821;0.15690688827251348;960000;0.11115148521769164;0.17175549921398373;0.25798800596091881;960000;0.62977581416108064;1.014777077768692;1.3050490427557711;960000;0.091676189094939187;0.13152732131058817;0.20667540144763433;480000;0.095892055859366387;0.18913208385594288;0.38729421677692827;960000;0.14054338693337642;0.22362052616596728;0.41757754415575799;960000;0.098965573470772658;0.14797991926166712;0.2675095100053
2;1760000;0.033925464730336911;0.049383564820045273;0.072444687063832419;320000;0.038952855531351444;0.059529921082962213;0.090289500591409694;1760000;0.077172199870149214;0.28360747070798709;0.47546537896701496;320000;0.13267795696301937;0.33622528964968418;0.54230488240871444;3040000;0.074076680742818743;0.30826587377320797;0.43875841782259611;640000;0.20291235430776761;0.32069036023693914;0.6281749891429339;800000;0.15273838675952611;0.28171886965226539;0.48824493670823049;320000;0.10177196159115184;0.49875293949581856;1.1487536305376707;800000;0.080146222923114935;0.1210120457103778;0.20626843980175813;1600000;0.22283199994779218;0.38084314061841895;0.74159032085149201;640000;0.21232216071649229;0.33978589834018208;0.66918536206254187;1600000;0.1500294099769206;0.20965738533813033;0.36981156703602969;1600000;0.90002673215305351;1.3729630683570462;2.6010957030621134;1600000;0.17974384160830273;0.25495504705151151;0.46357613561169719;800000;0.088426614078761207;0.14129578567887657;0.28374981586910147;1600000;0.15853373710373983;0.24012723471600445;0.45859350707545443;1600000;0.18723108803146127;0.28208743890841714;0.54127571666846652
3;3040000;0.039538703067710138;0.069444937156205117;0.098432133622082044;480000;0.067049986131133221;0.096812069997717257;0.18026347078096794;3520000;0.083854420457824513;0.10834606911670869;0.15672021843567843;960000;0.084949583497026512;0.12458482563570536;0.1806818120644037;5440000;0.22734461266417602;0.29462213293155637;0.41920882708216334;960000;0.1928255592943702;0.28529143297877846;0.53105232337063968;1120000;0.25326975041887717;0.3831605751046871;0.77594455144542751;480000;7.4800569250122573;11.534944340930513;17.615591681079643;1120000;0.10973374843311301;0.16036732775980991;0.30404274457193214;2240000;0.39439209142905762;0.61678506255514964;1.249866244272668;960000;0.5763891010726182;0.87456367116220202;1.6424172808357218;2240000;0.22300028671021063;0.3037923926041004;0.55786632253959467;2240000;1.4788372444405185;2.2633370930179915;4.1492875403163607;2240000;0.34734193179056289;0.4962369521356047;0.90153038321598167;1120000;0.11569001548272925;0.17556006018720216;0.3446616703251813;2240000;0.23568953442985269;0.33254641977552413;0.60085848357190475;2240000;0.35938874110891816;0.52945682273403238;0.94179767667131065
4;4640000;0.048065462387302235;0.099329263589677613;0.1374219178113969;640000;0.088927233111935705;0.12327290791448767;0.22449455825222728;4960000;0.083684476787830295;0.10767186195284664;0.15077179515421615;960000;0.084941381498729651;0.12456214773234306;0.18071588466307076;8480000;0.15946257674754388;0.21098036375655754;0.90670539748082002;1280000;0.49513036917281783;0.75512895415600534;1.4141379711710633;1440000;0.33584130950535596;0.54108754015215854;1.0280334325829064;640000;67.866840055301736;118.1072714403717;218.64556034780875;1440000;0.15612587696201852;0.22774321718270396;0.42119126386190847;2880000;0.56071565984214189;0.92259299760211666;1.6883151060734634;1280000;1.1374680677158315;1.7596685737873146;3.3234254946818274;2880000;0.31015983688675314;0.42978389936061778;0.73889923377523914;2880000;1.9145818035243292;2.8293673502976557;5.1935697202280764;2880000;0.57350428068951465;0.82564273426146306;1.4744830994526088;1440000;0.16398477611190623;0.24405353511964281;0.43868876335847268;2880000;0.32483166055296486;0.45363142548304175;0.77278379779230821;2880000;0.59752435650241254;0.86806469585993351;1.5642788817459281
5;6560000;0.055653416148653025;0.070479970580228174;0.093907390842133384;800000;0.10847994246273532;0.15253354042109635;0.27103769829508534;7360000;0.19082421714039496;0.24747963280445129;0.33980961430237699;1600000;0.17477786821695274;0.23730970223420822;0.41878499793006735;12160000;0.1805576783815642;0.49226901676154128;0.63539958965975041;1600000;0.29349749284045951;0.44896979222816741;0.80741635388439303;1760000;0.43294218877966367;0.70994082936169689;1.3131410249787059;800000;629.69123963893424;987.73451110207782;1784.7233239062898;1760000;0.20615454558646254;0.30934053047712273;0.56373907369558884;3520000;0.78153897029615949;1.2140583313652396;2.1518999484688153;1600000;1.9059052333650324;3.0571497337430618;5.669493533015;3520000;0.4176063744431967;0.56836578311924524;0.97048695605035895;3520000;2.0877334161110723;3.1642534959279791;5.9721475488461886;3520000;0.86653556818655275;1.2649926680369146;2.3073320889258882;1760000;0.21965538750969452;0.32818133849791997;0.59545881340778051;3520000;0.42621713161098646;0.5968560483052392;1.004850168009759;3520000;0.91607877939780735;1.3218737702134806;2.3870128527122603
6;8800000;0.072461980982149649;0.085356019057163418;0.11067015579020162;960000;0.088661544677833243;0.1066655227606038;0.14186821672094047;9440000;0.18972123377554698;0.24846005828379408;0.30827249792211164;1600000;0.17482420580592592;0.23703734433772294;0.41814646642130471;16480000;0.24114015856980253;0.31110043740548621;0.39923398471146554;1920000;0.73157717088146579;1.1137814680807108;2.0646374937456211;2080000;0.59489823219084881;0.88162556574815254;1.6169445578803945;960000;6487.4416521060439;9661.2640493128201;15446.434517816157;2080000;0.27601687688313537;0.39987518763943697;0.7120495898675272;4160000;1.0097689742087295;1.4692218532083463;2.6167737292604665;1920000;3.0292133793922056;4.7600370124082421;8.7450258535507661;4160000;0.51955033543897455;0.72103337940153245;1.2235610746228887;4160000;2.2563208505118739;3.4040067383250827;6.3771714205394607;4160000;1.2300366688185138;1.8087929550810382;3.3195333909446951;2080000;0.28874593897228307;0.4114509290728271;0.74571182911334577;4160000;0.54043306001972891;0.74242641198658765;1.2342486596032651;4160000;1.2845552570566354;1.8857426864999112;3.3605525353774111
7;11360000;0.090034258331568959;0.11149101384347868;0.15136067255499258;1120000;0.085860447980167259;0.11554007489612371;0.19395837008479841;12480000;0.2858644738398472;0.4711650917631367;0.75148956356901298;2240000;0.32908543213000213;0.4687636725900094;0.84675141143398847;21440000;0.25166945800266827;0.58775876333318433;0.79198271959314393;2240000;0.43246101612950039;0.62344834025946827;1.1412273815473457;2400000;0.68582774371951161;1.0108632901518375;1.88995670254877;1120000;51936.475462268594;83358.595718720695;136374.82283517899;2400000;0.34163431866953969;0.50150118813836864;0.9101847647826451;4800000;1.1675749406307878;1.6427832479969897;2.9478938379300717;2240000;4.5482535202711603;6.9970510979952012;13.231928376034233;4800000;0.63289248111041696;0.8612951776988067;1.4725145838672435;4800000;2.4081090639032503;3.5912237844427795;6.7411128047337225;4800000;1.6603956272735152;2.4474153035132469;4.5103547294618602;2400000;0.35718180144635353;0.51363411000959025;0.93030937919364254;4800000;0.66200883780955921;0.89206612358386772;1.5085834155157349;4800000;1.7452017311420567;2.5235472546767568;4.6631643533113163
8;14240000;0.1026109485652407;0.1266890357707271;0.16849083614762667;1280000;0.11434153183944568;0.14747379325876558;0.2178147973663499;15200000;0.28866185891804763;0.48356377501505415;0.70803506538068051;2240000;0.3315861014406461;0.47211545524672866;0.85290945091907588;27040000;0.28211014259730793;0.4293272409170541;0.59229105092194145;2560000;0.9269949460426592;1.3710726745680444;2.5779375968238725;2720000;0.76912689875971529;1.1263586143765032;2.0423851674431921;1280000;417342.85600846226;645684.37239884329;1121790.8301553279;2720000;0.42224785594975595;0.60506018755153912;1.067060692095716;5440000;1.2561003351986959;1.8013453625060663;3.2428918339772102;2560000;6.4226430500032494;9.687125665247093;18.438540833422902;5440000;0.74575433789165768;1.0212528877641875;1.7489519228667958;5440000;2.5432743842037158;3.8124358846012116;7.1536841138040348;5440000;2.148688116904081;3.1964295095487625;5.9543098442084022;2720000;0.42882857599964463;0.61270926491122535;1.089304046493748;5440000;0.76764361535445536;1.0470274142853158;1.7792023282708707;5440000;2.2231969109872711;3.2772771269950036;6.0963040064892162
9;17440000;0.11172764841220628;0.13689441474578831;0.17512076863335854;1440000;0.12029246742459342;0.14945481649998132;0.25633101378396117;18880000;0.30036006333619142;0.43082211028455969;0.86110843317413099;2880000;0.56299008189181132;0.80839550547244032;1.4414743397405272;33280000;0.32810186368969685;0.4449814519124437;0.83466235655636267;2880000;0.54080327465136813;0.77232571225848135;1.373654335136425;3040000;0.82917685356915727;1.2078865711353224;2.2106681130686323;1440000;3183379.8475290895;5079979.7015113169;8987046.4937571753;3040000;0.50187989804735067;0.70913613716828661;1.2532371542243821;6080000;1.3144243672019451;1.9064562067494717;3.3752527184492291;2880000;8.4251006350418987;12.984236948488684;24.279264309803462;6080000;0.8454149220092001;1.1779433752370587;1.9896095543624979;6080000;2.6426617672072448;4.0216155526612827;7.4382490657703855;6080000;2.6508816395633499;4.0327015382787383;7.4756025232958123;3040000;0.51053813529108394;0.7293494934185889;1.2865548699645075;6080000;0.87545166806052555;1.2070225853230365;2.0824823389387168;6080000;2.7742348628483002;4.1687863914500491;7.8678613556450339
10;20960000;0.13039081563772659;0.16348235543914286;0.21753755371209257;1600000;0.13328921511649758;0.1663927934822437;0.26134878306576792;22240000;0.30311737866666833;0.43689384567430356;0.86157292324065693;2880000;0.56213598450330737;0.80702775231583734;1.4389832801679019;40160000;0.36095805342464638;0.54813636526470932;0.75331051873145249;3200000;0.39283765183269975;0.54493048719065973;0.93750455991228354;3360000;0.88707899435434445;1.2994878959682887;2.3442536583137241;1600000;24472028.884625252;40454657.426793143;72415601.774091944;3360000;0.58566410401561031;0.83556205741506484;1.4611914694895896;6720000;1.3880945408041028;2.0104127394479265;3.4955647187414511;3200000;10.92536686551351;16.999573207889192;31.794642515171066;6720000;0.96570341779671098;1.3393959157575077;2.2392729902055524;6720000;2.8066454826765583;4.2525985465183656;7.7233946200806019;6720000;3.3018700884702574;5.0176309053998853;9.1847442845556913;3360000;0.58763694190328819;0.84938644865467827;1.5120104993534504;6720000;1.0108629634032613;1.3522948701543838;2.2632475628299886;6720000;3.4635402382683478;5.0340061052419642;9.2824046102542699
11;24800000;0.14478937090493044;0.18214240493917722;0.24078710715403789;1760000;0.16503848081598468;0.22707410534457467;0.42099916186919512;26560000;0.38662017475100879;0.4983602899843167;0.74711565879072017;3520000;0.37026525933078486;0.49563234226897568;0.82822820543021325;47680000;0.39727314618222831;0.49913923811380856;0.73654612402224773;3520000;0.62507659668157656;0.88881541907614348;1.5851721453360981;3680000;0.93530678677091494;1.3679867079091821;2.4363173113413814;1760000;200721176.6752699;317813837.99496567;580530996.92300427;3680000;0.66578572550130866;0.9500158181434426;1.646970046344719;7360000;1.4881848297478337;2.0652333519030011;3.598145100202589;3520000;13.843774159693435;21.209303247164151;40.171097646654118;7360000;1.107054936343979;1.4813804885130772;2.4902755104036203;7360000;3.0144558798764383;4.3517531615300156;7.9742459812108812;7360000;4.0832333967576862;6.0311528419363008;11.119297090791413;3680000;0.67761610678092898;0.9629521415643334;1.7276193516436273;7360000;1.1178070578100618;1.5129367016152777;2.5143067427600969;7360000;4.1285988793651347;6.1305043586598824;11.30978019131561
12;28960000;0.15464565283506504;0.1932633612423395;0.24984001224516991;1920000;0.17280556491932864;0.24080076078120777;0.42644825875999021;30560000;0.39551706486103366;0.50881899600729486;0.79401813191741211;3520000;0.3669475307008831;0.49089598242226185;0.81847079949345591;55840000;0.43897636154378888;0.64208228095616504;0.88064946677414402;3840000;0.49078045962738642;0.68023577173038641;1.1348536151924278;4000000;0.98298238285804107;1.4444281451543275;2.6026808019700805;1920000;1462282208.69716;2382759188.4585543;4419715603.9153395;4000000;0.74611116327479143;1.0755831966802116;1.8998187044743933;8000000;1.5091041759082398;2.1273996532518478;3.7542587290773275;3840000;17.220592438308586;26.678739465503675;49.783250604917797;8000000;1.2006372149516444;1.6336121914976085;2.7915331798733694;8000000;3.041536155577139;4.4986810286090044;8.3510791935600963;8000000;4.7516955393699352;7.1138733149399664;13.411782857714837;4000000;0.75923795177402498;1.0918858540879688;1.9372249029982214;8000000;1.2383105906881733;1.6623769975793179;2.8202187158231298;8000000;4.8933474153403775;7.2998334461498349;13.591733304666301
13;33440000;0.17239386223706751;0.2136256646156455;0.2790724236764438;2080000;0.19208263479529616;0.25791143095953079;0.46149076042911036;35520000;0.49179004178281133;0.66074675058347865;0.92239148321762288;4160000;0.47132875571733951;0.64140223120017514;1.0746795333430044;64640000;0.46956783072128799;0.59370229151700971;0.83711077655192545;4160000;0.6885482001951968;0.97392294401978918;1.7147305839133125;4320000;1.0468432959636438;1.4975691801374154;2.6892695448751494;2080000;10992627386.90657;17461254564.112;32464003124.500435;4320000;0.84559586249543461;1.1955277008211618;2.1111987526296967;8640000;1.5647520351257522;2.1981239557735135;3.8065374123632405;4160000;20.69137203940161;31.947202106535677;61.129402173801672;8640000;1.3034803706463698;1.7871681089483475;3.0155754652272186;8640000;3.136723434081635;4.6313162501195295;8.5088008937457378;8640000;5.5589144203163041;8.3745978465808282;15.512007855828784;4320000;0.86298657203678042;1.2139870506336368;2.1505049442789939;8640000;1.3212865279597372;1.828417173083249;3.0757160285290128;8640000;5.6228067151920458;8.5610203667184273;15.924958133579969
14;38240000;0.18200972522200398;0.22807655262616419;0.30503947249373037;2240000;0.19846576581794381;0.26837950516453213;0.47804089730712829;40160000;0.51179449387755693;0.64536953442729983;0.99294220112868181;4160000;0.47368300449615247;0.64562967720364095;1.0825460799307831;74080000;0.49746828901065027;0.67213576534002195;0.9915111357330636;4480000;0.59769932194494491;0.81436822814983456;1.3770171832137712;4640000;1.0885339542901751;1.5750004006467506;2.7800659688188261;2240000;84874784014.621338;135637376131.93719;237155206674.59927;4640000;0.92615732463983413;1.3243792577991058;2.3002774180751739;9280000;1.6332050609954818;2.2536434727291672;3.8338076750110632;4480000;25.043160658260174;38.212530876156301;71.654660137699608;9280000;1.4272384432483822;1.9399954129557231;3.2354513675712968;9280000;3.2459300594336127;4.7449896485359071;8.5545807128524167;9280000;6.4233543645016473;9.6826907451459832;17.852095845005355;4640000;0.94936713949353058;1.3392330385147071;2.4050343829503418;9280000;1.4471444029203822;1.9761105034060762;3.2815292250874659;9280000;6.5604883782872925;9.9447500233002035;18.172244969393113
15;43360000;0.19959106429741788;0.246266628278455;0.32277241790096156;2400000;0.21992342400707396;0.3037856700390793;0.55844215315161117;45760000;0.51013219884523819;0.67559785311868681;0.97032964140369005;4800000;0.61389526402439476;0.83043691125505736;1.4123186743507117;84160000;0.53422635355552339;0.70034705887338322;0.96231848162714651;4800000;0.53134447202382729;0.7060141065068839;1.170486284109697;4960000;1.1408135817297442;1.6286623284394282;2.8934290427746712;2400000;644192197893.51648;1025204978037.0522;1909751762811.3298;4960000;1.0263942657373542;1.4495319223070595;2.548417550367347;9920000;1.6511529506907672;2.298007116633336;3.9032005805056711;4800000;29.369384625728539;44.98753611397629;85.071884815334983;9920000;1.508242333632194;2.0758090288579023;3.4816239626264052;9920000;3.2703025170339655;4.8378035581032792;8.7444162364740237;9920000;7.3208913030210452;11.008069837825046;20.456877537008861;4960000;1.0424615418084049;1.4711117142124199;2.651736788405501;9920000;1.5398261241195612;2.0992215766092173;3.4824751649319743;9920000;7.4223499471105106;11.246670316677735;20.517666372387524
16;48800000;0.20993965800316533;0.25903362016573173;0.33916680373391667;2560000;0.23673345473662055;0.31541606889220164;0.57144822122281958;51040000;0.51405251469655633;0.64410288242245251;0.9977500811560136;4800000;0.61384347572784404;0.83005408286554827;1.411389088860846;94880000;0.56353404408400698;0.69478917740140167;0.95849344929790903;5120000;0.67129572553548744;0.92342102865725795;1.5367735618333847;5280000;1.1839079495669991;1.6944866504069491;2.9677946856510515;2560000;4684163553956.794;7629481632912.5772;13878047294178.717;5280000;1.0899050398385937;1.5783272472585068;2.7714555298582155;10560000;1.7175318747366648;2.349240903613957;4.0762244929688132;5120000;34.05247655174211;52.897279294036281;98.966462066038886;10560000;1.6329927175047727;2.2178920855695337;3.8174844594238762;10560000;3.3816569183840137;4.9251674460877917;9.1990231031310401;10560000;8.3455434211682746;12.547481201018975;23.446339095783962;5280000;1.1346334794148161;1.6215592049472862;2.8310654362791623;10560000;1.6610228687374218;2.2667955109404456;3.759437819811716;10560000;8.4938301246194765;12.740859356443398;23.730624589483302


==> data/clustered/0.04_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;199600;0.020347277737510227;0.060544131403150306;0.11568914998741746;40000;0.011802124577362591;0.04747831725534106;0.093756207844073972;240000;0.075248807873222093;0.28932683694817729;0.48294186620972557;80000;0.1358427346082868;0.33811140888891111;0.54132373241634568;320000;0.042830138269012018;0.079509280921741893;0.12161132965235996;80000;0.042620066140842093;0.079519525180230921;0.15767531737253393;120000;0.097998268225202523;0.18429934640364287;0.34819332230316752;40000;0.0092164105052755276;0.055972567039106441;0.1340275181424572;120000;0.06869994346880931;0.13294188343668778;0.21437083229089465;240000;0.14359113611912053;0.22188280267937593;0.38655767268347413;80000;0.043601134248692545;0.083280364182062666;0.17342895336755365;240000;0.11176760244175805;0.17236310015048079;0.25993123807046126;240000;0.54674591579962928;0.90082272395237173;1.1666810810077823;240000;0.091334115626152651;0.13152299106548449;0.20240919995243573;120000;0.091583714764548962;0.18940161649394488;0.38475112667902706;240000;0.13823090258105697;0.22276085431560272;0.41677122904273073;240000;0.09787604029057087;0.14853980310928802;0.26781141919570628
2;440000;0.030493494300983259;0.047395353852889642;0.073586744141860894;80000;0.032779950697651342;0.059375070107728356;0.094483665999880742;440000;0.074674257268868075;0.28612426955569037;0.47517726217151723;80000;0.1358427346082868;0.33811140888891111;0.54132373241634568;760000;0.072574138038293448;0.29258318409613193;0.48618706884564511;160000;0.19219099771915285;0.32135560816401421;0.66152234933826926;200000;0.14663932402283625;0.26351459300537983;0.45353962332977515;80000;0.090768470680988062;0.61957110557295747;1.8932267776138203;200000;0.077077549783343913;0.1206521480473271;0.20527385809431478;400000;0.21446223034422374;0.36954914825054241;0.72251427325612261;160000;0.20297429368932382;0.34047259899117516;0.7046877918922887;400000;0.14795160245543254;0.21027525093616184;0.36952201726237705;400000;0.76728709639387471;1.1917023152163213;2.3087974833333504;400000;0.18112534750797688;0.25774783253733691;0.48361364035127563;200000;0.088559963038756004;0.14207588354537543;0.28449581008194008;400000;0.15580393378850765;0.24061140304155357;0.46813834031904444;400000;0.19017062736415041;0.27585030709287139;0.52075200265094856
3;759800;0.033845919082088054;0.065844937529318942;0.095532748912375134;120000;0.056413382542743563;0.085960599668150117;0.13419057027157333;880000;0.080673480069744313;0.10826510361186728;0.15711439968497468;240000;0.085181578416216236;0.12560166039576043;0.1813468825217916;1360000;0.21924486062822826;0.30168662723960338;0.4320825590280129;240000;0.19421036103659689;0.2877645711766299;0.53210395556048828;280000;0.24104145590762888;0.35853379190914436;0.74081478006331403;120000;4.0487585082298363;11.600593727114305;20.889946078338443;280000;0.10967010881437729;0.16234079054267037;0.31057309631100977;560000;0.36038043367802736;0.59617769870099613;1.1920632732730232;240000;0.55616273801925975;0.87147301940525379;1.6638731607849548;560000;0.22171831245169305;0.312975849526831;0.55155068360089821;560000;1.2234966427525649;1.8912391791567345;3.4841639705752683;560000;0.33175348920600478;0.49380191993413658;0.90393579607743868;280000;0.11032297385882481;0.17213643569848763;0.35201328897344308;560000;0.23200611870760324;0.32929619876130112;0.60956400806338174;560000;0.35914332450737635;0.53083683450506558;0.94158096921124401
4;1160000;0.043104925110195071;0.089015412496990909;0.13152839914260558;160000;0.085229286548161601;0.11745404367073622;0.22257742905970823;1240000;0.083210052029018905;0.10769480636037848;0.15488143983373232;240000;0.085231201902340334;0.12560682073868557;0.18179831827459708;2120000;0.16124666511362742;0.21439170233909899;0.87251732347935218;320000;0.48347647135805855;0.75689357176101946;1.4114823869342525;360000;0.3091979265589298;0.50973090817782829;0.99372037822657111;160000;56.466061156538011;125.36007440005849;259.3719379615365;360000;0.16228222773084702;0.22820690768409632;0.43022164461249113;720000;0.53571859635240327;0.86389392032134693;1.6047281667090134;320000;1.1111370435587196;1.7725182386369867;3.3196493106484546;720000;0.311501384783685;0.43140311168157564;0.74602893469744158;720000;1.527960572950279;2.2482625334970989;4.1776892821374361;720000;0.5685888024062663;0.81828810535408114;1.4873482430905929;360000;0.16227601690190111;0.23897913021263398;0.46779981252802649;720000;0.324502308527718;0.46145453328840613;0.78014439361976751;720000;0.58837935459731228;0.88349042567157854;1.6004804575401552
5;1640000;0.054078123993440398;0.07017978735886804;0.098326260566929905;200000;0.074727458813425657;0.10668278930524931;0.16580696167121375;1840000;0.18941124959584199;0.2468989678472279;0.33035814929318941;400000;0.17537667095981194;0.24093156840727498;0.43635178081296261;3040000;0.33840467880487662;0.50187057023512127;0.68446018422999844;400000;0.29980395540198257;0.46286303495045261;0.86508067154576052;440000;0.41268851730633166;0.66612880669144037;1.266237639852819;200000;562.4009317899754;988.47242551256909;2046.6019027655609;440000;0.21211151271266543;0.31099699935956643;0.58141785898420861;880000;0.75714993064546199;1.1521367661964757;2.0372482283606752;400000;1.8197532331542123;3.0600596681462928;5.9352751109065904;880000;0.40525122203911446;0.57410277438414425;0.99184576064431018;880000;1.6204664162682481;2.5284061379827647;4.8075726541540531;880000;0.83254415764648626;1.2755578722739425;2.3499169048450672;440000;0.22113623001514229;0.32535350108956174;0.58726359005041218;880000;0.41891148579960158;0.59733965825171809;1.0084016595482188;880000;0.8892834624959266;1.3340335967478869;2.3918493048707155
6;2200000;0.068323499093297463;0.085392572713149123;0.11420947196002247;240000;0.072346590107787448;0.10175037448781532;0.13291392685279838;2360000;0.18602138004743449;0.24944439652021527;0.33166009536454705;400000;0.17533097150612631;0.2408103067671315;0.43616349298964036;4120000;0.2380742811486668;0.3124108090166785;0.39213012880278136;480000;0.72546652334526651;1.1352768719863882;2.0778856989081733;520000;0.53990173640264894;0.8075118525401932;1.4579300139480056;240000;6404.0346931579861;10111.588737206832;16481.380739620257;520000;0.26888325246674655;0.40352135301068126;0.70656455345795177;1040000;0.89509242837718994;1.3601073754328916;2.4273169444487461;480000;2.9898471880313018;4.8312445013513736;8.9564828544865538;1040000;0.50124665591339035;0.71748304306704425;1.2353402521962158;1040000;1.7116098744210575;2.7150421641662947;5.1433876190004337;1040000;1.1681985934190826;1.8116746217361193;3.3652697868983226;520000;0.28269531908478035;0.40962157824660639;0.75092575622875846;1040000;0.52717175213205236;0.74712028752949045;1.2341441439450029;1040000;1.2412680258153461;1.9038748290324732;3.3515119109178313
7;2840000;0.080845026830545022;0.10642459445756958;0.14446634996942268;280000;0.085023606213151567;0.11263459141893553;0.18065290091328093;3120000;0.31726410378187847;0.47772325250846204;0.80239022545121519;560000;0.31881226718968669;0.47184370554218508;0.85897658708167501;5360000;0.2597385460400205;0.59412458108975685;0.83434457919588811;560000;0.41620451603173869;0.62838556015825531;1.1605778243296308;600000;0.61719821505409578;0.92083102872450828;1.7637108143852145;280000;50497.297922369391;84230.203816493915;149868.73655238189;600000;0.3401906237855542;0.49871788750015861;0.93110616275300207;1200000;1.0713281640716841;1.5133327064600075;2.6317035963085584;560000;4.5313661437936608;7.0090981548978046;13.756345230408614;1200000;0.63562232434216925;0.87402192742470564;1.4435182491554699;1200000;1.9533038917580017;2.9007112919851279;5.2669013087647736;1200000;1.6607795757821617;2.4750250979834241;4.3835220990257433;600000;0.34774186778949384;0.51065449148947262;0.93582181747688642;1200000;0.65568354353213321;0.89554357667821494;1.5363008615517386;1200000;1.7561597477680571;2.5504008332936365;4.8193453975121834
8;3560000;0.093985196520953745;0.12385731234069186;0.17076837362310129;320000;0.10714331530453604;0.13694224164063798;0.20834638515215831;3800000;0.2957884051875963;0.47761242498787276;0.70226719482913669;560000;0.31738113773207294;0.46975091754936832;0.85476655508317634;6760000;0.28896354575482591;0.43463909907387655;0.60547060360751648;640000;0.91877029483439798;1.3780078021719238;2.6346631321439666;680000;0.678312741657778;1.0166685394769579;1.8350182177444641;320000;406081.96927146957;668579.70849554474;1167297.3483092869;680000;0.41682322160067881;0.60303736614900938;1.0703605081807788;1360000;1.1476853008144599;1.634098465136681;3.0041111084507617;640000;6.2312032541599365;9.7480669020965749;19.129929819300333;1360000;0.74020962118011346;1.0225627739051584;1.7862624237721663;1360000;2.0604092599612867;3.080769070853469;5.8897519842310757;1360000;2.0677571348321471;3.2174138480229146;6.1121447775215563;680000;0.41556244334015186;0.6150420560954134;1.1188772634679389;1360000;0.7579217347604188;1.0406995853718795;1.7818656628777911;1360000;2.1358832370490037;3.2462515089742139;6.1436096238694509
9;4360000;0.10571822191517762;0.13278876693036348;0.17251018010075461;360000;0.11905470697566728;0.15216751198048722;0.24997537236658488;4720000;0.3033580018153339;0.49138928579841246;0.84954160590224492;720000;0.55524261870058;0.79535519892258799;1.4441383824690299;8320000;0.31434223969046354;0.42771286561966726;0.82686700270374691;720000;0.53505766967418533;0.76108582578678163;1.3798525372182624;760000;0.747787153474887;1.1088597421534163;2.04906408696703;360000;3364250.4343133615;5290365.8157148417;9016601.2447174322;760000;0.49294238949109609;0.72078603675022368;1.297206604852402;1520000;1.2151476326602304;1.7334326253834758;3.1505974028370885;720000;8.1413317394907399;13.140264547126478;24.332186547898584;1520000;0.85453196153053002;1.1785851850317375;2.0411182267827517;1520000;2.1895537767195274;3.2723801122404632;6.1855515147268116;1520000;2.6736570767943677;4.0500167990589713;7.7233117101518252;760000;0.5046304580307126;0.72789760836333917;1.2958622682379373;1520000;0.85841997424821437;1.2018463892128795;2.0719099962626171;1520000;2.6838298892986328;4.1641257255449684;7.8972795370121958
10;5240000;0.12152325923320234;0.15487325042689848;0.21044131654517642;400000;0.13912929482191391;0.18466952458736083;0.33845744131409283;5560000;0.29802889692059142;0.44792182305845296;0.82408353514283661;720000;0.52066824034745873;0.73893452020229944;1.3383728500235526;10040000;0.3712097968134741;0.54778717533499632;0.74439459576532652;800000;0.40464509097479151;0.56487621328997928;0.99825896911886414;840000;0.78285592236116031;1.1684261435935506;2.1095701223742167;400000;24837132.2513786;41542576.039359808;72400710.254905716;840000;0.56359036170195209;0.82838703511483103;1.4618622670414496;1680000;1.2553494318882055;1.8086337000099328;3.1159619327097592;800000;10.725520565142356;17.161945121861194;33.048040067708215;1680000;0.94949913608837244;1.3271918033398364;2.2063365929098651;1680000;2.2600354254958215;3.4217039505606506;6.3840812952740516;1680000;3.1868114354097243;5.0266936485615723;9.194853849788851;840000;0.58977703332310594;0.85575690028465867;1.5299052277755436;1680000;1.0094630710041372;1.3499782218122598;2.2776325011420031;1680000;3.455800783357188;5.0882635537254668;9.4915293369047564
11;6200000;0.13735766375233038;0.17350330021646226;0.2303268225066808;440000;0.16470692247961474;0.21982273823255;0.40785352593022645;6640000;0.38377964921783236;0.49722031735069994;0.78375459097253841;880000;0.37109813816333453;0.49614816990202471;0.84199172172036862;11920000;0.40096651305876457;0.50436092881900663;0.72519074692708907;880000;0.60510915809438404;0.89881710266203685;1.6263705510443922;920000;0.82108517815989957;1.2483823596650723;2.2753124532360407;440000;207435381.30456993;327509791.19907212;599669830.77968693;920000;0.6392521732800317;0.95929748396654091;1.7122192860677792;1840000;1.3544349846588273;1.8927466348121331;3.2077759791280718;880000;13.407778825880584;21.689208068307675;40.784590054240574;1840000;1.0949875150478012;1.4929403713563121;2.4601234881488061;1840000;2.4542321859087677;3.5890083885961586;6.3700237613613462;1840000;4.0344181085039867;6.0667868547301396;11.035081737182866;920000;0.66889198790127913;0.96128245690678527;1.6950674026348425;1840000;1.0843392878923281;1.5014891275456503;2.6218179956289172;1840000;4.0270121275433457;6.1085775722466709;11.7512194669926
12;7240000;0.14853443483204518;0.18312108955646922;0.24819767295111422;480000;0.16133606764720709;0.21564704760458223;0.3687613201506475;7640000;0.3935541684994453;0.50498813070638038;0.76453575847766897;880000;0.36737198460446524;0.49217900030849671;0.83332646196129034;13960000;0.44334936009892079;0.64306672029751377;0.88078443162250197;960000;0.50300223850150116;0.69618177517581703;1.1717377293778384;1000000;0.84247007316296507;1.3014888810538396;2.4517008974972883;480000;1450144444.0829895;2412517185.8797894;4180978786.9882021;1000000;0.70795515652841745;1.0719780750088928;1.9361461634964376;2000000;1.3742959439252702;1.964479262042051;3.3286454029961337;960000;16.829521650858784;26.681332360744001;49.721940641492147;2000000;1.1593096526074949;1.6495225403070832;2.7511343673242603;2000000;2.457612420118712;3.7297459125873598;6.6887436419959983;2000000;4.5396385328100344;7.2936334989108387;13.15977779679028;1000000;0.7493000146973352;1.0779385993343844;1.9238785121581075;2000000;1.2091605671746282;1.6503476221764069;2.9346464124947791;2000000;4.804105545400315;7.2351253461348808;14.373249118258972
13;8360000;0.16048987487057317;0.20824670334452045;0.27118273532866527;520000;0.18705786375377151;0.24450184090474886;0.42672871611650798;8880000;0.48224887451144843;0.67091793394312227;0.94064915790370884;1040000;0.45700760760951642;0.64263359602343806;1.0914673341664125;16160000;0.47482197127732995;0.59529326343790934;0.85482963563301051;1040000;0.67955120852168549;1.0065527872513678;1.7964175088014893;1080000;0.96669621881731405;1.3605618783458375;2.453648793369557;520000;11264322789.111526;18060833295.551773;32523303770.429077;1080000;0.85538269618364404;1.1936576759705089;2.1956172078777239;2160000;1.4326172550547811;2.0088635324861341;3.3991253514306066;1040000;19.718612135905872;32.162847723659453;63.616166004772779;2160000;1.2954459446811908;1.7780372288314368;3.0124173006145658;2160000;2.5389168089736076;3.7895022212752605;6.7934716782754601;2160000;5.4880412987716012;8.3538225871339016;15.307285144574413;1080000;0.86600389867724503;1.2065677979471536;2.1028754697658636;2160000;1.3314401821920563;1.8263537974653321;3.077870227629115;2160000;5.7770619788718216;8.6186544195505874;15.882844732565491
14;9560000;0.17136735090087821;0.21924683113260826;0.29178716300744911;560000;0.19492032659261407;0.26612070330276899;0.46452870046487937;10040000;0.5164633849698802;0.67507308754834894;0.99013824006132034;1040000;0.45719840256162325;0.64281125253557914;1.0913919260786285;18520000;0.48851179278060919;0.68106551286511352;0.9566735405437804;1120000;0.58528824410949087;0.811681589989804;1.4053143941390847;1160000;0.97697808334792402;1.4188783469862509;2.5381421879926163;560000;84131421472.510498;139879856891.53006;252420956846.94385;1160000;0.91768735473303309;1.3275685339049526;2.3282074157779085;2320000;1.4805542442643938;2.0794024933708428;3.6242943641115968;1120000;24.505906206837825;38.139891110832544;74.662382357205672;2320000;1.4052630218338293;1.9458821187720186;3.3813124633244676;2320000;2.6137500862197851;3.9337525721015592;7.255214289621871;2320000;6.2750335914281248;9.7406739273483929;18.462100222460492;1160000;0.92248431696194022;1.3449191562414016;2.4128447503103918;2320000;1.4212166829064574;1.9646937515047875;3.2657002679731471;2320000;6.503312244590524;9.856823352777063;18.298654642120049
15;10840000;0.19197732936829509;0.23315741441458865;0.30777187401805156;600000;0.22177570913480699;0.29638185475964124;0.53871792402303698;11440000;0.51314018981145959;0.68812263982841571;1.0059041582672903;1200000;0.61745811761826919;0.84114292354807696;1.3908080963750991;21040000;0.54332100924667848;0.69372521941339427;0.97789810115589715;1200000;0.54164330603431676;0.73063188246247346;1.1761722412148212;1240000;1.0465601519866032;1.4821628850522004;2.6256461156775566;600000;648868068659.50806;1018047708391.0942;1973871944138.7764;1240000;1.0011559178942409;1.4417626983616481;2.5778240075012362;2480000;1.5235223412244145;2.1473954046902399;3.5222704962200782;1200000;29.428838544894528;45.119055679048095;83.391779877852116;2480000;1.4998965645029796;2.1012993706104717;3.4601669682282195;2480000;2.6793869402801489;4.0230193117931465;7.0239511235223695;2480000;7.2157836111711955;11.20497024391355;20.130120144797782;1240000;1.0251527622804761;1.4604957404901928;2.6062490943150052;2480000;1.5055288130760831;2.107508576553716;3.8000803206103022;2480000;7.3757803419640267;11.26670367088359;20.64908102679718
16;12200000;0.19648935140788176;0.24370701855914917;0.32583389052794759;640000;0.22192131086897013;0.29033978492507129;0.52254854293085717;12760000;0.5150724836289462;0.65355948853414247;1.0479086417735792;1200000;0.61837897168353251;0.84232657200511907;1.392848788777086;23720000;0.55185382507342362;0.68736725549374311;1.0323658753764577;1280000;0.66376121357934037;0.92133383459274421;1.521294648697775;1320000;1.0668003522555325;1.55558543228675;2.6950350498069997;640000;4633663604260.3359;7692874173638.875;14447059350720.578;1320000;1.0846843991058983;1.581504171614595;2.8842273572189603;2640000;1.6088995567105746;2.1860165090753876;3.7020558660740957;1280000;33.486134113043093;52.35230953364313;99.646747334090946;2640000;1.6454199722636027;2.2509709381493996;3.7956444409545989;2480000;2.6793869402801489;4.0230193117931465;7.0239511235223695;2640000;8.3132858818739468;12.506772940171539;23.621222910657689;1320000;1.1346791266278047;1.6165278060882389;2.8279627920083978;2640000;1.6558884927571855;2.2653355552261827;3.8478478638995139;2640000;8.3992744616007258;12.740031599276879;23.677913665720173


==> data/clustered/0_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49700;0.01145254343314561;0.074487632386829761;0.14344160152471353;10000;0.011487213625805006;0.057006114251292123;0.11932030135311801;60000;0.044167407753596906;0.24703669662959293;0.45506984746531531;20000;0.087773021118124878;0.31371977311936672;0.53819870934158476;80000;0.0036838732608382814;0.028781773584037489;0.074973630137038408;20000;0.0047326773502662433;0.029633289513676268;0.097332050638766002;30000;0.047671352424853229;0.14411556164310024;0.31488008343619145;10000;0.01099410407284449;0.089067128791723682;0.34332330416744339;30000;0.030608047303794878;0.093268369085516778;0.18740295823301786;60000;0.04553598361924039;0.14144298354303575;0.35204884412377463;20000;0.004417294390261256;0.031515091939244982;0.11422793474016779;60000;0.029655703851781432;0.094024680270311495;0.18641408582494337;60000;0.30780939707537;0.62573803903626357;0.95056516727345386;60000;0.010692465965840951;0.03950152661271613;0.090939511794089753;30000;0.041632576810256491;0.15201802997337913;0.38437108094424105;60000;0.050077581202848685;0.15536044327387627;0.40510158596955792;60000;0.012878719912270973;0.057863875076283926;0.13749215460340486
2;110000;0.004511327755854032;0.018510787044958184;0.048376189916608497;20000;0.0043391019189596347;0.023860770787013673;0.057927892406561488;110000;0.038708395709384072;0.24227280538086712;0.45626669272346759;20000;0.087773021118124878;0.31371977311936672;0.53819870934158476;190000;0.0030673378181671758;0.047842888241221987;0.16402235287917419;40000;0.0066913541295317664;0.059284842492426534;0.18499404749709814;50000;0.044426520613662743;0.12711160359525781;0.24084936434008508;20000;0.14435140228979465;1.0577330175253445;3.3284571071923694;50000;0.005270182365324832;0.032128265864731012;0.069648900524862709;100000;0.028540323861301568;0.12457444518601869;0.24844019840418963;40000;0.0073808016289761353;0.062790724454842906;0.19217542027612397;100000;0.0058888906746776878;0.029943493169711188;0.067846377050768361;100000;0.034148457863201732;0.14657674965220646;0.31555551063712362;100000;0.0038209277576116327;0.019925878279508664;0.054861062064265075;50000;0.0086265860590003813;0.043999785307623197;0.097621277481303878;100000;0.0061657328792852411;0.043745117052649649;0.11018240844623144;100000;0.0029621420537025186;0.021140643753993847;0.074508521538519459
3;190000;0.0038535038200840197;0.021342534107074471;0.051957426106639365;30000;0.0051459202892323802;0.02397109574791062;0.057597749446500951;220000;0.0015788678308265598;0.013733290463109355;0.043661356797645927;60000;0.0046377282938883822;0.027672714927608033;0.070342232908976829;340000;0.0034487652277202592;0.035273237780233571;0.11401769165557911;60000;0.0062692829247536297;0.032259501762538743;0.11501792702721347;70000;0.033102265488636332;0.09824859283321899;0.1854138458319155;30000;1.7977711126909275;7.3874709146286035;21.12280184444661;70000;0.0030727807844004355;0.017763542031204727;0.059011616795185552;140000;0.043336078723824945;0.10289473660868927;0.17859337050028545;60000;0.021787965263320403;0.10970186851842942;0.39240527231741196;140000;0.0031094326909597661;0.017759594202694899;0.052201460131035264;140000;0.022659412179343502;0.099136781331169224;0.30967620964131326;140000;0.0026919343294111052;0.025495112877678687;0.081372931408200552;70000;0.0028352156647850129;0.018862939186373415;0.065251886278184804;140000;0.0027082068059996493;0.022334457943285577;0.06629079540662601;140000;0.0056296721993229259;0.030347261775646388;0.10157800560562859
4;290000;0.0051249174575187326;0.019221090339264408;0.055488742911907966;40000;0.0033491301728700031;0.022687405849669953;0.055993889299520525;310000;0.0016429510758380812;0.015051811001916606;0.051428321718534606;60000;0.0046260791599489776;0.02739795593622138;0.07034743889466602;530000;0.0019058540206649288;0.021252766219784881;0.15415429201114991;80000;0.011694081896378331;0.065234725857030745;0.25017060521973028;90000;0.011902110926471757;0.065662484711959929;0.13862433647266145;40000;8.5056368758778636;58.126704136545961;178.76594338464108;90000;0.0030421530507501685;0.019481937803012092;0.052888821810600457;180000;0.013352862707290709;0.065168627418885225;0.17711634618190628;80000;0.034938775940648877;0.16819405133066712;0.60305489819276958;180000;0.0021810752270284349;0.017837098103371092;0.062737427979083299;180000;0.011812552831364297;0.08695535404181215;0.30594760862580617;180000;0.0036711911554311067;0.036023416584354498;0.13304065727771899;90000;0.002676631836134943;0.019997308146955665;0.069085476487357217;180000;0.0029551978906000595;0.022959181576265267;0.067031801615508507;180000;0.0040003898094029882;0.046260514984272139;0.14620590413633502
5;410000;0.0040349825271863956;0.013680358896244436;0.035802026649547687;50000;0.0026891686482179767;0.017137479656871867;0.050714517773038814;460000;0.0021771468784913192;0.016534388386121139;0.049624246987694805;100000;0.0030015956749767114;0.017444419628019313;0.049427094294824135;760000;0.0034625812115019463;0.029374641789902602;0.11106330539492205;100000;0.0056900607528893536;0.039832274001601192;0.10771106986973161;110000;0.0087227802914203092;0.055172484679416371;0.14685676928925248;50000;58.556574576196127;391.21696258473116;1404.4378304112058;110000;0.0015338830691829528;0.022108612966529911;0.06898569286784;220000;0.0081859328332340529;0.053557135677627293;0.14049274686107457;100000;0.041767902270687787;0.28594847326419359;0.90239461723418091;220000;0.0014048206611301471;0.023857410925915125;0.064296463655599642;220000;0.0087326835561001293;0.096382743939823642;0.26350498354391155;220000;0.0054488081887151992;0.061216672425486847;0.16428938034302057;110000;0.0022101338497774038;0.025016706067602826;0.078121507744856572;220000;0.0020571798373181299;0.022769116882920798;0.071476262093871118;220000;0.0062432127763733143;0.055808891739705657;0.18526210237286098
6;550000;0.0037674918540639376;0.015054547531890009;0.035597599928941771;60000;0.0027458844455032082;0.017938887197468431;0.052725136001861066;590000;0.0022521001882631199;0.015544370283985115;0.049416883893277662;100000;0.0029886914584785276;0.017607989633800496;0.049255341965985904;1030000;0.0019343346009453243;0.019788314021655838;0.059213117717349655;120000;0.0066222181222068523;0.081534738979627597;0.27244510140033335;130000;0.0059675533298182712;0.045960857865022631;0.1385634602460081;60000;448.27847835870995;2781.3487863669134;9958.3474263940807;130000;0.0021088749898619955;0.021225611165997943;0.068407952936047581;260000;0.0070416199950601981;0.053819529230138483;0.14908418559795802;120000;0.058227120086089768;0.37196424533776729;1.3949351203207026;260000;0.0023193855307710089;0.025807574690303686;0.078407895208509867;260000;0.0097063232883441743;0.094335609247742688;0.2802455645065941;260000;0.0084974788131373172;0.077524429583550103;0.2355818842922329;130000;0.0049655824816122645;0.024836633437890519;0.087338492520781422;260000;0.0020131021542329286;0.02239165591817294;0.093805515897909531;260000;0.0078940612680648108;0.068861046821922983;0.28049745169856943
7;710000;0.0048872987034510275;0.016250431475725434;0.04233811325970125;70000;0.0026356039647490439;0.016400369560673089;0.043909430369104066;780000;0.0019162185606667206;0.018560479089715705;0.066306665704062823;140000;0.0023989121822054699;0.02429323507458922;0.076364323205040344;1340000;0.0016844725509862718;0.017525375839603213;0.082036398455432147;140000;0.0034965828392448822;0.034744304157025896;0.10704553685816458;150000;0.0044640286169338322;0.053708820394230347;0.15531610628394812;70000;3548.5667874283181;20309.262972985591;61711.956597432865;150000;0.0020029562730111208;0.028614727037671005;0.089032179195967467;300000;0.0064028501485003542;0.043187933315957897;0.14255164383860577;140000;0.087374024144867335;0.52003701746243136;1.5975319327203601;300000;0.0027980551171158928;0.023578172027146092;0.08046719500309342;300000;0.0097102871025247558;0.077962748302385948;0.26003461899182928;300000;0.010283782241239851;0.08526309528677764;0.28755374714609033;150000;0.0033014184695084685;0.027016011123560106;0.096338908896852732;300000;0.0023381910416055115;0.031784391456758543;0.086850095128694224;300000;0.012656385905688093;0.10883680260193372;0.30518899964161689
8;890000;0.0042248579970744441;0.015491448405736664;0.040542208178216167;80000;0.0027235299728480249;0.016688028431565548;0.046937167821656273;950000;0.0027251806930355285;0.015195260895541567;0.058452350835967892;140000;0.0023933021645956543;0.024241007017147737;0.076183895303388885;1690000;0.0018499361311969964;0.014904775545632902;0.052527831442125673;160000;0.0016602706276356537;0.022712252335722251;0.072393923978310612;170000;0.0050558643634001496;0.044079099319016928;0.15527202358253903;80000;23799.684799371822;145782.43813092203;433847.8699257407;170000;0.0024416745848994375;0.026225840195671746;0.096972260618459302;340000;0.0052743032513621066;0.050479805328218726;0.18422634615788389;160000;0.15989504448022202;0.83212619860795489;2.487756728964492;340000;0.0023209993914427578;0.032435382594142491;0.1076109622830515;340000;0.0087390869352221914;0.096201524995901816;0.32015186574305948;340000;0.013772402747252308;0.1242322045928394;0.45401688517653993;170000;0.0025973321480831065;0.032897222777814983;0.10320513223265701;340000;0.0036213506724235727;0.02918032998174195;0.11176439939451741;340000;0.016111838995020462;0.11333468985858269;0.43451978190420343
9;1090000;0.0034781585206818959;0.015705198056781132;0.035332731411212119;90000;0.0025383615777908341;0.016949889153973635;0.041160460243272232;1180000;0.0015183356147322026;0.013580787098286883;0.043775066111372794;180000;0.0035649295588607893;0.035341866433676858;0.13041162222325101;2080000;0.0016244566032178778;0.016819847510871729;0.056593700984247465;180000;0.0031974255266370021;0.033832544302868001;0.12251620228399078;190000;0.0055735192793075501;0.046061147048367071;0.14167380979462405;90000;163557.03306429577;1044735.7170177315;3217743.3060335093;190000;0.0033081798380942356;0.031786148521349929;0.098566883479915879;380000;0.0067576055640240131;0.052243344789256532;0.159798432800662;180000;0.14744145516774623;0.89712699253663497;2.5634413268966383;380000;0.0039086618761456655;0.037110219406942674;0.11302043340700588;380000;0.010964723224529412;0.098872281615054042;0.30167970870732974;380000;0.017743860626044491;0.16546083872344236;0.49427318625705025;190000;0.0039143028384150151;0.025947884662321327;0.11117545400224725;380000;0.0025480480610136917;0.028367759409945879;0.10554614143143547;380000;0.01400178249725967;0.12349925768322002;0.46276154042161971
10;1310000;0.0053284882123037156;0.014247416834706077;0.036057644837052823;100000;0.0025372090658518152;0.017430304843448041;0.040217574803900785;1390000;0.0020557626377203917;0.0126732514088977;0.047574538783602974;180000;0.0023480838651962943;0.024656946678021187;0.090272660939404142;2510000;0.0022823207002753828;0.018398873608827679;0.061404982223122545;200000;0.0019947492787603283;0.023118246756972057;0.072865864338484285;210000;0.0043808964937598425;0.049854748942512767;0.13729976637832356;100000;1150758.2465495237;7354835.7404878773;22652410.345437475;210000;0.0034033096623312495;0.03833345994251984;0.10489757384048509;420000;0.0045523913418975852;0.048750982661357731;0.16200684563599052;200000;0.21954711856090475;1.1676703042629413;3.1158097092742887;420000;0.002682188144993073;0.037373912332124774;0.12454977858152486;420000;0.0085114519699627366;0.092120009079265958;0.3018576471378111;420000;0.02013446908842088;0.18686393886110519;0.61198802487922743;210000;0.0037954996699312328;0.036271531388124223;0.11464997174429598;420000;0.006671167393316131;0.04167623688787684;0.12419044888239601;420000;0.039584366057472391;0.19081794044101302;0.5962337429811353
11;1550000;0.004719741618674487;0.014866923144140013;0.036298297560487906;110000;0.0030465329664665611;0.017164218466961739;0.045524812417996094;1660000;0.0015985424776847851;0.014386370637375818;0.042731802326552368;220000;0.0013907611807213915;0.019738177058204486;0.052647862811129931;2980000;0.0014732037360530069;0.015353924555974726;0.056767472926951446;220000;0.0035753629991480858;0.040205913639989169;0.11125103714151723;230000;0.0042929237011512635;0.043954269364649121;0.15830659475183206;110000;5381437.7165971696;52361141.670616157;149520142.70661619;230000;0.0035642437388954448;0.036018651218372236;0.12375912368416582;460000;0.0035507944467184404;0.044882517918260687;0.13982638168392939;220000;0.22468884398661337;1.3960356687157709;3.6507997090626452;460000;0.0030067073767615581;0.037635712469316143;0.11552849899972244;460000;0.0082148703085485747;0.089734302908818106;0.26250683938554448;460000;0.019926391445969284;0.2185501437010352;0.72386497963972185;230000;0.0051383106608540521;0.036207822432579112;0.1146651386802129;460000;0.0050324605287477738;0.042716647523974943;0.12688173648592108;460000;0.0329870382219744;0.22771349383518369;0.67481173081279566
12;1810000;0.0040423841581247125;0.015877195420949973;0.043379731164310389;120000;0.0027625791718818636;0.018663571902614189;0.050427043362695621;1910000;0.0015731829865013192;0.013636345182990204;0.044585247365722419;220000;0.0013865506064211282;0.01970584673140012;0.052555545497889752;3490000;0.0018587546538283691;0.013630771149770057;0.04648709400889374;240000;0.0023362091479118903;0.024503271286735143;0.08868154890045328;250000;0.0048146546550371138;0.048276594487769;0.15580038386956396;120000;37860684.797753014;368431991.61829567;1051942320.5058981;250000;0.0042255955988501357;0.043626487632474169;0.13238594640030688;500000;0.0042193659149941231;0.043992973788199434;0.1393709739540685;240000;0.30069033274718138;1.6333375284963536;4.7675920097245648;500000;0.0031118050835531709;0.040283680069003021;0.12709865000927734;500000;0.0078657822405893887;0.081951026075327838;0.26532242940627548;500000;0.022951391341931225;0.23277342081430258;0.79180213441081515;250000;0.0041468044158043975;0.037222356608332258;0.1563658348218975;500000;0.0043293607349625136;0.039313758536808206;0.13877068529662301;500000;0.039226771508305225;0.23855725285042478;0.88080664609061365
13;2090000;0.0036831757802980101;0.014745187488611398;0.038152045274829106;130000;0.0026937836411402927;0.017359248083431617;0.046101037064263807;2220000;0.0020528121311116357;0.014211512850711254;0.051968234251895208;260000;0.0019003619609810672;0.021035367729011708;0.064805916235053843;4040000;0.0014811031463182773;0.013621764918999097;0.049851857209868053;260000;0.0021309889606863299;0.021433934242994113;0.06474905087872336;270000;0.0049590969677143441;0.045030127667920583;0.15654036699085044;130000;284838259.37636185;2098964637.9319143;7240671502.6191502;270000;0.0048009539367988513;0.043481509091519793;0.15635178183196122;540000;0.0029521022644203435;0.043556171573779737;0.16937092279609894;260000;0.26791827569786431;2.0800967632377709;5.3358841778799704;540000;0.0034839447455494708;0.042936069287117448;0.16486088535722018;540000;0.007569031759268435;0.083389523479073135;0.33074563479331931;540000;0.026066250850181653;0.26700936196897063;1.0197304643426945;270000;0.0034203940391396336;0.05068439794796583;0.13568261985834654;540000;0.0029513156954532891;0.038532966730655566;0.14946388442355693;540000;0.033153556347800789;0.26480586575368442;0.95706220779822404
14;2390000;0.0040544535081086519;0.017726295714715394;0.045208718006427985;140000;0.0022522859868345153;0.015613847018790985;0.04200139168853527;2510000;0.0019331954368250082;0.013819809496494147;0.049331283061680803;260000;0.001979170147002279;0.022275485376997396;0.068629352400536831;4630000;0.0019153566292010712;0.014602355168408361;0.038700444029985834;280000;0.0025049494894018561;0.026404268617341603;0.092634197528497095;290000;0.0048446583453970937;0.040375998991914693;0.13656079329965046;140000;2003939978.3500464;14767087803.804203;50941166807.512505;290000;0.0041533279760082855;0.042231580608701386;0.14577975640523813;580000;0.0052607578661903456;0.045254276503186794;0.14208741707543893;280000;0.43856101258439417;2.2447063515118657;6.6410222456745629;580000;0.0044050138437462666;0.044602758930416889;0.14516375176455612;540000;0.007569031759268435;0.083389523479073135;0.33074563479331931;580000;0.043701122431675399;0.3259039826064869;1.2244270336693519;290000;0.0047344315095820015;0.05491081440273618;0.15194671952965938;580000;0.0036419809303005562;0.039606773049093491;0.1603641228231113;580000;0.039272546894732245;0.31236947895400458;1.1804782565068615
15;2710000;0.0032969788395964799;0.017490672220489591;0.037796669412569615;150000;0.0022155687238264808;0.018411859679159905;0.045728328370220443;2860000;0.0025015802466089063;0.013834945522211775;0.052026235075051434;300000;0.0026978173187278084;0.022871078489206002;0.077333263656677781;5260000;0.0016571614774131948;0.014637246295414932;0.049318781782505441;300000;0.0021530389327150084;0.018706741117622428;0.064021241554075542;310000;0.0055544020253472486;0.046957861681303517;0.14639317986398073;150000;18989420771.726318;127800593785.57463;405219704055.11377;310000;0.0069361179864858187;0.049599580925125869;0.16590346237282155;620000;0.0058747746765359151;0.039632650002881527;0.14185565201700154;300000;0.50216391699428675;2.4175317631122955;7.1511156448903162;620000;0.0064789339249141428;0.044403443587567544;0.156597453368056;580000;0.012610865594157541;0.095407696783368051;0.29946960207460333;620000;0.070675635589279376;0.34498197933092817;1.3313947338626841;310000;0.0062862898483341699;0.049383848095376895;0.16126976672106672;620000;0.003978992233691689;0.049351484963270784;0.15732323392604589;620000;0.070865761402613858;0.38393337400342437;1.333697513245379
16;3050000;0.0047543487958124318;0.016132240440525102;0.036837846761180633;160000;0.0020294468151249075;0.019844377505697598;0.053475929673470021;3190000;0.0013814330977457321;0.013421489916109468;0.048362946614597911;300000;0.0026824933873943043;0.02256828571008657;0.076856356884418955;5930000;0.0015314197143421835;0.015179175745523188;0.051962452995766226;320000;0.0034354964690815715;0.028525903395347326;0.088761580713391769;330000;0.0035147750105899473;0.049594651700220371;0.17162102206657945;160000;133597263041.35881;899122187596.7627;2850867931487.6816;330000;0.0047561641735920628;0.058562291673022182;0.20128602162716011;660000;0.0043334150970396465;0.043119790879104496;0.14832819911973774;320000;0.58909308302839825;2.7597328824847542;7.9719771620127604;660000;0.0062964962441412215;0.051029634572625798;0.17339344738966686;620000;0.019141865825782315;0.099474552911869574;0.35662505340458445;660000;0.064668524038663952;0.43272328436829;1.4471611579829045;330000;0.006415505348214565;0.051770645855744313;0.19725931279514261;660000;0.0048915917495478811;0.049267466184775968;0.19706554779781754;660000;0.069311812518046606;0.42570642525802172;1.5596476549511551


==> data/clustered/0_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;799200;0.0091558114296493316;0.031254008850806557;0.068070260380873049;160000;0.0040688445505728211;0.023564230199860058;0.056273649890564756;960000;0.035809734969234112;0.24783554079407377;0.4445761644058232;320000;0.087742597354273727;0.31061228439172761;0.5332589374619372;1280000;0.00096181413903728892;0.0085783726673672074;0.026603544199992169;320000;0.0016970113881151002;0.011013178797647597;0.028065269647054504;480000;0.054079012292110165;0.15603077570780227;0.34728112508332376;160000;0.0044814916116481434;0.024238520878169589;0.088717640280861002;480000;0.031643663308689535;0.093476414079726566;0.1778643265544701;960000;0.053177337841929837;0.15909828577936896;0.34905056862438433;320000;0.0016915661059792827;0.011656267373631716;0.032648058788958316;960000;0.03077069941097188;0.094113058247083423;0.17880967610001419;960000;0.4709501395927474;0.87510032182605668;1.2720160800002478;960000;0.010721478869941427;0.038162995927362553;0.070870904386868577;480000;0.050061008658665827;0.1492359851211732;0.37208487705677523;960000;0.055361757619373349;0.15110306188206085;0.38451587030851497;960000;0.013816914267090969;0.053045775002016349;0.11176501095541612
2;1760000;0.00080379037998677043;0.0061054309864056987;0.019672598864109287;320000;0.002516947296673303;0.01425575640538187;0.038967353847378844;1760000;0.033338572726549109;0.25044348467202637;0.44640600470726499;320000;0.087742597354273727;0.31061228439172761;0.5332589374619372;3040000;0.00071236594224758862;0.011685378276089443;0.042675430010684766;640000;0.0014647546676343954;0.014188608010342815;0.045531458696410537;800000;0.054722619702409013;0.16269187492235759;0.26920840805633212;320000;0.025648744967843452;0.19355945002054215;0.74683680726202961;800000;0.0093445105131347156;0.027438658498919671;0.049644605713105493;1600000;0.051439354051242163;0.15728542584701527;0.26399399566121051;640000;0.0019244740008649598;0.015114811129116487;0.048212547855343492;1600000;0.0093528318687370864;0.026443746394835169;0.04785597079300951;1600000;0.052882528065797609;0.18579076845693959;0.35025919501366343;1600000;0.00075097095714146982;0.0059761338446515273;0.014816429644895697;800000;0.014522831569197621;0.041279860953078465;0.076194021784112775;1600000;0.014622433965289554;0.040674115473640318;0.085547543672008022;1600000;0.00093480232637852163;0.0065381245579973196;0.020453575538568133
3;3037600;0.0010558754644630073;0.0065967580718491597;0.01957554058884135;480000;0.0019934399500622841;0.011472585877124009;0.027562112285293278;3520000;0.00052522749613479651;0.0074061607477687412;0.034023683338900247;960000;0.0079208381551194862;0.024676791744201662;0.067399531977443791;5440000;0.0012340407558634164;0.0082192076470208007;0.025992638319357605;960000;0.0015369367595061407;0.0087777656309723385;0.031178940166531933;1120000;0.05503457050745178;0.1220018598201128;0.18052262191083493;480000;0.36943923701191139;1.9158650329230116;5.1475478088071061;1120000;0.0014965648720228013;0.0083213346758534684;0.020375844537594834;2240000;0.055406414285377549;0.12578730934700694;0.1813796551322599;960000;0.0035926783564444397;0.025473478184335173;0.096106373127551159;2240000;0.001460290584845466;0.0088612409074723536;0.01832380979639173;2240000;0.014103021336318869;0.05809336829412573;0.15823619059491312;2240000;0.00073571962056487306;0.0064840824075519622;0.020719297541857924;1120000;0.0026769207183681637;0.0097914537888065846;0.028613417518226679;2240000;0.0019062766340782278;0.011076976637357188;0.027985604207945783;2240000;0.001361885580800581;0.0073331552570215491;0.02503519014546891
4;4640000;0.0010684845808191935;0.0051471162978861708;0.017293708444091088;640000;0.0013337337444646622;0.0071772472551012746;0.018559427874623776;4960000;0.00061669840010143836;0.0080739852898145184;0.039076187402611547;960000;0.0079388739979591901;0.024701057962783747;0.067454202565943353;8480000;0.00057576860259168038;0.0048195272484443576;0.041719628219529514;1280000;0.0022642105879513994;0.016235169606261285;0.059582333034941981;1440000;0.020495043494975739;0.067776009693543249;0.1139513148644027;640000;2.5783775442369081;13.637307869864864;40.173341716333212;1440000;0.00073641363692422376;0.0053874150502243009;0.014293380454272215;2880000;0.019632663462484309;0.072953091926193453;0.11516082404218878;1280000;0.0057091002315498018;0.038602957107546139;0.14384759351219853;2880000;0.0007236543867255651;0.005158360309670082;0.014839529764253909;2880000;0.0088781458341392009;0.040241041314759474;0.11134907798794891;2880000;0.00084258208350993175;0.0087322741302686153;0.03032329745949644;1440000;0.0010768813505647324;0.0057842003831316069;0.019311716254339324;2880000;0.0010939342210331332;0.0055468999975324101;0.020092608651086415;2880000;0.00059098043026387418;0.010846315520726055;0.038037645449538485
5;6560000;0.00066106036699826521;0.0045495334422227512;0.015511741554048376;800000;0.0016700756092308754;0.0075908485080473966;0.022496910848969286;7360000;0.00045764303834535931;0.0040715073941583087;0.01287366110449922;1600000;0.00086216528387536421;0.005251637076454446;0.013610157275784426;12160000;0.0010160717335936109;0.0074899426463983067;0.030560037752657279;1600000;0.001178605876519754;0.0086926759172876976;0.024605484334431702;1760000;0.0059057842890714446;0.035291343345875581;0.065619017728909296;800000;14.153231517656943;96.062547903191472;325.34628933921511;1760000;0.00055035995484872488;0.0055873822236032437;0.016916862985055438;3520000;0.0071377874876566976;0.0319507948364645;0.069888991878248222;1600000;0.0079688535607896609;0.0647704821182013;0.1890651028531902;3520000;0.00054088426966560868;0.0057556758291804474;0.016459445098730499;3520000;0.0042971216572399397;0.039700628832212731;0.11211215550939581;3520000;0.001148896371709753;0.014290245837244392;0.041201123191589049;1760000;0.00052405614245329781;0.0064953501566297894;0.02067868167522607;3520000;0.00073714587405314012;0.0055425281576524403;0.01833411119853668;3520000;0.0013133109673154333;0.013865684018942465;0.045204525791464077
6;8800000;0.00075022888309159066;0.0038110864865059527;0.011032599914748784;960000;0.0015151227303929803;0.0068067777740431186;0.020961283152565131;9440000;0.00061475628850413979;0.004099203254007644;0.011834061977586149;1600000;0.0008296491139486074;0.0052642532026469322;0.013553282726695412;16480000;0.00068634042338133511;0.0049121273862912512;0.01513829388180443;1920000;0.0017639604084646826;0.020250994673773785;0.063295885062510104;2080000;0.0033753131491340033;0.021570316142029849;0.05402830799810552;960000;99.507100405238532;684.08364302527548;2388.0688841124006;2080000;0.00054405344757539078;0.0054968395502652152;0.017251059140580352;4160000;0.0053497672980370795;0.025162712571529387;0.062836823007136944;1920000;0.00944644740762;0.09031158629634703;0.29631596165778579;4160000;0.00078036171259828467;0.0066089606718223;0.020119092046484155;4160000;0.0046362313124918434;0.039323515637053379;0.12310610624426294;4160000;0.0020419880135128608;0.019819946092483803;0.060573705372390964;2080000;0.0011203873179984794;0.0059059265982518002;0.020313214538532444;4160000;0.00052840552634212052;0.0055802002910855086;0.023812334144615869;4160000;0.0015247149942089621;0.016657071448559116;0.070761595330121
7;11360000;0.00069478271492850324;0.0036234674176028655;0.0094763354312522481;1120000;0.0010965737030526398;0.0054474306456912475;0.015312922194240545;12480000;0.00030982709158958551;0.0042400604264824036;0.015087282456632666;2240000;0.00067892991108926425;0.0061961178115516333;0.019223909322337387;21440000;0.00030761774463792233;0.0043808941096355955;0.023244799873311042;2240000;0.0008768753559225017;0.00838665630006615;0.026409440367625502;2400000;0.0036615240024969881;0.019081732970133415;0.047863075281146819;1120000;904.54653757461642;5065.7576037268154;14823.020336324869;2400000;0.00054133267141055221;0.0072018859036867677;0.02133932063531083;4800000;0.0023357509645015209;0.016765260392736195;0.047533959707888401;2240000;0.017166949337576599;0.1076941867523116;0.3443569388922581;4800000;0.00048727350400096491;0.005619561445695297;0.020578421168777866;4800000;0.00295825825855293;0.030788315357489472;0.10675428066818378;4800000;0.0018899969183803168;0.019760717072425507;0.070347948526969753;2400000;0.00082626252686588547;0.0070056750966943308;0.025082092059514217;4800000;0.00054177937020448441;0.0079328460510898549;0.021339552391173598;4800000;0.0022757697389281448;0.027162122773222483;0.074186672609995494
8;14240000;0.00068777461778937233;0.0035719775332022762;0.010494415596781072;1280000;0.00087622451096623037;0.0053066770447445892;0.014944998219951721;15200000;0.00037671937121376683;0.0043532797391995781;0.01493857174711234;2240000;0.00068563855597001202;0.0061643900119061719;0.019384455981489891;27040000;0.00042046480635477761;0.003976140953612187;0.016197075598621599;2560000;0.0014784379771063251;0.02097784895023553;0.061261577101531732;2720000;0.0024453098676368613;0.014706816267226031;0.041826315313227336;1280000;6587.5874793594139;36077.676878361526;104946.65099389653;2720000;0.00050401421876746845;0.0063107780181076616;0.022097682150876628;5440000;0.0019796528974317025;0.018042701429092256;0.05801576614230132;2560000;0.023458491163774825;0.16959049919779323;0.46120529354051332;5440000;0.00054371491358471639;0.0081123152009174235;0.027717006572706499;5440000;0.0025636113186339044;0.037605011709896719;0.12796724934333537;5440000;0.0023904282649838743;0.031013870806746058;0.10512931455042217;2720000;0.00041882033419472645;0.0076952919038534894;0.026962987739488711;5440000;0.00060199187959896318;0.0073127119484289131;0.027365442459311485;5440000;0.0027135261099600536;0.028268657743081096;0.10458999460441433
9;17440000;0.00057668393958731684;0.0032000485408906826;0.0086271101738425032;1440000;0.00059965898788308717;0.0053828409173954511;0.01398796127140539;18880000;0.00027150014832233178;0.0034603351214605891;0.010787271781365217;2880000;0.00081722965684446678;0.0085413854550625522;0.029600661781637335;33280000;0.00031260405566341611;0.003085883850939798;0.013600634675775058;2880000;0.0007840128002658609;0.0081603579006964966;0.028138735036891856;3040000;0.0022646981660985072;0.014975148966138429;0.045193376992275124;1440000;34373.832435912977;272216.51697052829;817972.83831956342;3040000;0.00048779583776817868;0.0074675355276512785;0.024614234726400949;6080000;0.0018709672990160921;0.016757507888460921;0.050068463388279298;2880000;0.023672752592508659;0.16859374094600521;0.55403743677578654;6080000;0.00097628841176812715;0.0088341934793722404;0.028132138455815449;6080000;0.0043147711436431055;0.03827285098735321;0.11919950821566447;6080000;0.0042429225101741075;0.037804050194702829;0.12035379316085917;3040000;0.00095043204195386461;0.0063583854850981936;0.02759476228098286;6080000;0.00050291353659555045;0.0068327327905388334;0.025716586879056421;6080000;0.0026031695369881638;0.027932022324936891;0.11075814092969652
10;20960000;0.00076556899329956814;0.0034452435741692961;0.0094514989913261557;1600000;0.00053173861971624048;0.0050849484482586391;0.012485426013705066;22240000;0.00038197034580795891;0.0034167701924318708;0.011295382734857187;2880000;0.00081570813852190234;0.008526146990658668;0.029547009972676144;40160000;0.0004449455026952424;0.0043797556573887319;0.016342455962781107;3200000;0.00052850038327396779;0.0054710767482759101;0.016867593668133573;3360000;0.0015169564203397971;0.015520058450035179;0.044585192258936396;1600000;241843.41491422048;1917397.0376690754;5761785.9715647493;3360000;0.00068379557130553116;0.0091391715512142528;0.026341353662842227;6720000;0.0014650925909857229;0.015382520317997066;0.051080155988408524;3200000;0.049474282437949622;0.22836784495800566;0.68949956367051912;6720000;0.00075439418364557675;0.0091896231368843;0.030901826136357266;6720000;0.0043438245007477207;0.036061905605637282;0.1201693920323241;6720000;0.0052223375391200668;0.043461701073890274;0.14417255368983772;3360000;0.00079429606180651596;0.0086209158104139511;0.028254666049125035;6720000;0.0017564438503458318;0.0099017229085004814;0.031299197690306431;6720000;0.008637092916155666;0.04593007136864425;0.14578709962645017
11;24800000;0.00072612861500083253;0.0033709191554775982;0.0087508264711298172;1760000;0.00069764289420765101;0.0049730630511761829;0.013960579480487605;26560000;0.00021107146483156225;0.0036535104866040925;0.01164515818351365;3520000;0.00050595772294755178;0.0051989132168276716;0.013591307429163851;47680000;0.00042964612544199436;0.0039976347239336352;0.017946712396963171;3520000;0.0006863330082704875;0.0095492432417653584;0.027531749821253893;3680000;0.001055396663985055;0.012503851152594664;0.051953356453024596;1760000;1396601.6062558659;13299116.194547785;35956635.402618699;3680000;0.00067641307449148845;0.008321253953353442;0.034526211889036075;7360000;0.00099656980260653819;0.014913853502814501;0.046540111700767953;3520000;0.039652031539346419;0.29561405129968332;0.86095067811327952;7360000;0.00061408509307625786;0.0094617646841533565;0.030701674593437131;7360000;0.0023743983147824568;0.034026988790004556;0.11111547186360361;7360000;0.0040197972110253468;0.049969833252210341;0.15722217963790736;3680000;0.0012075006045158679;0.0084277743657942029;0.028909034857002129;7360000;0.00098222177682003226;0.01042402774137155;0.031774736405145013;7360000;0.0056559726280667301;0.053592874948930183;0.16339650595661337
12;28960000;0.00061913814659934126;0.0033870671452998673;0.010200376814860102;1920000;0.00078496291133222642;0.005155548937440961;0.013927009229516178;30560000;0.00024370732396930921;0.0032468065544536328;0.0088193500519867709;3520000;0.00061688556992555452;0.0052182481208130054;0.013469730182257887;55840000;0.00055488166488231556;0.0036383491414081915;0.01122605386840304;3840000;0.00045236260907712369;0.0052253781741132344;0.0218594761435352;4000000;0.0015782656816770303;0.015951291881493544;0.047967951043996468;1920000;9825677.0656731483;93576245.114028737;253015558.34476855;4000000;0.0011219464890799568;0.011025990866424955;0.034498039966154762;8000000;0.0012025759151420613;0.014440725840877543;0.044165959594395537;3840000;0.052179972026773575;0.33731666327665838;1.2452770639484456;8000000;0.00080187155180489898;0.010076686435667798;0.031557677953700035;8000000;0.0027591796005297705;0.033620859490419083;0.10565903445574726;8000000;0.0044597111909890699;0.056806050094042382;0.17287476202240298;4000000;0.00082684767185430236;0.0092558514915637019;0.039474665017593912;8000000;0.00098148666529396505;0.009854630676691508;0.034842719806967494;8000000;0.006230882237407585;0.053680418391783252;0.19232082691157854
13;33440000;0.0006354301902417132;0.0034810059745459775;0.0088216289751639754;2080000;0.00081835575507006549;0.0050444500631128611;0.014850392539041052;35520000;0.00064599009840512101;0.0035146194781768151;0.011189536871673109;4160000;0.00063111940180258217;0.0056207599075493945;0.017185493347056224;64640000;0.00040030982922611513;0.0032419631542969759;0.010894749952523274;4160000;0.00097295901066534526;0.0095450023815424022;0.029598629300525554;4320000;0.00098102579500863765;0.014348952711605511;0.049919237887213037;2080000;67538165.753450394;534416688.78506267;1744387821.1725245;4320000;0.0007788433979987096;0.011012793651526041;0.038753660341989182;8640000;0.00087600842488735149;0.013724790401679426;0.054540778119634127;4160000;0.060364414789477822;0.47521670862090237;1.4469667624055185;8640000;0.0005786743804096305;0.010525871221375188;0.041826307998466254;8640000;0.0024517737768923065;0.033970487484271075;0.13051352656388129;8640000;0.0051374079763249958;0.065737348998420181;0.24809022692509342;4320000;0.00079640243525100753;0.012472124003405693;0.034066938040188177;8640000;0.00064040333870929824;0.0094805552348076541;0.03826628003240018;8640000;0.0048540355257942168;0.057512913046802477;0.22490533900230433
14;38240000;0.00066517254928521259;0.0035729293216185346;0.010866655472319801;2240000;0.00054745630384483296;0.0044540029781228122;0.013016181855311941;40160000;0.00054708786606191828;0.0032121835133977722;0.011916062369853809;4160000;0.00063735140230123332;0.0058202856122498755;0.017281998346898499;74080000;0.00033466561316865891;0.0034181436603762817;0.010783486272235368;4480000;0.00045120659176414962;0.0066092514861169063;0.023302148730427345;4640000;0.0011416754552906513;0.012169113684230157;0.043398119703895309;2240000;475155372.04381084;3759871689.2714944;12272409590.687479;4640000;0.0010847103112006551;0.0099981949267583421;0.035853840813302541;9280000;0.0016200570283585367;0.013117053903058116;0.044317728978492232;4480000;0.068247828756717532;0.52418925626011959;1.7781552909786105;9280000;0.0013046221220912781;0.010822455356262771;0.036366342948480755;9280000;0.0040558922591249639;0.032988285859978574;0.10732057982234558;9280000;0.0094050304170085752;0.071424598850553106;0.2314349077880308;4640000;0.00094566075932668028;0.013460386740419748;0.037648725473517705;9280000;0.00062092384211570682;0.010214810822148519;0.039966765742186799;9280000;0.0054606592296886419;0.069450302134650407;0.25291604638522
15;43360000;0.00053522726794978301;0.0036437998122915219;0.010055019110191061;2400000;0.00050002428729385327;0.0050335864560947111;0.013748938506016226;45760000;0.00036156942326054918;0.0036095349045416002;0.011868771096731914;4800000;0.00050854124475030948;0.0054032829286409989;0.019561719707884166;84160000;0.00041722994950213498;0.0036645269409252986;0.010473431200370789;4800000;0.00050589461329561319;0.0043271880656953025;0.015627939707363103;4960000;0.0014616453234713026;0.01294464060624434;0.045556162575891228;2400000;3920046409.3773933;31428522852.711144;93075882951.566681;4960000;0.0014665927077954521;0.011243619618207842;0.039995406252248358;9920000;0.0017771986186238104;0.012647116588719216;0.045359500644552526;4800000;0.089459304889685634;0.50788592842854574;1.8907378878720615;9920000;0.0016581064822257803;0.011084364757134193;0.040816496014823976;9920000;0.0050763698973413018;0.031095507817806511;0.11263785587151509;9920000;0.013493509762525649;0.076688263038076937;0.26744390589925077;4960000;0.0011878931914148915;0.012592283061942256;0.038664075948950778;9920000;0.00069945628525602821;0.011953557487269034;0.038999031812908903;9920000;0.0062779607113312456;0.083166714746821663;0.25904735761546566
16;48800000;0.00060481741792139249;0.0039585932668886534;0.0094847694723773392;2560000;0.00051399951748184113;0.0053385619405790187;0.0139554389731536;51040000;0.00041081954452748163;0.003391572268404051;0.010083954209133696;4800000;0.00050300527636319193;0.005399699203565464;0.019544440944725783;94880000;0.00051281226022437901;0.0040195265854842581;0.012152684712410721;5120000;0.0007202222557362158;0.0062309921052380165;0.021784504495026631;5280000;0.0010294084436851827;0.01550500015522069;0.052789958868124223;2560000;27578907092.139114;221111409139.5296;654823286022.12524;5280000;0.00095599759013569735;0.014483280556849431;0.048734634640420743;10560000;0.001391742409909234;0.013246414879220857;0.046755934907900379;5120000;0.0985782411306875;0.67371279642212933;2.0251936329374072;10560000;0.0012917377216401587;0.012829115369277444;0.043364327370760035;10560000;0.0038235474146403703;0.033938683732661276;0.11288354830720017;10560000;0.012597044943841718;0.093573343091833461;0.30800163160390076;5280000;0.0010935285709677109;0.012724097591325541;0.04750594674244641;10560000;0.0011506174806335133;0.011546346407439814;0.048426422805227867;10560000;0.010987491910443362;0.084616284869814637;0.34692704535865637


==> data/clustered/0_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;199400;0.0098407696110258004;0.053787409595491512;0.10491091042273745;40000;0.0073644722849260103;0.03730803054437154;0.087453501784375609;240000;0.036239072865594156;0.24470371207231509;0.44767831981636536;80000;0.092168664951876339;0.31147841042436714;0.53438220238607792;320000;0.0021794198666158105;0.015537916721040913;0.039099348745792371;80000;0.0022598406664674125;0.016180164660847991;0.050163536951006491;120000;0.050945699381659035;0.15368618346023838;0.32927122630766653;40000;0.005072750634694043;0.042748262525713288;0.1737902886581103;120000;0.031901101670279618;0.09388035442596096;0.1818883148117815;240000;0.050599157296243556;0.15238103625459237;0.34594555161938512;80000;0.0032791120792647287;0.017013082074726852;0.057684131472774923;240000;0.03009164660791756;0.094810478650018001;0.180487722946468;240000;0.39583098590600768;0.7611470285384303;1.1326546235484558;240000;0.010041406831299938;0.038564581622947895;0.077614916678468107;120000;0.047028970326858627;0.15094812560810891;0.37621444447013397;240000;0.052218576641802454;0.15233732928066726;0.38502635961405224;240000;0.013807860078011276;0.052410636503182895;0.11924186902323146
2;440000;0.0020630755016579922;0.0099340014567477035;0.029061340515968079;80000;0.0034753574129736515;0.017360526822666769;0.041997260354378542;440000;0.034457871952612108;0.2467665313492885;0.45325635050503105;80000;0.092168664951876339;0.31147841042436714;0.53438220238607792;760000;0.00099197533660443939;0.022339032486323858;0.081780676366369001;160000;0.0029033882206978448;0.028544950255448266;0.091081359052906499;200000;0.052622786445248364;0.14701821916957869;0.24802284534447422;80000;0.056211145716978266;0.43037529135284991;1.7349286010062448;200000;0.0052230009963966659;0.02915614177597492;0.053110911167912486;400000;0.039182930954248026;0.14267898943342622;0.25168167030123589;160000;0.0035112320044065294;0.0304023102005542;0.096431036291153141;400000;0.007325173414579814;0.027092052493102894;0.053934284310414568;400000;0.036219292384113096;0.16335322694942811;0.30888194452369955;400000;0.0021443233083557494;0.0099622098167979605;0.028974975643940328;200000;0.01318495320105581;0.040514288936196165;0.081540810491216767;400000;0.013387980525709166;0.039826234622994797;0.094247298468260854;400000;0.0019151151086341535;0.010699809152529514;0.03669862467747545
3;759600;0.0020461864595644045;0.010718360588409328;0.031403759058499084;120000;0.0035572939856497962;0.016849331032194527;0.042618220088829359;880000;0.0010697719322403591;0.0091304931747820325;0.037217226759711931;240000;0.0063312631340515183;0.026286281923452667;0.06892535685705721;1360000;0.0021127954392292066;0.016755598017735671;0.052988026365933139;240000;0.0033310806428212751;0.016403002673057214;0.061713310391092714;280000;0.04863827677607234;0.10946023100467826;0.17977606252435044;120000;0.94480705642862295;3.7851395060130573;10.04895198707931;280000;0.0015222506949762857;0.011294977200469247;0.031197077670363456;560000;0.044179712263879588;0.11450053884422326;0.16732089635244743;240000;0.0067664872834970634;0.051221059606220698;0.19132962273551454;560000;0.0026720138367641692;0.01131515182763791;0.030235544980339077;560000;0.015822993499844111;0.069101573445270612;0.21188365471322199;560000;0.0013151825325407799;0.013008670161335598;0.041264016122366014;280000;0.0021916433600213101;0.011685005712302181;0.04021894286199184;560000;0.0024285924030670587;0.012822102121257711;0.036383128690660772;560000;0.0026941050337548193;0.015181597480598654;0.050646696566521786
4;1160000;0.0029559488319576017;0.0097895128454408772;0.028467149955724583;160000;0.0023768916899203777;0.012904789816322348;0.03179073420927906;1240000;0.00084707206857736041;0.011134767296104426;0.043023954077281296;240000;0.0062796636752895851;0.026448035676743312;0.068828696313303434;2120000;0.0011482444205800854;0.010265425913824624;0.0743853805831656;320000;0.0061296384875299649;0.0325397307350829;0.1197371266536592;360000;0.01578809744398604;0.060060657607553872;0.1134224453997784;160000;4.7137166405581592;28.205771770429042;84.908085847910328;360000;0.0017329124555225367;0.0096185860981181127;0.027604382970036458;720000;0.019452179020056627;0.063909337049321446;0.12039090266872142;320000;0.016994153388270872;0.07834819912926505;0.29591164508639783;720000;0.0013469083944860328;0.0091128462719329111;0.030232895546470757;720000;0.0095688897448748221;0.059560676908009855;0.18744831497693482;720000;0.0016790369434042519;0.018165403220566468;0.062453867919695753;360000;0.0019422834316572639;0.010313122678244486;0.036472469296264472;720000;0.001294816112473923;0.01081357245144266;0.037983842319818509;720000;0.0013540058944220286;0.021982581813037843;0.076367999445457316
5;1640000;0.0018803280009160939;0.0077589598735687288;0.020887350972673947;200000;0.0025974250742116897;0.011530388645602824;0.033106547839691657;1840000;0.0011510646137357751;0.0089925451017898849;0.025226349050546441;400000;0.0017153887471317289;0.0094333995621876041;0.025492338757821701;3040000;0.0018668750891630806;0.01385557346353861;0.05883432309047814;400000;0.0018918331939673876;0.018209151956469532;0.05144318839464148;440000;0.0070190861431191805;0.038167437823174943;0.088207557390621361;200000;27.747900206216162;191.0948209205018;723.22422786168852;440000;0.000785856081206182;0.011306840423575576;0.034355519575646018;880000;0.0091448985092478473;0.03573123748757738;0.091325470280373883;400000;0.021345381917244791;0.13595656324728261;0.378449705072336;880000;0.00091698710730747114;0.011524581514836992;0.032632716489081427;880000;0.005660525567039847;0.063669744837455605;0.1740813215812142;880000;0.0023549196905826575;0.028671619776566289;0.082478718960110331;440000;0.00095546869651040166;0.012708662706404056;0.040869254286610299;880000;0.0014157594865667029;0.011462726697993593;0.036466898281091648;880000;0.0031951884302854963;0.028402215275485712;0.090681359950881127
6;2200000;0.002091985053848703;0.007596141987929933;0.019785859976663364;240000;0.0023628959877545516;0.011777990055005062;0.035370322146951225;2360000;0.0013861995820907563;0.0076660520116735888;0.025062323488040463;400000;0.0018638828499306073;0.0093125410262191073;0.025463896628370362;4120000;0.0010094666423808151;0.0095912885440248563;0.02523700066617687;480000;0.0032884380607121557;0.041046362848682315;0.12729685066352631;520000;0.0053691938960992829;0.026533246991746064;0.082693810252781816;240000;198.01420081047837;1365.8225330618197;4832.3069915674087;520000;0.00097624196131617313;0.011028940412062;0.034284999482230738;1040000;0.0065448765461635717;0.034195559808282927;0.095283835036281017;480000;0.020228535717680272;0.18446274612550789;0.62094237566800159;1040000;0.0013534188578003888;0.012888494734181839;0.040569058115327933;1040000;0.006145624524246272;0.061835432510059546;0.19387694220362786;1040000;0.00372576291854848;0.039333744401244396;0.12251793629687008;520000;0.0023200009029701991;0.012242987559364288;0.040980067844294636;1040000;0.00098731267435971971;0.010810047788745995;0.047627524742196802;1040000;0.0031477841446056949;0.032911402351595849;0.14168053884724957
7;2840000;0.0017915341058220202;0.0075114662826335967;0.019357437981326883;280000;0.0017003193018552969;0.0090385492288246952;0.02550430261801305;3120000;0.00046475381294611644;0.0077943023652915881;0.030547209217555511;560000;0.0012742792419746726;0.01250844194911813;0.038689941195424411;5360000;0.00066010161695123;0.0089281177763673048;0.03313723257185551;560000;0.0016938649680166497;0.016717275535626588;0.053373679304047107;600000;0.0034827238543227745;0.030597721186004973;0.081681178474315594;280000;1864.8165906441161;10067.421565558732;28924.880450751454;600000;0.0013738884652088571;0.014243179289972673;0.042706877569057264;1200000;0.0031498994735541497;0.02461532481871441;0.076032664920105963;560000;0.043629678296251459;0.22136796755501265;0.75413646022671366;1200000;0.0012047191489949734;0.011487408957835829;0.040894760014886601;1200000;0.0063289638573449363;0.049827676687833146;0.16896084856026938;1200000;0.0048402161637561203;0.041494615253786747;0.1401519646019026;600000;0.0016485898404793643;0.013952551155919795;0.050235395437338216;1200000;0.0011350994064152115;0.016152016128865118;0.043810183274127244;1200000;0.0054239363517230334;0.054652922741558377;0.1524381598818462
8;3560000;0.0016010601489274941;0.0074692661931980552;0.020896283798363502;320000;0.0014498601762838277;0.0089254070975465366;0.024890280082907928;3800000;0.00098608557607735362;0.0080509152314281861;0.03237171248731515;560000;0.0012755632167475838;0.012460452027656478;0.038479843148835874;6760000;0.00043047587302287018;0.0079951751703392394;0.027782433635390659;640000;0.0040600365011929053;0.042496713734549094;0.12368673895618763;680000;0.0030209033575635306;0.025165314495551826;0.084857437107603073;320000;12886.323568894575;71167.833342026628;206082.03858695031;680000;0.0012162937719394072;0.013243073814035458;0.045525587979590061;1360000;0.0025473831113518065;0.029652043331621705;0.099897321440222578;640000;0.054990677696551089;0.35164114406987757;1.2025356281601136;1360000;0.001152162035385234;0.01614775211971263;0.054649740907746908;1360000;0.0042801410392888156;0.059946705049900975;0.20079650881750699;1360000;0.0053427719031658525;0.062226403827201342;0.21074803718609536;680000;0.00096773622475817092;0.015501116534398762;0.054073149377001244;1360000;0.0012978842695332855;0.014597922863352285;0.056054433820114082;1360000;0.0059781468866884121;0.057876349730051804;0.21013667168966729
9;4360000;0.0014358987878272157;0.0063093317199592273;0.017012419927885714;360000;0.0012846345838237515;0.0090411964148826712;0.022891235652259413;4720000;0.0006910445441154037;0.0072287976810477342;0.021637047054227726;720000;0.0016266951975054066;0.017630940486295273;0.060529374391275072;8320000;0.00077461065041198394;0.006639053927887946;0.025260261004503497;720000;0.0015479078651389441;0.016542454546189432;0.057600341991770686;760000;0.0024945897119133535;0.026688052280681992;0.079496622582742732;360000;65390.375133051231;543482.81096621975;1618243.4739141488;760000;0.0014911362925270147;0.015575052536599463;0.04887928409001293;1520000;0.0029622572888916105;0.029650746796352233;0.090740918474523258;720000;0.058721448196995714;0.37871870514203032;1.2944363096389;1520000;0.0019780291977958306;0.017903814032319859;0.056403629480576645;1520000;0.0071364668632530656;0.062048126511255922;0.18891039787136971;1520000;0.0081643222198923369;0.079182093801514294;0.24028885578158346;760000;0.0018819363513763402;0.012785441086164586;0.055599004312461148;1520000;0.0012776717966568505;0.013397146886253632;0.051588017892583701;1520000;0.0055598945250305981;0.060112750029679349;0.22522160552104367
10;5240000;0.0020856641839669711;0.007099631476917171;0.017544085745310894;400000;0.00135709974707141;0.009345294865840844;0.022534960216474456;5560000;0.00095547009115211844;0.0068682378398040988;0.022594945707047461;720000;0.0014947185869662609;0.016273372597305824;0.055743668116471724;10040000;0.0008411947904653185;0.009147981905573822;0.029265635050421519;800000;0.00098087109021826767;0.011470058456018388;0.034696838568800278;840000;0.0021149131618763617;0.027645904211094856;0.078548514696291802;400000;460071.44724619453;3826869.1268563997;11395077.80081722;840000;0.001414192074509791;0.018311834525173744;0.052710332118561916;1680000;0.0032904016722192292;0.027529750878153007;0.085352601017742308;800000;0.10065389038205201;0.51587120417539989;1.5287176733224148;1680000;0.0015156295589290141;0.018639255772807624;0.056268670249226341;1680000;0.0066958032087311497;0.059362477183111204;0.17781793774618332;1680000;0.0098800729930348715;0.088674754238797046;0.27489160792083045;840000;0.0020107379472445197;0.0184332505226781;0.057462580899353986;1680000;0.0034602824190289824;0.02010141689419806;0.062629983847170848;1680000;0.018024517204454336;0.094314983211339742;0.2936849950084181
11;6200000;0.00153805684288226;0.0065993493399263232;0.017900260531648407;440000;0.0013700880762640988;0.0093489606365691168;0.026824067466620624;6640000;0.00050941159532119586;0.0072055369635597184;0.021263668867039075;880000;0.00081757043150409298;0.0097953240846423602;0.026900088527934723;11920000;0.00096802684446116308;0.0076423622086147017;0.029705456308933093;880000;0.0014498043913324188;0.019759821573319507;0.05548763329910035;920000;0.0020678254996308195;0.022954443686044733;0.091521130366928896;440000;2719656.2461519362;26384126.085401077;71152233.841583937;920000;0.0014750272914166337;0.016759589026958149;0.067380768318029249;1840000;0.0017566728799087452;0.025783932856761192;0.082995894595534164;880000;0.085114628308406062;0.68911665798978605;1.7423963490382213;1840000;0.0013197463595983967;0.018865145494753217;0.06116313811786623;1840000;0.0041174964518886524;0.057390449792052531;0.1779896167970387;1840000;0.0083599082826554053;0.10417327677614782;0.32348380682495082;920000;0.0026401397532253967;0.017675572355600529;0.057449720358680546;1840000;0.0018431287896174371;0.020942225266071556;0.063431233307076868;1840000;0.015162125146545255;0.10950035340408776;0.3326396464679563
12;7240000;0.0014719732971022938;0.0079468958097486976;0.022764096894160375;480000;0.0013673238591093485;0.0091892645646641756;0.025358623997072914;7640000;0.00060394849467357249;0.0066750342371313994;0.017094760270591671;880000;0.00081011795884533729;0.0097418846079158489;0.02657769202661318;13960000;0.0010617503425972056;0.0067742251407240904;0.022260153563066955;960000;0.00097578779685869089;0.011259901584168387;0.044679333809583735;1000000;0.002754050055956068;0.027993671925702648;0.086634212372999092;480000;19133926.14602831;185643565.82739985;500646448.7366063;1000000;0.0020517931226529799;0.021888287246543327;0.069900449613792742;2000000;0.0020123058280391961;0.024878906714840159;0.078495408074737455;960000;0.13324922917062385;0.81097262959827865;2.7983998077159242;2000000;0.0015649802666204413;0.019792923900711041;0.063090837206658534;2000000;0.0045509341758824557;0.053681595597138573;0.16881185762529991;2000000;0.010934478938893483;0.11125319544574531;0.35031469223041062;1000000;0.0017689872464581578;0.018337216132684769;0.078713192620117028;2000000;0.0020261207671103242;0.019870769339407256;0.070049236648235647;2000000;0.015436596431755746;0.11424562768829903;0.39357783148288905
13;8360000;0.0015638524147862083;0.0072291148062277695;0.018424268178558381;520000;0.0012974459821414046;0.0092883545119702843;0.026157109752346586;8880000;0.00093827182662375313;0.0071271685081514321;0.02182098994818334;1040000;0.0011170923428253153;0.011132044630119003;0.034813947608237958;16160000;0.00073209541295294538;0.0068526925801203759;0.025246727005261545;1040000;0.0018412890430115612;0.019805072579922711;0.061945881336095111;1080000;0.0022252954920270155;0.025621043691081112;0.083119521839851648;520000;141309914.07882765;1052716034.314075;3467539645.930253;1080000;0.0016634749478305023;0.022401482944357447;0.070582352739805537;2160000;0.0016106463212782122;0.025725030077042851;0.097621970845468795;1040000;0.12473112652631911;1.1401120400399449;2.9381343722188191;2160000;0.00088239588110518741;0.021744810100868664;0.083873736881575831;2160000;0.0039916486984737445;0.055014839220876466;0.21047823252477207;2160000;0.010893048821221666;0.13082326396966909;0.51498285188552;1080000;0.0014994432079445752;0.025231647505872284;0.067989368233971115;2160000;0.0011483383911497008;0.019050255188898711;0.075069338481484338;2160000;0.012102762063594483;0.12309242686445633;0.46544601265747959
14;9560000;0.001696848133208387;0.007837082743833431;0.019792625805475379;560000;0.001145619713860903;0.008727300054963711;0.023540739802231148;10040000;0.00082646086447164693;0.0063736503054084102;0.023850415752425955;1040000;0.0011178887953843717;0.011176165586072907;0.034822445294231307;18520000;0.0010492243318705125;0.0071596295314815218;0.022417009925196213;1120000;0.00096505611240735355;0.013302126847532025;0.042255944342133589;1160000;0.0024249571115676095;0.022337672328326882;0.077493851381345347;560000;994166253.90678704;7406317829.3915157;24395714309.994255;1160000;0.0022967775085980437;0.020672210891856641;0.071969156892912972;2320000;0.00307870210507958;0.024416796233364874;0.079666921922944375;1120000;0.18906282685633505;1.152159950182243;3.3004346987891511;2320000;0.002573222974989652;0.022270262466747876;0.073561629957554151;2320000;0.0067073168542633212;0.054510632367239097;0.17309228871041971;2320000;0.019634172693386996;0.15256721627785785;0.4810271647548855;1160000;0.0019317674648008571;0.028031851690766396;0.07483619108216906;2320000;0.0014371222786841058;0.02049346895626436;0.079929290504243175;2320000;0.013211303526700113;0.14789332377472594;0.56836575847796511
15;10840000;0.0017144957246445587;0.0074371849712866773;0.020175192530049735;600000;0.0011773583033865065;0.0094620907313633582;0.025758299872363499;11440000;0.00086039124671033495;0.0068081997907905017;0.023261331705594367;1200000;0.0010838604399354063;0.011024759235213628;0.039118558303430917;21040000;0.00077208184271380681;0.0072753745721845682;0.02421654725251076;1200000;0.00091418504475251818;0.0089778706761491044;0.032116303813974664;1240000;0.0028283930022157968;0.023741380907776225;0.07932593858821628;600000;7828278259.6175327;62097925212.217979;188541235763.2038;1240000;0.0030409019550026134;0.023181175990619994;0.077444310651473128;2480000;0.0036031296890077949;0.022999748189426059;0.080913807049221076;1200000;0.21976441470188013;1.192148640907071;3.6595867321327482;2480000;0.0035747762808626101;0.022625825400511397;0.079039179066710666;2480000;0.0090593857385055047;0.049970153767846227;0.17667503443746399;2480000;0.030972331657812952;0.16261988616022635;0.54524239521527207;1240000;0.0028675817349472516;0.025850004527338051;0.077187941079835828;2480000;0.0014995671061007708;0.023918251145916503;0.078130005343489919;2480000;0.021746861230650824;0.17461517098277896;0.58256771713651978
16;12200000;0.0014401070455653503;0.0078140959692685058;0.020971491103835151;640000;0.0011205084165684886;0.0096504590893430175;0.024563730756661139;12760000;0.0006347975526014726;0.0070162244063522363;0.023392987026483163;1200000;0.0010877346483065687;0.011046474102652328;0.039190276375632022;23720000;0.0011023683004114774;0.0078868611214132633;0.024209785394725354;1280000;0.0015328725372307265;0.012815155929378774;0.043018393357646775;1320000;0.0019613220874290108;0.027590800735388173;0.093381566034143354;640000;55074694605.792137;436880774242.03033;1326454128340.6094;1320000;0.0020285042173439224;0.028960625666788066;0.095644874856005216;2640000;0.0026818102884741575;0.024213392315837308;0.085792538030654106;1280000;0.24421972889737229;1.4954757164544177;3.9166301072038579;2640000;0.0027985784215834061;0.025286789286017665;0.089691396950524902;2480000;0.0090593857385055047;0.049970153767846227;0.17667503443746399;2640000;0.030756113135294683;0.20603137673717742;0.63936016311686528;1320000;0.0024345030366283126;0.025305792942802108;0.094851930206302046;2640000;0.0025220250581330086;0.023180208942704013;0.096460215256139389;2640000;0.029806947310429158;0.18056092788408246;0.76027990551390701


==> data/uniform/0.0025_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49750;0.079960570189010927;0.10171854921772153;0.12333491049686456;10000;0.020830893372931841;0.056643443403629853;0.10445720644506035;60000;0.24437332026937497;0.30755700895233085;0.37947275379297124;20000;0.25601287167253251;0.31855383563919071;0.37834643067580875;80000;0.0024541266951366154;0.029574190436816847;0.073718191702151659;20000;0.0045905391113302942;0.029583881910504699;0.082494908053783456;30000;0.10194471266885402;0.14563924582738502;0.20220182240018508;10000;0.013076693604493058;0.093537673756517226;0.23673802166475763;30000;0.066343731357553379;0.099612176067216313;0.13303124849079448;60000;0.10540007710160548;0.14641024474911829;0.21812212340397205;20000;0.0052527358618592833;0.03248047373774645;0.089450104800785;60000;0.069394167255702105;0.10116365911362452;0.13292330721588039;60000;0.50235230261803554;0.64996166490644758;0.79035503720161082;60000;0.014619115628181087;0.043947904220260778;0.077041255340880632;30000;0.11283456476927918;0.15718018149836538;0.21862381736111017;60000;0.10350099306544418;0.15956770434335893;0.226841439213776;60000;0.024525997088801241;0.058498411735927784;0.10207030194683209
2;110000;0.009459698347574954;0.026711258939354159;0.053861348691106821;20000;0.0060300697383968956;0.025043250167083274;0.056372295402909611;110000;0.24468460986508006;0.31189243677505674;0.37670805773749766;20000;0.25601287167253251;0.31855383563919071;0.37834643067580875;190000;0.0078396402382431805;0.057084109043350137;0.17272811546323091;40000;0.010280588961910619;0.065666273030133643;0.17638505777009417;50000;0.069639497290727132;0.13819266605993008;0.19900173995374157;20000;0.18323824862123339;1.0800291493128427;2.6393716811890409;50000;0.0055123283838101377;0.031080740326869707;0.06454251679815555;100000;0.086273833341493009;0.146804930123869;0.20710207129806135;40000;0.011002971144264486;0.06887801169775612;0.18854496518219854;100000;0.0060105496067267162;0.040296196295182184;0.072719984254442857;100000;0.034997374747379961;0.19755911491198769;0.37255301559597026;100000;0.0031085733150296347;0.023950504576025575;0.063976552523356031;50000;0.014041338527783637;0.046533911632047828;0.094267226582344696;100000;0.011363804667129234;0.051652401082015437;0.1050157762757257;100000;0.0029438030331825262;0.026493536194575139;0.076723126717336193
3;190000;0.014467563833652256;0.033589602909738912;0.061421830863658676;30000;0.0053353259617123531;0.026023290292159915;0.055120951707772585;220000;0.011069054695596135;0.033849684187948551;0.062222161324357719;60000;0.010302136129019647;0.035928124525642521;0.062151028656885599;340000;0.0074460832475470896;0.036179693554792419;0.097820235306302961;60000;0.0037599980189110291;0.036977852890082201;0.10909831447850933;70000;0.042496391347723928;0.11451126873395209;0.18881553332928872;30000;1.6375646506312354;7.256002685800742;20.148266789464813;70000;0.0030272221060139585;0.0217227945309699;0.05567333461719113;140000;0.042859284404192594;0.12678128164729055;0.21360562269858069;60000;0.015321776351475778;0.11920050795824161;0.35077844904115868;140000;0.0037377823257038045;0.027322326952447136;0.070063138274832848;140000;0.02465686627709484;0.14423468983824361;0.38870970087291462;140000;0.0064572978008976944;0.038983820744596456;0.11260785050629961;70000;0.00199250272436312;0.026269996040379114;0.062450936412235848;140000;0.0052637657133806871;0.03468233321377015;0.07538934207263466;140000;0.0073744038411408435;0.046095907067464692;0.11102674383210585
4;290000;0.015734407969493849;0.03611674532143698;0.062049516056116749;40000;0.004389516365723648;0.025174851759425208;0.058490560345100813;310000;0.010455735890322351;0.03305348012373753;0.058583854502792798;60000;0.010314034713389314;0.035819140876328003;0.06217581864305944;530000;0.010001286093377949;0.079281522438786001;0.23030550970966809;80000;0.0079332781570291156;0.083401048556254048;0.25659734644376414;90000;0.014685912998982602;0.083722856787309341;0.20491635042824585;40000;9.2668142288541766;56.97368676702142;152.26312010621257;90000;0.0019679611960927899;0.022996775410439228;0.079200629683663162;180000;0.018746666810627581;0.10787306590053228;0.20110054047926618;80000;0.030785289320808904;0.20667965535242661;0.62303786117993587;180000;0.0028209685994289974;0.032539156373933689;0.075646208676626595;180000;0.025415019859075991;0.15928356981724962;0.37568638090870959;180000;0.0076308542969489379;0.068099003819918708;0.16112394600494157;90000;0.0018315990417719506;0.022722924095145217;0.063489524203302269;180000;0.0043510351444895467;0.03302892844061868;0.08536435545242034;180000;0.0088867842060334004;0.065839889310015942;0.17742784871542114
5;410000;0.0089754465084053731;0.02248700093798647;0.045140691986545398;50000;0.0037021940072590478;0.018495538390418419;0.044026572563136121;460000;0.0031204463077462;0.021721010642798577;0.053925867451514183;100000;0.0026143801454117646;0.022048266467702513;0.059291162509296461;760000;0.0055802675657752607;0.051533930990019496;0.12470163616612119;100000;0.0079061041324319029;0.046572114452105753;0.12695197018453244;110000;0.012188717759959564;0.067769711193234827;0.16637533246887831;50000;56.972646678731955;398.31914254019807;1067.7928725301383;110000;0.002764240280609228;0.026087192063191947;0.075423487588342358;220000;0.018898863205904219;0.10703598915796628;0.21309708211121856;100000;0.05752655510692236;0.33504307929184285;0.89206735887986932;220000;0.0045350000752602667;0.044471321747812403;0.096867704765479429;220000;0.028014784408609533;0.18178227476625097;0.39488761133242412;220000;0.015413876899116543;0.11374746857592793;0.24391009290220722;110000;0.0038003076196420106;0.027037944710492201;0.079341431141366658;220000;0.0072075780334591886;0.046654823813371715;0.10893038220637755;220000;0.017142728008544592;0.11412118662579104;0.28003439640710837
6;550000;0.010719383257662338;0.02724472565222949;0.047252562965510864;60000;0.0039324933037504306;0.019050270236298475;0.047817163266389726;590000;0.0018118215640982854;0.018376060770925635;0.066227890843379281;100000;0.0026051475793231896;0.022166835256177297;0.059175480938425812;1030000;0.0033574453981289657;0.024717914266480748;0.076803127434396559;120000;0.011417043065122819;0.10613417366624507;0.30453337389076823;130000;0.0090209430196616439;0.076865803437491317;0.17562329755395975;60000;326.60885528882477;2673.7516358479074;7844.0281888152258;130000;0.0039844619856527737;0.035463947582638752;0.086880114446462681;260000;0.015646388767626349;0.10517854498940538;0.21890943891903922;120000;0.080532813070518822;0.47117231536222282;1.3947152855359934;260000;0.0056479285284404043;0.05100003914854475;0.11204153738421031;260000;0.021128867149117943;0.18295900447536398;0.39388780613266516;260000;0.017683043347621458;0.1526154347650375;0.33336635819450955;130000;0.0053098359960748326;0.034919356423747494;0.084663832792745766;260000;0.012862955541342197;0.055929735440715556;0.12458024159576166;260000;0.036953161943625287;0.16132991887997439;0.37513120289888419
7;710000;0.010160393061674588;0.027655573319081125;0.051552722643365204;70000;0.0039427886849695672;0.018327834094744207;0.048323437302961722;780000;0.0046740471958575938;0.034611995876352018;0.096766354692357615;140000;0.0060190788300027174;0.036965410886724656;0.10602444507518981;1340000;0.0062014100447748202;0.05274608611183329;0.15755488324611391;140000;0.0086511286740764797;0.051928974367563843;0.14891400426316814;150000;0.010960943433649029;0.065274306474363386;0.18559618752302096;70000;2173.6263803557099;24258.972940872704;59255.236363814387;150000;0.0056920958357043767;0.034946170455349992;0.10036427380145611;300000;0.038503941846227976;0.1312195412958134;0.23741324819027937;140000;0.10753307535821506;0.66655824410691833;2.0400487509125389;300000;0.019336314579039757;0.073668501827869576;0.13257525100160161;300000;0.061216067136644702;0.22882533131277016;0.42245285349452921;300000;0.065675871162378663;0.22411537975265186;0.45673241707844292;150000;0.0045353111975293733;0.039621563420698253;0.10989047023213078;300000;0.015952032251438767;0.069994923113144189;0.14468409024119325;300000;0.033430150615361316;0.24171366629359359;0.50112732789875247
8;890000;0.009585274979934881;0.025790338411587132;0.054478280956602995;80000;0.0055253204285870263;0.020971045910963892;0.048913303890112524;950000;0.0038172925646688927;0.033273965240420214;0.094457971571553806;140000;0.0060125585093930489;0.0368845177908768;0.1058060687823914;1690000;0.0052107720195885086;0.035674168258981759;0.085443555645644764;160000;0.0037237257122986829;0.028165763648414381;0.080016958227888929;170000;0.0078413501682968335;0.084343429140783688;0.18365194064497259;80000;18330.69364381408;161923.03083118686;426550.89862648328;170000;0.0037434129553487309;0.051931857584631487;0.11443409696877178;340000;0.025192913173370798;0.1422403133734555;0.26968905257025538;160000;0.14763570390926445;1.1885906373305222;2.5863739866042317;340000;0.015533185572806914;0.089601790145193636;0.16879629468236834;340000;0.044568038917558187;0.25082192496498884;0.48247606859372744;340000;0.071276249253398497;0.34226658753766737;0.67833745205851148;170000;0.0043833277248877247;0.048219097564342672;0.12024399049906963;340000;0.030505206476211591;0.094355172917366517;0.17642167338458312;340000;0.087834521799599122;0.33442147786427523;0.65997642460241601
9;1090000;0.01007745767538149;0.025191335811411756;0.052767192399766127;90000;0.0037632511508648658;0.019898586664026136;0.056406282109990442;1180000;0.0045788633313803302;0.039145434601011581;0.12469080657012037;180000;0.0073281620800907;0.066728398338122774;0.15784028430928;2080000;0.0068808356373714847;0.056718273946355112;0.1526220256959577;180000;0.0075132906443589193;0.062036597555033289;0.14765778912033681;190000;0.0087813134490859774;0.076557225167454737;0.18615185225269451;90000;106602.62818112227;1149548.4469208445;3047337.0646369229;190000;0.006218574071049407;0.053588088371555105;0.12972212042148601;380000;0.061646804627539881;0.15453454405425382;0.28446966876941093;180000;0.23129522822345391;1.3035758609763957;3.1159398025156322;380000;0.042830812797936539;0.10753152179881732;0.19896443588290591;380000;0.1130294656287088;0.27848522545503163;0.51094297382219889;380000;0.1739258535618223;0.44108188739569254;0.82683482861813329;190000;0.0069614105409433209;0.049927283222155373;0.13978351073060402;380000;0.036250530439425527;0.11238175016569943;0.19379155551617547;380000;0.10937168092827969;0.45709538083128154;0.80743559968528456
10;1310000;0.012321178861598477;0.029098018760487406;0.05452715390860239;100000;0.0049229848582537502;0.020003082821740469;0.048893235266264871;1390000;0.0055165124595478047;0.045984070794535543;0.13995198772911516;180000;0.0049753735933691194;0.045807147881949034;0.10840007342193958;2510000;0.0069682153307228101;0.044172640020894258;0.090831250156899732;200000;0.0080005467014936625;0.05136449146380561;0.10071105568006895;210000;0.010657680829966066;0.079192915196965141;0.19679283104876919;100000;1749600.8606336867;9070488.3763523698;21805749.064194355;210000;0.0081023400490464713;0.061024513582441084;0.15199277459315957;420000;0.063758180756632116;0.15738052149728676;0.26851578153858374;200000;0.48301166173756888;1.9003454299796765;3.963329503863406;420000;0.050407991385674408;0.12164992490247842;0.20566288769313143;420000;0.11749567146659326;0.28363220501790509;0.48828451677202073;420000;0.16798044028346892;0.60710268923658084;0.9505608861959487;210000;0.0082741731085094143;0.070741027387351413;0.15006609950869757;420000;0.055691868152758242;0.12776030386864928;0.22161994614040179;420000;0.25906838141509558;0.62543131380873474;1.0533698763311927
11;1550000;0.013098326898285264;0.031022332783838244;0.058052937022744902;110000;0.004697338901806;0.02041375894425463;0.055214351818015463;1660000;0.0059255772417845304;0.037346258120859927;0.078637573760659663;220000;0.0042445789119988789;0.037664128056840163;0.080111087689723609;2980000;0.0066264796058210299;0.043241582534759682;0.092445229800623974;220000;0.0099732329546703327;0.076216377862014573;0.16676755018812156;230000;0.025023112571286893;0.097808815594479515;0.22149705342071846;110000;4305722.3629199844;53190261.52734293;141812621.1145851;230000;0.020824738175104104;0.081029651384286194;0.18209929680710144;460000;0.070701722415497159;0.18044009033418371;0.28718279878027953;220000;0.49271115181301439;2.5038610989282981;5.358832221223623;460000;0.060638671203751771;0.15082536321265971;0.24158746524376437;460000;0.12889059506652406;0.33381235457510194;0.53708873687541436;460000;0.33589492321684417;0.74984724366528077;1.2490149449184953;230000;0.0066001370108936391;0.083049034653656595;0.1480109722510381;460000;0.060212181381818788;0.15471302804718148;0.24769916704913322;460000;0.36074590587118238;0.8086390770561418;1.3615941110747967
12;1810000;0.011359626291615884;0.028766019597916678;0.055539192327517285;120000;0.0046584804560535114;0.022623555531454408;0.058596637380437328;1910000;0.0048769007642724864;0.034599376569119211;0.071185197520883287;220000;0.0054386261669730294;0.037609166810058103;0.079980863978266828;3490000;0.0082191698281325644;0.054781501262253451;0.12360017928503475;240000;0.0086850797205615879;0.054870569903325984;0.11353961003749391;250000;0.013455960163076352;0.094196215446389189;0.21892663250102964;120000;44498826.006721146;410496387.82285619;973219220.59931028;250000;0.012468181866731595;0.092176475560084681;0.20061951429244224;500000;0.09247752282291663;0.1919671099045494;0.2954603422795079;240000;0.77895599892386769;3.2470299638215039;5.8599346442995479;500000;0.082375780826210554;0.17461389114294171;0.2703018716965529;500000;0.17181578582285015;0.35732410404220782;0.5446849931938188;500000;0.49216421188477361;0.99044119104382777;1.5056646716390119;250000;0.014255176728999293;0.097907894937848281;0.19887538813568279;500000;0.083392726937431508;0.18056891815214646;0.27755245659794792;500000;0.47471509928830608;1.0185099895788485;1.5395264049656428
13;2090000;0.012049328003967442;0.030018879698594597;0.051482479318731504;130000;0.0044906927648241928;0.024977452141132492;0.055400717333874618;2220000;0.0091665268972811933;0.04909760808373545;0.1006365615193397;260000;0.0047970020310231301;0.042635316044789318;0.093581182858136269;4040000;0.0124000260611788;0.049072741590171567;0.10320253037524257;260000;0.0053222319828455204;0.043510696831874564;0.093439803685975126;270000;0.012766367972144362;0.10077081637989926;0.20299304971767246;130000;424703888.6497978;3129731922.2708993;7491110682.6426506;270000;0.012264630721363532;0.10204005894380694;0.20141593914858955;540000;0.098523292039140703;0.20097934395435591;0.32989309028413344;260000;1.0332447019250435;3.6118426800093033;7.3253402951871101;540000;0.095846086320360457;0.19806453109172878;0.30569451117919361;540000;0.18269787752418598;0.37579731505767799;0.61378007257666145;540000;0.59211636989003413;1.1623016314475088;1.9597040031262873;270000;0.019556901583792658;0.10923727099927404;0.22099743057374149;540000;0.10473336551294347;0.19794178254800035;0.33002056748317571;540000;0.63086207163897945;1.2475782825549655;1.9835446031246813
14;2390000;0.012114090679325803;0.031814324878700354;0.052460795456256398;140000;0.0068977455265352098;0.022977961256477202;0.055760172820311198;2510000;0.0079210643515099134;0.047974151183651767;0.09431018995058639;260000;0.0050419883439674932;0.044822716377633909;0.099045179746950457;4630000;0.010322415955559253;0.057362398382990634;0.11225049218204265;280000;0.0097103378381906275;0.061941839793222375;0.13010438574921646;290000;0.023418928006932623;0.12111903221441891;0.22917024562150803;140000;3971523534.495985;21351654107.256916;54800676639.328438;290000;0.017034112609311723;0.1199850971121053;0.22547177771497021;580000;0.13959370954009479;0.23217108121768398;0.34546779816571799;280000;1.0987062892856967;4.3932725601302796;9.103350918603013;580000;0.13122136361055786;0.22101385210762276;0.3539634311549405;540000;0.18269787752418598;0.37579731505767799;0.61378007257666145;580000;0.80043410301594598;1.4641269795428116;2.3460439631340067;290000;0.013474413842854433;0.12153296488224738;0.23956664952366363;580000;0.12933272961993117;0.23440610595434136;0.34449826164700825;580000;0.76625090991072065;1.4765087239554466;2.2153846006577576
15;2710000;0.014474514660528277;0.035879038384916059;0.057759403620399941;150000;0.0051334975321337076;0.021395629241320106;0.05640568097672477;2860000;0.011092157974589312;0.052631923886897504;0.11139002196039592;300000;0.018690838617335635;0.071221146244214495;0.12779508093293998;5260000;0.014341234749492072;0.058662245247032993;0.10859033582706555;300000;0.01505632307097214;0.059461492901316852;0.10588057060711278;310000;0.023054785147662904;0.1225698341107309;0.2364002397619655;150000;15031848968.458269;141104140961.27441;340632843466.2608;310000;0.024274720540322193;0.13187852263561301;0.25631328047216806;620000;0.13490945094552528;0.23103883066761721;0.33580245997956659;300000;1.506887235446976;5.3035545527743704;10.015382006591372;620000;0.14395255501244308;0.25491948027048428;0.37320461696500762;580000;0.29856468279940629;0.49225729327386236;0.74008051310902412;620000;0.93407403226586583;1.7119576633574631;2.5743087956378155;310000;0.022553744439540249;0.13515921648794227;0.26945833802071095;620000;0.13309090152679715;0.26756077911751602;0.42422331290791254;620000;0.869655589020077;1.7680548886734049;2.965063480190457
16;3050000;0.013123947900162272;0.032878173758860006;0.058277821230928145;160000;0.0062189584844198498;0.022739242926443085;0.054991292178713104;3190000;0.0072137051551630941;0.046461441033890182;0.10267034658543955;300000;0.018555338854673031;0.070789801608777375;0.12701620457330234;5930000;0.01296194086806195;0.053086631351948459;0.10327795594382326;320000;0.022050017003676078;0.075653262483806244;0.14124540109997794;330000;0.030844343707537379;0.11722106130670822;0.23532191784635714;160000;99270125489.985947;1095200249256.8741;2727511032632.6367;330000;0.038602748154939567;0.15351496553706551;0.27119068785986877;660000;0.15581622002745713;0.25313797585326414;0.3619466604616417;320000;2.0062310088029784;6.6296182252860696;11.152812720492271;660000;0.15416432480819703;0.2922628746233315;0.42455484754893041;620000;0.31724398089435829;0.55543828126406081;0.8027879204871492;660000;1.1716607592925472;2.091403928905923;3.1640143403137917;330000;0.027903787133009578;0.15270805341374844;0.28831459313919816;660000;0.17336149181694352;0.28806802942282339;0.4285548805580397;660000;1.2830071516210222;2.1592650974465872;3.2744132932399364


==> data/uniform/0.0025_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.020713283906275436;0.041685034983940696;0.059350766122686485;160000;0.005404489104702522;0.022988492734166442;0.048470305305238132;960000;0.24882009479914033;0.30792441780228386;0.37256511288588695;320000;0.25974516655231944;0.31475470436158559;0.37248621793532816;1280000;0.0028062027663881928;0.012414672604981289;0.027936236084424738;320000;0.0023766442462625497;0.01489589725391913;0.029980174721995576;480000;0.12100178825456312;0.15954766696553605;0.20809391353263762;160000;0.0039377729087516937;0.024535121288377513;0.062838045319949146;480000;0.073977194995813372;0.098331728826457993;0.12208350820749923;960000;0.12448267746311156;0.15790377028068744;0.21433808211631605;320000;0.0021098054021611583;0.016470415059819932;0.032306063316593969;960000;0.080558458998788274;0.10036178931238796;0.12250831207121905;960000;0.78917814275686737;0.89788641503189437;1.021236286651207;960000;0.032898127003406621;0.043176567490719187;0.056400403736513054;480000;0.12072276325116887;0.15865813097477508;0.2093185379699691;960000;0.12521404563819694;0.15862506181967506;0.21073283929923256;960000;0.040940673459235022;0.058930964498208935;0.078213471088477829
2;1760000;0.011328196204520059;0.019329407757235621;0.029395243541464677;320000;0.010216673952432387;0.020335320539335171;0.030247113966329307;1760000;0.25099147832528257;0.30819073703651922;0.37284940375280251;320000;0.25974516655231944;0.31475470436158559;0.37248621793532816;3040000;0.0023361141283519959;0.020753076261000161;0.050899238380051275;640000;0.0038078786501301227;0.024361738971813922;0.05265813542388998;800000;0.13058627070401621;0.1653231186479816;0.20786385444578495;320000;0.040822017587817193;0.20379779842331394;0.56637259102566384;800000;0.023005495176545682;0.032529466086759259;0.043518892543272195;1600000;0.13902669846241991;0.17286342127201326;0.21234026882496099;640000;0.0043325674843687342;0.025876766143084231;0.056452223038170886;1600000;0.026704880998884763;0.038557583996583732;0.049166292749062333;1600000;0.20547275390554523;0.28748570919716265;0.3556470711307429;1600000;0.0080360787203292098;0.019188546673210509;0.030526585862037572;800000;0.032262228045609291;0.046778356067502032;0.062034631515915623;1600000;0.038123334125159836;0.050608035473751901;0.070188277393799098;1600000;0.0077899308835622638;0.021470852655168488;0.035921142062294582
3;3040000;0.011126313452522603;0.019867325937553422;0.030007455721732627;480000;0.0031284840334377976;0.013776482620742572;0.030394927464516993;3520000;0.023112459623041398;0.033476871329857778;0.043734713612428464;960000;0.02357783604809861;0.035088652992720723;0.04776849206466359;5440000;0.0027434540326123822;0.019886571503013938;0.041942900625149757;960000;0.0055667247102602529;0.021323661355069572;0.044850693851564268;1120000;0.11179157523248755;0.14301564812536954;0.1677780414735878;480000;0.44484286178658095;2.1023434608897507;5.287646743608045;1120000;0.0074917647757559271;0.01759695157326218;0.028367031856977299;2240000;0.12948224172108211;0.15961333427093455;0.18565972134234471;960000;0.01464164867074654;0.063070897249143221;0.13842997662515921;2240000;0.016199211755875329;0.027216796830263804;0.036769073115090978;2240000;0.12999048227639498;0.21850107659839424;0.30982884335636157;2240000;0.017931352910322863;0.035744865525722147;0.052049993076700211;1120000;0.0098936183302428208;0.020839034437685478;0.031760401458908683;2240000;0.02038309299378591;0.031556017313811205;0.044121400093965396;2240000;0.022146519749606016;0.038527668817230215;0.057376348921249529
4;4640000;0.0046051642287712738;0.013329343464746308;0.025267687059642885;640000;0.0020767857943691896;0.012778453798445714;0.022475002503350543;4960000;0.022522833236339284;0.03401360749747373;0.043247139667888526;960000;0.02359986758207552;0.035091071213459439;0.047787799770876646;8480000;0.0073698939866664315;0.045170094323466511;0.09045849907678187;1280000;0.0099147835485592951;0.053827205238662537;0.10468331632958046;1440000;0.072261916163985557;0.10000567143728563;0.13626853063470124;640000;2.1624429636947737;16.234760674136304;39.921824309947873;1440000;0.0067129949977694104;0.01712386671186274;0.031501077786801002;2880000;0.10625394765160612;0.13289744831621336;0.16100095706907294;1280000;0.023412077833579955;0.12795515221243187;0.24988383740115988;2880000;0.020770679965108226;0.031757986694748441;0.043695721860736184;2880000;0.16698680512218636;0.25463800611528964;0.34600730369344018;2880000;0.040691173500526222;0.064796503874116368;0.089347503106065193;1440000;0.0055643614272065526;0.017703873710934327;0.030380998867297067;2880000;0.020052216698718824;0.03345494718290716;0.04895103095705914;2880000;0.036605553031794275;0.066511432395458897;0.098565583299671855
5;6560000;0.0079101994154589551;0.01596879716117032;0.023682433575492594;800000;0.0025218256737983167;0.012680288139870915;0.024617895491663131;7360000;0.0057241537359623276;0.018474501724336023;0.028209694037870135;1600000;0.007182677227216802;0.017578056990528092;0.028333763692679974;12160000;0.011343042288860994;0.035029762157685399;0.060165321482301401;1600000;0.010644741241040478;0.030924955773649121;0.051279283102058655;1760000;0.045665692091612649;0.078349949182127038;0.11894760692031295;800000;12.414263636870324;113.89408945312991;264.85236808796805;1760000;0.0076673148626176602;0.021055930361681068;0.036849560438262055;3520000;0.096544574613968939;0.12803246247149849;0.16990115166322656;1600000;0.079563629573884853;0.22307040113824889;0.37025249054067883;3520000;0.029377732087752385;0.041923822971672388;0.057624375900831637;3520000;0.19937437028480273;0.28569930092029744;0.38951524551453037;3520000;0.074152322841816637;0.10594461538246566;0.14669124471292633;1760000;0.0094252706561367052;0.021676167434249927;0.036406785267324798;3520000;0.029574240374164441;0.043556409959613837;0.060965889047051705;3520000;0.074282581535496495;0.10981302481445662;0.15530504754804919
6;8800000;0.0039790932724027015;0.012518604169609614;0.021018831717345816;960000;0.0019050369827231419;0.010502345389785853;0.023004620915646722;9440000;0.0086631964845487134;0.018136803553181782;0.026341726706741828;1600000;0.0071794912160015895;0.017576248260539065;0.028303963461495336;16480000;0.010908296657286419;0.021844771832257706;0.034947563202702668;1920000;0.037721499162547079;0.085145004724622414;0.13687255890975517;2080000;0.047875332797978211;0.082382808071031211;0.11562092625153962;960000;146.58039650009056;927.08804639253458;2451.0082011189365;2080000;0.014958125804638046;0.028811918964625302;0.042438584142997546;4160000;0.10490626277222095;0.13913407907478764;0.17794716139127498;1920000;0.16847434400521591;0.36098318763468473;0.57898530524170511;4160000;0.039751536260801586;0.053153542896722708;0.068741698633801571;4160000;0.23241557134632318;0.30753851855758718;0.40167936647381164;4160000;0.1176116436740367;0.1560441539324392;0.20439580032955945;2080000;0.015819669908518436;0.029856033972503832;0.045116484445493876;4160000;0.041228018523882644;0.056333975033512104;0.078044723508686506;4160000;0.12212421530486366;0.16673112678501956;0.23051820297609146
7;11360000;0.0053831070875386385;0.012702862451230732;0.021236751613771861;1120000;0.0025783621415171347;0.010657946418913496;0.02077219513627717;12480000;0.016523551007000415;0.032700621402966826;0.048330369435350108;2240000;0.01678526242270437;0.033611167112656069;0.048747765995643455;21440000;0.024910156787177271;0.046336860267871136;0.072905585128955411;2240000;0.02255294093464269;0.045985575994959463;0.066848055277883484;2400000;0.05671426340421127;0.085977302136453299;0.12738972634340207;1120000;716.67605758702825;7858.0302559303464;17099.041145431151;2400000;0.022049822612647058;0.035401912859734347;0.054733405213732066;4800000;0.12548406316930036;0.16116767395150156;0.2038841326967589;2240000;0.26681708963737488;0.54068526651589965;0.89949217549098193;4800000;0.054118536592574727;0.070420867897092551;0.090180050167822365;4800000;0.27177231977139482;0.35774963555936035;0.46241016606010466;4800000;0.18280456996233413;0.23595896373272718;0.30609557945061838;2400000;0.019395852477043046;0.035770896283532833;0.056263189787106253;4800000;0.051952331127232826;0.07100508321471341;0.09909092787359941;4800000;0.17550958112874002;0.23624320463673718;0.31736595171417331
8;14240000;0.0057855104839347167;0.013897545753526381;0.021626595160698908;1280000;0.0023263314222804238;0.011170957135701695;0.022428944285868297;15200000;0.019663658430391758;0.033632775685471239;0.047810467869704477;2240000;0.016930310672769112;0.033905484083396109;0.049152589596422977;27040000;0.018660963744773551;0.030743504221542303;0.045101737862451925;2560000;0.062159424481608633;0.10357682077686291;0.15570080156671573;2720000;0.054415040384775529;0.09282767849418945;0.12617741673822702;1280000;5533.3359551007115;59654.233140419674;147368.34729033345;2720000;0.0257492930573835;0.044444910020461394;0.06146075737101539;5440000;0.1351958515517768;0.17582219273753202;0.21944744487385332;2560000;0.46749378787856011;0.80325255017168429;1.2162451049000911;5440000;0.066721039883114661;0.086682367011118838;0.10912655231954971;5440000;0.30138571192152347;0.39317995696256347;0.49615025179460548;5440000;0.24635972384379359;0.32251646627571778;0.41994274470365095;2720000;0.028123048483620412;0.045386150737981738;0.066014830083031439;5440000;0.068281559987842924;0.089936629743488344;0.11462575479295203;5440000;0.24836950393334739;0.33311307009120689;0.43672503763555459
9;17440000;0.0050008317493297847;0.013787580790071079;0.022851227119205186;1440000;0.0039966865142803251;0.012848787460144881;0.024345901970855732;18880000;0.02758290493222048;0.054900166411685471;0.083201403067696453;2880000;0.039695682468175571;0.063317075638613926;0.087232551167335373;33280000;0.028110264678293234;0.055530467637973813;0.077512642727429595;2880000;0.038096711898699752;0.060159838567793458;0.082989664077958131;3040000;0.064317589494085184;0.097010146284998086;0.13980058752380536;1440000;133089.56975955411;466066.72378505115;995422.89871407487;3040000;0.034499210628466406;0.052892227615551131;0.076777393153356674;6080000;0.15673828588442906;0.19063472267117815;0.24033639618948852;2880000;0.65992401436083048;1.1024968727274276;1.6010912059151403;6080000;0.085743048514984266;0.10466090226880154;0.1323344342076942;6080000;0.35543260635458579;0.4326451167374652;0.550949518952077;6080000;0.35303973450611426;0.43718947531515556;0.54549743203978196;3040000;0.034064388505282303;0.054131221565470705;0.077234792485569165;6080000;0.085281251846027972;0.10871236850134836;0.13937246468962744;6080000;0.35032112810169119;0.43492008989927034;0.58211899570550785
10;20960000;0.007565690881594412;0.014840790901761129;0.024032577254948041;1600000;0.0029961792176210252;0.013097901678965388;0.021651516438892984;22240000;0.025803957085014088;0.05696426056129146;0.090396704993272584;2880000;0.039624491064016949;0.06320164852664481;0.087074621628575238;40160000;0.028131952840244567;0.041807685231559859;0.05978667619242746;3200000;0.026490578436025675;0.041487628115852035;0.056399515802674258;3360000;0.069255156560614983;0.10452651980132636;0.14577111572885818;1600000;457308.87587234523;3950995.4122363934;7241273.5325316163;3360000;0.041596400378820661;0.062943502648393407;0.087673869163392856;6720000;0.16233978407575483;0.20703496373842886;0.26080582222400128;3200000;0.98345297006142096;1.5458187126696992;2.0618950852702915;6720000;0.098715036743314846;0.12587119743953501;0.1579104077055192;6720000;0.37451080939101233;0.47849010557629496;0.60204238260614373;6720000;0.44402640277116878;0.57362827211054901;0.72056041737768994;3360000;0.043439159233969502;0.067298166103116841;0.093951643259930703;6720000;0.1042347617742001;0.13035753237435896;0.16419033156345425;6720000;0.47919476277284845;0.59665701804963078;0.76210118496060508
11;24800000;0.0075559691885762987;0.015607197803628344;0.02527702217410243;1760000;0.0051891612622353318;0.015357364797872924;0.027874500550412209;26560000;0.024162813354399057;0.034897400876308285;0.046547305746698915;3520000;0.025109740243889157;0.035786038609162255;0.048600614983479604;47680000;0.025438060116739283;0.03774645921611678;0.076591206494985367;3520000;0.049385054437241283;0.071033096301781465;0.097822078535918441;3680000;0.083259652915199434;0.1173978855656658;0.15945222467379477;1760000;6915789.6318442151;26691963.549770474;54765824.207758084;3680000;0.055529138727086307;0.077415949345241319;0.10521679632787453;7360000;0.17806788246179806;0.22489618204375317;0.28259761088330909;3520000;1.3593061877019459;1.9646557697737479;2.781648221282361;7360000;0.1185846472040938;0.14871512382921115;0.18645388673680871;7360000;0.4132580097919526;0.52608110150428677;0.66028751012922549;7360000;0.590952821950956;0.73525496100699206;0.94461082932245444;3680000;0.0501082137095267;0.079308251736592811;0.10094301516567046;7360000;0.12646096390050007;0.15177296719385294;0.18643048004540749;7360000;0.60239138297483463;0.75545682852247831;0.96722073576489609
12;28960000;0.010266339571589992;0.017598078051918709;0.026939555195715427;1920000;0.0078618499281247964;0.017793028684080482;0.028529881784040177;30560000;0.024030005125241505;0.034630983001274047;0.047748714924135197;3520000;0.02499264206651829;0.035448306055698778;0.048291256664807207;55840000;0.037658546189030452;0.053824711613212249;0.070264948849907832;3840000;0.035849759808669848;0.050338620580052465;0.064494911289695159;4000000;0.090141937185840737;0.12242911296100323;0.16421529741587856;1920000;60715826.069955796;218006163.95813006;404138231.20743525;4000000;0.064274417808603476;0.088528814135572259;0.11768234082296623;8000000;0.19285449046243311;0.2422656258323706;0.29044184893694658;3840000;1.8229597089744531;2.5419747519658964;3.4108421035851428;8000000;0.13770206992335821;0.17400847192878721;0.21031483489770947;8000000;0.45555197765348943;0.57077926447572192;0.68666706912869435;8000000;0.75435920437541326;0.93451235104934716;1.1227883827838427;4000000;0.063461962907227748;0.092140722346502182;0.11920470882442297;8000000;0.14482152569579382;0.17918433550056512;0.21601136331328133;8000000;0.76864468933670471;0.95425155004953011;1.1630388010658228
13;33440000;0.010820831782646513;0.01835357615231074;0.027608549963126044;2080000;0.007967867029451646;0.019315836683889594;0.029152872672287604;35520000;0.032395788086593692;0.04916969377065486;0.065138401987450925;4160000;0.034417783776539514;0.045928008263631373;0.059357904680441838;64640000;0.033463225235730913;0.04553033900295031;0.061354424311861527;4160000;0.057972451260553906;0.077081495331348504;0.10029264742237277;4320000;0.089876258448171265;0.13098176859878932;0.17533602033557377;2080000;611833938.20303488;1655131345.9372344;2854343614.0928445;4320000;0.071841570303117594;0.102372796424056;0.13478732809744501;8640000;0.20898242063756695;0.25710837123600705;0.3213075031395457;4160000;2.3306963801844307;3.1403756884735916;4.3972838561563465;8640000;0.16206528311964688;0.19703748598351262;0.25244253188682164;8640000;0.49495600070281082;0.60643234645800626;0.76207608278883277;8640000;0.92685363847901936;1.1410451349884654;1.4311637169614768;4320000;0.073491114261826016;0.10418863775986527;0.14281744054112749;8640000;0.16849674578445661;0.20165302268514618;0.24882057366475407;8640000;0.94817788318484253;1.1705119781896012;1.4475281448063997
14;38240000;0.0097548042093286262;0.018344374136189671;0.02902983059554249;2240000;0.0083429129836479783;0.01908924291205593;0.029419951411800257;40160000;0.033632576816961829;0.046966828849396937;0.064044941174261627;4160000;0.034709145286204515;0.046309049305856109;0.059856174012860391;74080000;0.039611761135288387;0.059604864136876129;0.088334686111808794;4480000;0.046498251748377989;0.06359902629511191;0.08359020138485522;4640000;0.10489713400940896;0.1435333985243078;0.18489282505732613;2240000;3941827219.7096763;12754251133.034687;21303643583.891903;4640000;0.086491760025161513;0.11608939389523079;0.14843537978641933;9280000;0.227517450758075;0.27727824958343039;0.34502905579736753;4480000;2.7673023867716515;3.9202449996079092;5.3168411221938712;9280000;0.18334606482027294;0.22424735050866829;0.27899152907057534;9280000;0.53882601553365084;0.65728213482402476;0.81125113573975893;9280000;1.1147716105286427;1.3957051909480485;1.7663572898394433;4640000;0.082884563093504504;0.12063124937095795;0.15390612315370975;9280000;0.18537019032522059;0.23728288965403102;0.27784624670655678;9280000;1.1325042596570274;1.4524890287957391;1.7426830176775412
15;43360000;0.013015276192576569;0.02083727362654814;0.030719372647782739;2400000;0.012510295552969437;0.021235683833750151;0.033534215675238253;45760000;0.03471804336553877;0.047557736771967722;0.061360909141090346;4800000;0.051468529416836231;0.06708139337401417;0.086079931603913307;84160000;0.04364071569313583;0.055028153914839749;0.071545799314089;4800000;0.041721927691008236;0.054134463978906117;0.069520193065044408;4960000;0.1087758245899941;0.15119154139625013;0.19720094040594688;2400000;48054564724.35154;93759040664.056763;156631575108.34955;4960000;0.094764300339477595;0.13044177132353368;0.16787045277578161;9920000;0.24143632297012524;0.2894929062747954;0.3582896639378701;4800000;3.4923989936474484;4.6623291793573358;6.186255323097603;9920000;0.21098255254076001;0.25456326364648724;0.31344493933090106;9920000;0.5746703591759309;0.69183658951715565;0.85958822859319717;9920000;1.350173349692507;1.674107625973938;2.0507617240863247;4960000;0.10135746522948233;0.13375823291835012;0.18043245409767419;9920000;0.21554523406806389;0.26001312636601237;0.32457423197185681;9920000;1.3986193346299769;1.7056425671706506;2.0625736792469751
16;48800000;0.013243951019357617;0.022435258743763342;0.032330048079190925;2560000;0.011885326057715254;0.020983341448352059;0.03239014537590923;51040000;0.034944400560017103;0.046617410282580041;0.060850032792203745;4800000;0.05144566344794841;0.067048280819745565;0.086025027205478902;94880000;0.04022982184311908;0.053741348251239496;0.070906961145304079;5120000;0.057977807698683846;0.074531763890064773;0.098138357888646166;5280000;0.11736682993465083;0.15607074683084699;0.20141483007367939;2560000;317956704371.86127;670354721372.33594;1178526437404.2754;5280000;0.11496941861975805;0.14879529898334543;0.19148457607727271;10560000;0.25502038141629779;0.30882490372522364;0.3780448066276898;5120000;4.3555501845026674;5.7455103126819225;7.6488140551359409;10560000;0.23740980233839223;0.28322059039706843;0.3504594712554035;10560000;0.60958348303987431;0.73600764518412454;0.90355236644886972;10560000;1.6506412543785132;1.9897934595555906;2.4273183212702345;5280000;0.11268088324862181;0.1484818908733605;0.19407943527347968;10560000;0.24136994362399813;0.28957316286711216;0.35894779993037623;10560000;1.6899602615741234;2.0352288963475109;2.5059039028940262


==> data/uniform/0.0025_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.051471279560539957;0.068018550766808836;0.087113744417287475;40000;0.011199041727938411;0.036953310677849141;0.075499801575895725;240000;0.24665371743563852;0.30996053007075852;0.37227983650181079;80000;0.25974205161999231;0.31659743973004306;0.37585544932182136;320000;0.0024770372605943318;0.014411008919688707;0.041343727820306819;80000;0.0024636558475632192;0.018426640377005518;0.045740146501044611;120000;0.11711476096640015;0.15177638731368892;0.19966041764063372;40000;0.006776647524465839;0.044649133617794143;0.12331225910231862;120000;0.072726956597326378;0.0990090702710371;0.12565206799553078;240000;0.11972382406029811;0.15395338827373689;0.21235480879530483;80000;0.0019007885001767089;0.019726929337164648;0.050047809667981807;240000;0.077252089816741393;0.10091003840540419;0.12620713517158108;240000;0.6659160283245783;0.78210534622106132;0.89221565438430106;240000;0.026123810226480724;0.043447547509046364;0.06239002883931967;120000;0.1185491974814822;0.15750267561886944;0.21437253140492957;240000;0.11899582662687451;0.15737016932287629;0.21012960792825003;240000;0.033919859827961585;0.058949000113986197;0.085734944644557831
2;440000;0.0074247286915702319;0.020696296851654;0.035933981103918211;80000;0.0061803660103477258;0.021731036896852747;0.038713775692333016;440000;0.24958298682062885;0.30776100791638006;0.37605787391327955;80000;0.25974205161999231;0.31659743973004306;0.37585544932182136;760000;0.0050977987003266037;0.030679836298586498;0.09055063152474313;160000;0.0040252791652774372;0.035799402439733605;0.086827619958176963;200000;0.11252967096994286;0.15342389863003253;0.19821162105851922;80000;0.078662715693268812;0.43267882919449824;1.4447837371809282;200000;0.014654403723659152;0.031885505149820581;0.048592860479221747;400000;0.12007860798155048;0.15780021812204625;0.20486252049274065;160000;0.0043536608346063854;0.038701851527968137;0.092150844389027639;400000;0.019210607248307244;0.039324920219045205;0.057353316230488352;400000;0.11521157165767719;0.24433350765394629;0.34639382808872327;400000;0.0015149008109042708;0.019961301718441363;0.041760175073524433;200000;0.02690316074407827;0.04774646467835271;0.0699787978120016;400000;0.03096544202995798;0.050319098411853766;0.077956473199521204;400000;0.0027313789234531469;0.021127082390645098;0.046171037792053775
3;760000;0.0085429386382826333;0.022624746705741106;0.038842635662548523;120000;0.005166649125529916;0.019772314668144744;0.041537983846054255;880000;0.017959823751450797;0.033284383897769249;0.048285360051095093;240000;0.020716805787053299;0.035757217975216804;0.051340747373709895;1360000;0.0022681647777198222;0.025752508554388362;0.065741688017369293;240000;0.0031158779105676716;0.024312338275279503;0.065418156393857438;280000;0.083996861777013224;0.12952115324410102;0.17267330529594846;120000;1.0299427927456244;3.7872895958643631;10.115927469729035;280000;0.0028218840206437929;0.01834323483392954;0.039696364572112952;560000;0.093352945407124313;0.14396207314325465;0.18841190070961891;240000;0.0096001298106737094;0.073182417880994957;0.20083907593875908;560000;0.0061380728149502233;0.027896689699437652;0.047616776204715786;560000;0.03584630020689504;0.17906671287606979;0.31910201136329869;560000;0.0027055782007367382;0.03625035127246589;0.068200973296933365;280000;0.0030191126833351272;0.021685782157567356;0.039244306830752078;560000;0.012824911480026735;0.031585760686179978;0.05486178878018582;560000;0.011633606716751644;0.039192635486879554;0.078092811710836374
4;1160000;0.0061452886001119519;0.019562564374322702;0.03879864042604577;160000;0.0025183067289463851;0.015616055107173624;0.030929502950498417;1240000;0.016844163124139611;0.033741265813175887;0.047873533900569705;240000;0.020658848806153773;0.035512371645019705;0.051375301351380361;2120000;0.0069471794106296678;0.056288094887042249;0.13789552861789017;320000;0.0067998427381156948;0.060712813336840601;0.1564872057023694;360000;0.044881782367329211;0.093338479432958088;0.15697812939000042;160000;3.2600522423013696;28.737225756199074;71.974558697927122;360000;0.0027370305025358286;0.018593616355846165;0.046267727429973558;720000;0.07293673376849015;0.12155523280299423;0.16639120114211564;320000;0.018245848445286542;0.14432730857384823;0.37491070891925771;720000;0.010145392457758017;0.032729430879897735;0.052191477824865197;720000;0.068707728122581455;0.20154634900126983;0.33232087910993152;720000;0.02008060084369374;0.066648202523564376;0.10774401309030039;360000;0.0012382313987957508;0.017490042060353588;0.041557590530207647;720000;0.0058712360627211557;0.032882540479011874;0.061096848861897271;720000;0.010088959254562272;0.065110457659467824;0.12680957387793435
5;1640000;0.0054685249274662945;0.019011748740839107;0.032027031266903906;200000;0.0033380901691172945;0.013942160035411533;0.031124930154334232;1840000;0.002396831829273497;0.016891379822966533;0.037670679337102414;400000;0.0016353500103389715;0.018255087763533146;0.037826462496474374;3040000;0.0062012252626795121;0.037698857467977319;0.082884072576530077;400000;0.0031599541186030861;0.033182969274723181;0.074697411367294755;440000;0.01458193543478269;0.069643016002772076;0.13011052729866665;200000;26.402378310655571;204.27949803928584;504.11186326164403;440000;0.0032401526699724599;0.021198216244022749;0.04818094227901213;880000;0.066930199449820149;0.11747542749672496;0.1833716048795164;400000;0.019919211336207599;0.23240863014144805;0.53110501181103309;880000;0.020148619026750036;0.042640890271659071;0.070685514917352726;880000;0.11255493530856327;0.2270715562284506;0.38069350883834557;880000;0.05184492646765719;0.10731346612747256;0.17806763711140203;440000;0.0022261126646255206;0.021031546944724516;0.049564706864158717;880000;0.01566954827739496;0.043390352240052769;0.077643148900745959;880000;0.038470024601960751;0.11064338609851271;0.19566950519466736
6;2200000;0.0062905354238421271;0.017800676630976762;0.032261014030260042;240000;0.0023052890735302412;0.013479502270856189;0.032603040069166846;2360000;0.0030303056749169674;0.017641098262329555;0.034855500102955184;400000;0.0016372122258359479;0.018413774857209561;0.037815520868792342;4120000;0.0026105754104071227;0.024340538159146288;0.050086922849470278;480000;0.010212188700431569;0.084342802981443726;0.18275704104807855;520000;0.019995258086996846;0.075652520840821358;0.13145534943217863;240000;104.63883375596174;1443.8684392942241;4204.2851574399501;520000;0.0068482350345884131;0.02948721816784796;0.056810375537035752;1040000;0.064336666612891572;0.12226101745310217;0.18638615794397997;480000;0.056583477870953081;0.34838063021987964;0.78054788144628062;1040000;0.024991910865061376;0.051959264050160908;0.082651569898435515;1040000;0.11243236587810701;0.23858824022549274;0.37740152638051122;1040000;0.072429111465787413;0.15335256792713958;0.2445242037778913;520000;0.0060831847183375415;0.029080401686157383;0.058775563281341182;1040000;0.028510305381209983;0.055163616439045882;0.09421003491982656;1040000;0.08639645217586775;0.1616573562247467;0.28132236639507557
7;2840000;0.0048106753183885381;0.017817473976070336;0.032106150296751464;280000;0.0020723412991011645;0.012791097292822635;0.031076672120995505;3120000;0.0068657810413722204;0.036395204497386695;0.069043373994926757;560000;0.0026980435792446351;0.034770780260071896;0.068032622624934938;5360000;0.0068537810006441286;0.048260597517835888;0.1009328720047878;560000;0.0037550371811037398;0.047119417627610821;0.092104801829361385;600000;0.024251325893174375;0.077146415069757029;0.14650634461962328;280000;1218.3845221421818;12882.531600617691;30184.172165432283;600000;0.0097668818191387931;0.036299358721514956;0.071299902132203052;1200000;0.085835317662088878;0.14676841994544371;0.20289076646202489;560000;0.05824113140064615;0.52435717948958405;1.2108692866946624;1200000;0.041169527306672789;0.071674358992741369;0.10016157846438686;1200000;0.16459274718578557;0.28949817402308709;0.40638935089640388;1200000;0.14367084386079551;0.23526036011157053;0.34885262322903882;600000;0.0039247124914005057;0.036681859008288256;0.07377302185907568;1200000;0.037223907978473282;0.070352598977532821;0.11446727760344705;1200000;0.11729124416186605;0.23847566903306749;0.38352375986947085
8;3560000;0.0063632203608930387;0.020374181482346966;0.036229656593362573;320000;0.0023133065570856213;0.013255331693326915;0.030762492531389536;3800000;0.0055532986418706659;0.030552350005156395;0.067501377994360567;560000;0.0027107974706321041;0.034591373371462453;0.067685055334997538;6760000;0.0036774114559390996;0.031463974668581529;0.059219058187908159;640000;0.022477259451597613;0.10125169159590738;0.20365858761732819;680000;0.017560739129473809;0.086827993619807725;0.13859233789516576;320000;15342.158354921467;92110.485499525865;242657.55265760917;680000;0.0077594703522526065;0.04555047571277368;0.076393323039811278;1360000;0.093140920811703123;0.15778438630215641;0.22681975036305724;640000;0.22710005984503673;0.84275699185246789;1.644148532101807;1360000;0.050802767370748445;0.08632083704144515;0.12457793041023545;1360000;0.18607511896170909;0.31326849966977788;0.45356525227706107;1360000;0.18556002590214105;0.32370631301947733;0.49538183960346072;680000;0.009851504469847441;0.044160297640753757;0.084250321692916672;1360000;0.053549166401856987;0.090824876756116141;0.12974342917152221;1360000;0.19655435004854768;0.32933013478233097;0.50716439354641718
9;4360000;0.0048728638088956595;0.017090412480481786;0.031968594819608585;360000;0.0024237313837424512;0.014551911360331326;0.035292853116643798;4720000;0.010050842508487633;0.04044804682394592;0.089124630583562181;720000;0.019473487500195168;0.064617582110923499;0.10453444013308842;8320000;0.010653628658975537;0.055506889269938235;0.10855336038001623;720000;0.018056789080339773;0.061356019416739821;0.099698981597941869;760000;0.023832248592445163;0.08697378175539644;0.14920830913361241;360000;110522.13542264838;704233.59102942492;1669496.2590676551;760000;0.014433510029852898;0.053186669857819238;0.092129287821965861;1520000;0.11271942407165968;0.17230760689012392;0.24869678684140292;720000;0.32512804911098509;1.1273493154198153;2.0401918528998846;1520000;0.069169663517996652;0.10564896551139236;0.15342392277698452;1520000;0.22828364109920571;0.34994560201784536;0.5108240792297043;1520000;0.28669508817126971;0.44657164726870435;0.62236222499525606;760000;0.018948541075613765;0.054300102995810562;0.098054551619881428;1520000;0.068228669450246915;0.10991021618120567;0.15681084593802649;1520000;0.27395690495215086;0.43802090278471828;0.68755262390126748
10;5240000;0.0056172548130552667;0.017045833028566076;0.031879577665419004;400000;0.0022968930185811253;0.015334649672136193;0.033034955474187742;5560000;0.013311833548057711;0.049590264677851131;0.0969268630718641;720000;0.017933295301749232;0.059530641517792166;0.09633934871407869;10040000;0.015771583235353031;0.043188710688538211;0.070578427943481611;800000;0.017031018881018326;0.044108811700723657;0.072209607107386317;840000;0.031211565548930186;0.090127220642402417;0.16226145570710635;400000;776242.18048423331;5254547.6426659394;11529483.04627475;840000;0.020168340115823469;0.060762464787955155;0.10942318741187962;1680000;0.12374071841316064;0.18541386600872287;0.25153734070336431;800000;0.61626098768273308;1.6816468288655524;2.7728496551202357;1680000;0.083301625178102773;0.12552171961614267;0.17132655796406993;1680000;0.25540040028821909;0.38471493427356263;0.52059414800130943;1680000;0.37251773161132379;0.58012213678176239;0.80009124992034197;840000;0.026134833044601621;0.069059585796641412;0.11328198206327499;1680000;0.085366102495654309;0.12867919039259701;0.18281791636599939;1680000;0.40094998081696537;0.59688283137742326;0.86722265236043117
11;6200000;0.0075244195490969173;0.021295247439085886;0.036675201065719539;440000;0.0043676128443062515;0.01564250100902604;0.035826296998513141;6640000;0.015556797689750155;0.034421486967241934;0.054761863827103616;880000;0.016822419504463251;0.036259584418354571;0.058802972804899573;11920000;0.017611429343600115;0.036827670042489338;0.07793938769666249;880000;0.034372845242075463;0.072299905293063654;0.11999409873980457;920000;0.052214445463547747;0.10773272098122504;0.17821491510630808;440000;3239094.5007458236;33865986.953370258;80959345.443002492;920000;0.038769652295239633;0.079349246570966786;0.13002876430556215;1840000;0.14131137495768342;0.20345750462722781;0.27626130591659392;880000;0.89259287815938015;2.1140775697754046;3.5640773317946644;1840000;0.10477018431917225;0.14996730191095531;0.20505165250539315;1840000;0.29477391165613681;0.42488685438323814;0.57973939532030427;1840000;0.5052929975095164;0.74630813771046856;1.0373575917085054;920000;0.022467893664853311;0.080010514573128355;0.11604408078515147;1840000;0.10712320288037996;0.1534012497803246;0.20333434435842543;1840000;0.54158987476606935;0.77562511289487424;1.0849340397764009
12;7240000;0.0078989453478894162;0.023071451998965049;0.036724397220527678;480000;0.0034554648041566433;0.017077256211954051;0.03567888947465539;7640000;0.017052136735741533;0.033450114450133239;0.057015066135404774;880000;0.016711126928279658;0.036183045139047618;0.058418773783676034;13960000;0.026437149896779966;0.053118793713512455;0.086753800308342038;960000;0.024930414299878828;0.054936029561854102;0.082736901533156035;1000000;0.054803817017633545;0.1062171389992824;0.17864775200698543;480000;38689444.501791559;265144004.47825015;581325356.50961125;1000000;0.041527762622220632;0.087506294665822493;0.14397155254281335;2000000;0.15329826122674395;0.21893608573649009;0.29136339769370401;960000;1.494026166435446;2.8620689042751346;4.3662517598230046;2000000;0.12273912070468834;0.17387014177814972;0.2346054773977774;2000000;0.31939177135121394;0.45912236284128782;0.61425944560553447;2000000;0.6942002504831134;0.95370400026510493;1.2606068913191297;1000000;0.044779016342442829;0.091547676666968114;0.13785839944577483;2000000;0.12458969368932735;0.17920588073903462;0.234224840709432;2000000;0.65169546734476125;0.97815875114003548;1.2839287869136014
13;8360000;0.0071462135295711406;0.020865846365790697;0.03618431153961274;520000;0.004854799564839021;0.020360909194856273;0.037307788797366494;8880000;0.025480007933936177;0.047674781501289024;0.073282087699984899;1040000;0.021659920614824631;0.044968856306207977;0.071619146216222798;16160000;0.024638867564259905;0.045813931959485674;0.070564858795851809;1040000;0.037355359296351545;0.07855232025962075;0.12592735342133149;1080000;0.05540464863446206;0.11544855359188214;0.18152053101264168;520000;175816161.520197;2103273333.8953714;4218420553.1961918;1080000;0.046172954592182472;0.1020758105805436;0.15975845955388793;2160000;0.17016360339254025;0.2345915171878285;0.31333582324321191;1040000;1.718216080575713;3.3056186957892848;5.4047256555646763;2160000;0.13968146594515468;0.19569154869575181;0.26492830957058638;2160000;0.35809262123165697;0.4958769627637234;0.66384457922399631;2160000;0.82967719183006894;1.13960462608021;1.5554978470563976;1080000;0.051467994207023748;0.10655813851363768;0.16825558811085989;2160000;0.14856273539700579;0.19881460402950879;0.27424532169063404;2160000;0.84834433203950388;1.1787688260779905;1.6124468702054531
14;9560000;0.0063514598766012242;0.021346309820298975;0.037425924363376599;560000;0.0030832371232391276;0.020065451153325413;0.037082475832469673;10040000;0.022025955021063273;0.048091389061531237;0.075306342580911845;1040000;0.021666344975228642;0.044979456206234746;0.071644738785973883;18520000;0.026617102251019063;0.058631639790663638;0.093134378292335993;1120000;0.029350178400734561;0.063056985405702773;0.094333164810526657;1160000;0.066782006263561469;0.1312479171462615;0.19939564257873721;560000;2329224762.2233205;14641530139.247044;29251389375.327915;1160000;0.063266168135945572;0.11812815130222029;0.17453990176568571;2320000;0.19199856263411103;0.25212356152754811;0.33689059277898625;1120000;1.9131226436965343;4.1155260031969796;6.5090550617435614;2320000;0.1709133949940238;0.22509372709403511;0.30871012380581442;2320000;0.40177230892287302;0.53473012461561797;0.71781471589281842;2320000;1.0170412222622365;1.4072865598526549;1.9569361532890599;1160000;0.05667081539798307;0.11921891907083959;0.18522310201339498;2320000;0.1669375320221406;0.23801991865855238;0.29245049276421081;2320000;1.0213057051407495;1.4500737618589392;1.8299257515005547
15;10840000;0.01037691629892439;0.024949249017658704;0.040818041979228927;600000;0.0053870266545574487;0.021929868518958333;0.042427859125415954;11440000;0.027379424421196272;0.050143913184525234;0.074268005256244149;1200000;0.039201963496131073;0.068659940943382652;0.095752643150670863;21040000;0.032477186869467933;0.057263846038512783;0.083689231358947347;1200000;0.032848978018919443;0.056376457449504126;0.079469726471023128;1240000;0.078326033102633086;0.13667205592775283;0.19946399073275781;600000;11971115606.757559;104588651455.29808;222431871100.90366;1240000;0.06617616777265653;0.12837238447442889;0.1867891363556286;2480000;0.19646723198646987;0.26144954919603719;0.33870548008527363;1200000;2.929762148500954;4.8577264799956508;7.1600264558054487;2480000;0.19028866562775423;0.25549768975298892;0.33195998131264881;2480000;0.41437899175003978;0.55623299692981609;0.72278293440178099;2480000;1.2371926497217591;1.6864892533869029;2.2266381704261358;1240000;0.070368864980623405;0.13287886648978656;0.20850647524181645;2480000;0.19774139357569021;0.25827878405074944;0.35217709046895751;2480000;1.2925671031377892;1.6803364960733993;2.3173491739809276
16;12200000;0.010322740763507032;0.026626927339014041;0.040893635056321064;640000;0.0051958279797287045;0.019969902125129183;0.039197131644659607;12760000;0.025358788252181491;0.048523781998623804;0.076262150145239779;1200000;0.039269608477443596;0.068782943413829845;0.095923604461751494;23720000;0.032683810085832342;0.053733285270661201;0.079634330420316202;1280000;0.044826527497246395;0.07469092280035565;0.11080805976956225;1320000;0.081349763072454506;0.13859997510300054;0.20911293267133951;640000;143429205880.07562;717939468640.98242;1661298119857.2368;1320000;0.086338243055710612;0.1488552110860164;0.2161605377729906;2640000;0.20811575673608954;0.28165707577903121;0.36282792817631904;1280000;3.8095874501826361;5.9928249415680304;8.5761198377098022;2640000;0.21078558581784682;0.28420931158377261;0.37031430332958926;2480000;0.41437899175003978;0.55623299692981609;0.72278293440178099;2640000;1.4832018989725555;2.0280515797871646;2.6070446410046269;1320000;0.076600155063472911;0.15176132466282788;0.22505344583586473;2640000;0.22214218805133273;0.29274127043323983;0.3725875845355307;2640000;1.5593479997305288;2.0909306890844568;2.6836007785438567


==> data/uniform/0.005_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49800;0.07720485555612365;0.1007227599635033;0.12353608815364991;10000;0.021122782290015234;0.056821308440678044;0.11457395287631129;60000;0.24821576358237996;0.31356614964942214;0.38507560704327076;20000;0.25047189385716462;0.31825309062544116;0.3831314895503839;80000;0.0030896857589228556;0.028624958523630312;0.079966056836845698;20000;0.0030219070580089066;0.025187870756754577;0.080577888042474552;30000;0.096898605316715541;0.14981760331337563;0.21141522364401036;10000;0.011175934903901908;0.078566315832014094;0.28747455815620726;30000;0.065068145867684224;0.10164624771563277;0.13453077866275062;60000;0.11274758942132175;0.15055365042951246;0.19688713042237185;20000;0.0028847913747636275;0.027102115834074809;0.088455459053787308;60000;0.076822990246619149;0.1054789282467305;0.13250400810917862;60000;0.5094893485007288;0.64297520219722715;0.78618321540179403;60000;0.021123270288793895;0.048945920586952268;0.076138994887925013;30000;0.10903627022210551;0.1614535641940083;0.21793660344297322;60000;0.11400232474308428;0.16239233579461476;0.22661817773334889;60000;0.027528889401414236;0.063332537905317066;0.10785473137385766
2;110000;0.0097365817229830513;0.026851109860072518;0.058042847560546423;20000;0.0054193458134898327;0.022822675628512784;0.054778471337166554;110000;0.24440903742076603;0.31434486816130836;0.37687497067594772;20000;0.25047189385716462;0.31825309062544116;0.3831314895503839;190000;0.0091822363110132688;0.061732327873886564;0.17293973967095089;40000;0.012422227502870713;0.063367992162873088;0.16999039429246779;50000;0.080487950257167151;0.1441888213335332;0.21447558429126079;20000;0.12535295225619891;1.0002976003479778;2.5417595355435934;50000;0.009073949954987023;0.039398047827897437;0.075817031312683123;100000;0.10055355867860225;0.16262910724479274;0.22022890843825899;40000;0.011938446117268102;0.067099524915093869;0.18050809753549965;100000;0.021161942866476213;0.051631611150761758;0.08281188414089237;100000;0.093113916428778476;0.25450896066592588;0.41716658565811432;100000;0.0048271382628336836;0.037476182770230695;0.079947413202231435;50000;0.021439587221171886;0.054201633544857894;0.093151788240466368;100000;0.034241726338979608;0.068557628142170868;0.10673784552603217;100000;0.0058959233489024165;0.043865116370460644;0.088163115124316918
3;190000;0.016252654397935742;0.037420820553521875;0.061063408285643689;30000;0.0067576677251542927;0.027714501563333133;0.068106059804885918;220000;0.012812539119197754;0.038065825821771197;0.064568184032161163;60000;0.014580706458828148;0.042038160650435384;0.065212870545712162;340000;0.0081750480382071084;0.050304723257881712;0.13238626640488371;60000;0.0045084902122890609;0.047708723133011194;0.11912764268536684;70000;0.03966199860015214;0.11794561129660078;0.20675758174700556;30000;1.8151997525052956;7.90599314783233;23.403008676301152;70000;0.0042690611056754079;0.025550573476359615;0.065946054649969221;140000;0.07547493861161815;0.15676434702972747;0.2422534295583138;60000;0.012018109023897992;0.15142477861144449;0.37164570702507993;140000;0.010563534279772389;0.046432023094506766;0.089364495751639753;140000;0.065287666098695157;0.25200723945045395;0.485091854599633;140000;0.013641033175423848;0.070524946820865991;0.14361061022077937;70000;0.0067633380982613511;0.03071125734531659;0.076736655429169104;140000;0.020256619459482584;0.055254457041093358;0.094811374005113289;140000;0.022096771237789973;0.081769278319406669;0.15134954444164997
4;290000;0.019579620032009082;0.040388832271575928;0.064313292432485902;40000;0.0053374514017923086;0.025518358775021698;0.058146891635530808;310000;0.016193633059082967;0.038548916466710853;0.066735695619649343;60000;0.014553933742973306;0.0419154111246033;0.065231376845289776;530000;0.013143348214374167;0.1125172401813455;0.28056940019708943;80000;0.016592793325823887;0.12938255754125938;0.28324302738175727;90000;0.018599070923632534;0.10847740232946479;0.20148029913653121;40000;10.538473388663387;53.910036414803699;151.97968880834159;90000;0.0038263791214386005;0.034070109900407347;0.079475277195871621;180000;0.065397877510524741;0.1570147243913797;0.25109613722981755;80000;0.045534384252216779;0.31369051771689227;0.69291867197290336;180000;0.017337624100884675;0.057761874954877682;0.10527487584338371;180000;0.084390274523605;0.28432754580617;0.51156157896572807;180000;0.033550054907544417;0.11998940487584395;0.22249031669602187;90000;0.004486325897262086;0.034442442568774011;0.082471480027605626;180000;0.021745144822541335;0.065729315103139785;0.12013353597863567;180000;0.037471530853839176;0.13214697694598832;0.25217035019300982
5;410000;0.010007559107513336;0.026101881499445263;0.050135630354335235;50000;0.005098693230366433;0.023190160600084185;0.050302446831224305;460000;0.003623217321084581;0.035199599618840345;0.075691900847882479;100000;0.0050666240314145069;0.034425551722555819;0.075282953608338296;760000;0.010314930867951063;0.066393401390986373;0.16310425888519858;100000;0.0083803016329474598;0.073206132461800605;0.15739929920574691;110000;0.012406546472955807;0.10792061745070866;0.21012890476294274;50000;41.336029925489072;435.44614430305637;1173.692090978378;110000;0.0053968883784510134;0.044311401649344662;0.094105988097551122;220000;0.070370447060522715;0.17732970708459303;0.29211245733156038;100000;0.063543946656377817;0.50317568398819434;1.0795295811842947;220000;0.028459487615396965;0.080688665796309539;0.13558934859257865;220000;0.11996984832179035;0.32974907822226107;0.55218342602338988;220000;0.072696612139445005;0.20380591891956051;0.34185477923297808;110000;0.0062560817390684654;0.045393415432160918;0.091558938923279654;220000;0.034051084550167574;0.079431847841034076;0.14263088579370672;220000;0.074765611295383644;0.19812022120233769;0.3536520041548607
6;550000;0.011620097328270797;0.032645788089463571;0.055922002669688192;60000;0.0053275227102925187;0.023834603671957888;0.047642725952681785;590000;0.0035524207621581458;0.033121861408670142;0.071550444019925455;100000;0.0046046152521909776;0.034222166901368194;0.073233082823460707;1030000;0.010649383168051866;0.046519283756896075;0.10069400238808018;120000;0.033433358592234237;0.1794579664505187;0.35535555550637693;130000;0.037285968755298556;0.11231480103175036;0.21807284138024138;60000;314.58596860176152;2976.1508362968616;8403.8260163737268;130000;0.017218631578635072;0.053957733665404517;0.10978962438994742;260000;0.10422948645446181;0.20729422101895051;0.31756169881463081;120000;0.15382466039979167;0.84331901529965292;1.6636425416873135;260000;0.051535800243997502;0.10461402590398494;0.16279423933610512;260000;0.17063220465496218;0.36650714652796673;0.57019646869364049;260000;0.14464226952440715;0.30715886973357109;0.48107148301136;130000;0.008438804383151411;0.059418171506869788;0.11593210797057427;260000;0.048692952011374441;0.11508915766652508;0.18866096683214226;260000;0.13670395072660907;0.33681061744008178;0.56132690720704781
7;710000;0.013847933850805502;0.033606658004195607;0.05794015062351545;70000;0.0059945678172103898;0.021574927623070218;0.051424514142145231;780000;0.018343631188833042;0.065732447316624837;0.14284380814335387;140000;0.013621374975382714;0.066415344253941577;0.13550013600909672;1340000;0.012419011654454569;0.0828044826348419;0.1929862428517144;140000;0.018286667897732277;0.091055763041277021;0.19203661743335787;150000;0.026350201077240305;0.1276636969462413;0.23703693898390824;70000;2874.7504466960195;23899.748706081591;63312.895163421788;150000;0.016163560980636871;0.071352068295738327;0.13468719483941993;300000;0.13254651113019098;0.24639514920075806;0.36336906782691858;140000;0.26901173053576005;1.2744772621705334;2.6363190114570467;300000;0.075954789999024081;0.14022107108747522;0.20550782779541055;300000;0.22693675786657963;0.4328854711759374;0.64590985401185763;300000;0.25137495100141061;0.45108362682139591;0.6896721345239073;150000;0.015682130491994913;0.07799890602068435;0.13954688179748284;300000;0.076870421492576724;0.15195065901405619;0.22538975487577864;300000;0.24084614293172862;0.48157533790778395;0.7167651017542912
8;890000;0.013964796896269749;0.033725963058566663;0.058223575893919272;80000;0.0061768901280530343;0.031796045329541306;0.053743872534096765;950000;0.018430306606619283;0.072170737431860227;0.14122714726846095;140000;0.01358527176380705;0.066894852435696817;0.13517621756570042;1690000;0.019737445141806746;0.065396322666321449;0.12774649923138784;160000;0.020858656880115296;0.062792780760307851;0.11031898220106812;170000;0.041416309960708254;0.14319341048976397;0.26273863731848041;80000;21686.727811520697;166360.37902173295;425594.58231891401;170000;0.025901302705833872;0.089985156569041061;0.16402708072224029;340000;0.17133019207201466;0.27696772316805485;0.40628360571177014;160000;0.46404586264611164;1.7805287695722254;3.2555970261826093;340000;0.10348482139516756;0.1739253811722935;0.25798626110308276;340000;0.28489245681477626;0.48806375231278032;0.7167289884069894;340000;0.39666406432493095;0.63877356436923516;0.93337770429984202;170000;0.022053843240585448;0.089240245986328209;0.16401481420904351;340000;0.094457314109026039;0.17583325981986347;0.25981373888969161;340000;0.3994741155983651;0.66904746300252038;0.94265783831162764
9;1090000;0.015344190730148847;0.030272291903378851;0.053633297737293167;90000;0.0068255853715624313;0.02623083985976403;0.055385193920437802;1180000;0.024389838612280754;0.075178504603593738;0.16643494317512225;180000;0.032948223389030737;0.11763172581022932;0.21814550324918045;2080000;0.02332958841595224;0.10091439030919001;0.20638325992159703;180000;0.030785643075856611;0.11210586850443749;0.20625508948862464;190000;0.056408051288952738;0.16637434351636349;0.25226842186145376;90000;144734.19874907265;1244039.6184925744;3292719.1270366078;190000;0.039115876100285919;0.11653912825268613;0.17833337505254943;380000;0.17295069804445351;0.29609055941967039;0.42851020122457389;180000;0.78804901108623504;2.378290186182916;4.735611098037773;380000;0.12313705726524134;0.20793622347174789;0.30011271688208635;380000;0.31705295803104633;0.53004612530461936;0.76937484544362678;380000;0.51538595165148182;0.85159514599070763;1.1781273194029223;190000;0.025675223335937664;0.11138896019599648;0.19928882691425348;380000;0.11992981288902002;0.21909782329748015;0.30217789689075975;380000;0.50068485581078226;0.86388135825987056;1.2854123788404706
10;1310000;0.014224307894730996;0.036240187895832818;0.061505620721658945;100000;0.0070328098672944629;0.02862877319852479;0.058842695058550956;1390000;0.025713773378018726;0.090328935254934142;0.18134350031183474;180000;0.023519413550929864;0.083266646737742311;0.15158857805344775;2510000;0.02723127216297596;0.082368149923024631;0.14249106396320119;200000;0.031953887682486054;0.086855388177045842;0.14543749483002644;210000;0.069173514318884008;0.169377237219352;0.29192570939257756;100000;1622046.2641750111;9082244.8328411821;20406029.804390818;210000;0.053813908756825096;0.12949144962371395;0.2260109947486047;420000;0.21447712816254028;0.31847429600801042;0.42941071668251202;200000;1.3256528192665753;3.4522915820488307;5.6927723374537358;420000;0.1667534433465715;0.24498924914471232;0.33262336787347474;420000;0.39017962379731042;0.57994751826903102;0.78104621348107084;420000;0.70152378619400257;1.1325337006871876;1.5942718011272883;210000;0.040009831980450779;0.13200459638930359;0.22944609106436253;420000;0.16801888250645397;0.24881624829485766;0.36106849470804259;420000;0.7380558492782906;1.174221344719746;1.721087807685209
11;1550000;0.019687790508912787;0.041754077892186367;0.06727105181518632;110000;0.0075627858321689022;0.032629474192616678;0.065487171282623047;1660000;0.026578912030743442;0.071181548628196395;0.11506887614759148;220000;0.025184267060819058;0.067936093207799739;0.11249949312850081;2980000;0.035174576713293222;0.076399606022903313;0.13022315781306779;220000;0.048885175694597771;0.13834653782368889;0.23220013601079728;230000;0.080449093391438284;0.17690287678481312;0.29349005534860601;110000;12507954.805368118;72437739.725075394;188216495.40508652;230000;0.067471625034109029;0.15052218534369766;0.24666413398128109;460000;0.22925111310312241;0.33099048740578813;0.46212046173340315;220000;2.118260297305091;4.1750407314644669;6.8261206233193725;460000;0.19269154058833488;0.27870961804197192;0.39020123345868274;460000;0.4124024270338707;0.60674815426985784;0.85010519400421181;460000;0.93949950088239653;1.3863202819766296;2.0087497150310369;230000;0.067276711460007577;0.15409437934561171;0.2523983540176396;460000;0.19370457933605453;0.30000763674712649;0.39505228908334017;460000;1.0169295379754777;1.478239588222797;2.0222116478289225
12;1810000;0.019178781245249143;0.040504744527099332;0.066601832293424548;120000;0.010495446434253285;0.036085057539193402;0.067344476015304702;1910000;0.026202845641655332;0.074236351949514612;0.11633275068435216;220000;0.025459957449725471;0.068063203389658822;0.11233642227249023;3490000;0.046737563427318447;0.11120218517641603;0.17706617414007839;240000;0.055585818138777346;0.106254768837581;0.16313201031167365;250000;0.10184008191909454;0.20131631831251151;0.32658703720903171;120000;117102254.42453523;530630497.63347411;1175281162.7197633;250000;0.083374785200845542;0.17305851865427485;0.28949317602116925;500000;0.26736644701774187;0.3704902735098885;0.51339196776899865;240000;2.6724743240855453;5.3191783363827945;8.2979757739998394;500000;0.2411988777582291;0.33299084786693056;0.45187486989391917;500000;0.49473325837878102;0.67968915280589393;0.94499972956960232;500000;1.2125422610931416;1.7861967408922299;2.5582219607972316;250000;0.079330219901553603;0.17135688025838594;0.28576333415950977;500000;0.22491379669152115;0.33730046777357892;0.45258281860409899;500000;1.1805873285170814;1.8474013762642527;2.58776087719757
13;2090000;0.018481499084362661;0.041122342715795776;0.070178128024376174;130000;0.01011372222079499;0.034385324713780197;0.070091751829028659;2220000;0.053446424242903655;0.093134815979405511;0.14275555248486122;260000;0.043184486423510742;0.086893462264376414;0.13516194640874218;4040000;0.040876384202340375;0.091487064778311339;0.1465863820075311;260000;0.043141563006380633;0.086492324398366197;0.13509819152463243;270000;0.11859994549621664;0.2104722483229686;0.32557730652021943;130000;636486394.24577689;3622108660.9350987;9274701467.9110127;270000;0.11454929380551349;0.20336785971922239;0.3154680889845024;540000;0.27832552105527164;0.38114463689690981;0.51937638320011881;260000;3.6043575678857915;6.7885153422871145;9.6981704191472016;540000;0.25840859716165476;0.37667893991065704;0.48818565061578262;540000;0.48917567688109342;0.70461370261760914;0.96874583339839226;540000;1.5824011568784036;2.2078804930010563;3.1322311872052047;270000;0.099172016563645798;0.20449482280337808;0.31665199374081632;540000;0.2763470830699295;0.39327560784823101;0.51757868883092983;540000;1.5577977976974295;2.2663323387723127;3.1033907784199286
14;2390000;0.019800529746186325;0.045131610990286383;0.071803419843161784;140000;0.010915173467344151;0.035264669088592389;0.073031461963737263;2510000;0.051589760176761847;0.09738882113385533;0.14623746205133673;260000;0.045599161651538024;0.091763824215680023;0.14293685341256243;4630000;0.055566281769812938;0.11624650088742061;0.18934868092649743;280000;0.068785380494357798;0.13097358977792364;0.19380515942299989;290000;0.11239580531647575;0.21022331441330777;0.3126738886936305;140000;3284232203.9713588;28760642007.508377;64392714072.141449;290000;0.13281044037726669;0.23859205330541533;0.35280668808543658;580000;0.30400107276531885;0.4312254335293137;0.57411053020690395;280000;4.9258215216087535;8.0830958948204881;12.141948964259234;580000;0.31722856485089718;0.44333234830373053;0.56634374629265805;540000;0.48917567688109342;0.70461370261760914;0.96874583339839226;580000;1.9189507747578471;2.739509324907897;3.8630424776931247;290000;0.12533506866850686;0.24016582068469877;0.36687689521535349;580000;0.3203194691521648;0.4450557238781897;0.59048959199762219;580000;1.9425653947820811;2.7343100382572065;3.7410350023876866
15;2710000;0.02676511406829165;0.04952094620085587;0.07325049670247126;150000;0.012136629914637339;0.040621499768634391;0.071106199487413244;2860000;0.060337028608801697;0.10401694896115773;0.16692953601358002;300000;0.073629480051117052;0.13484697201116647;0.19811870935957035;5260000;0.06324222268126925;0.11006181410893789;0.16955236651211303;300000;0.061190398089476614;0.11213598430149657;0.16670667158392774;310000;0.11889210481922351;0.23536737094224541;0.35924899818456896;150000;57978072035.743416;205209069998.53955;446830106011.89404;310000;0.12340103984283722;0.25492171912785677;0.38002256284194658;620000;0.33415915776648558;0.44156102224377136;0.56906033886867147;300000;5.6354303626272149;9.8167932104447608;14.544860085824824;620000;0.3688387953447464;0.48777549216411625;0.61497143981484581;580000;0.63804590584755061;0.90044693802925779;1.2176028242091261;620000;2.332386149044591;3.2152718398058964;4.1943288477237637;310000;0.13587417430219501;0.26319310778862659;0.38653845044657542;620000;0.36627237157069431;0.5069942747015691;0.6660017655024757;620000;2.3902186548235642;3.2047593251236215;4.3775651301657064
16;3050000;0.026108813782397083;0.052278306522539869;0.07419383083574195;160000;0.014298526369714277;0.040926009087336374;0.073571782651868395;3190000;0.058152285616924683;0.099945898843809986;0.16296825812364929;300000;0.073196802728358837;0.1340681243158558;0.19692241657698917;5930000;0.063223729914970619;0.1033656820401806;0.15605309859015595;320000;0.085372879895691797;0.15182628622413597;0.21650966611923841;330000;0.14803038394685358;0.24125177702217926;0.37088640570996051;160000;242991884234.99088;1717832590765.6829;3425709534186.5894;330000;0.16622858072024729;0.29872613640309409;0.43474551576480469;660000;0.35774468587596325;0.46117525083422395;0.59485412891504874;320000;6.3610328244650285;11.60581843848035;16.77343400300742;660000;0.4058492217981296;0.53581138306513898;0.68899232016153589;620000;0.76993112104925554;1.0426307204958294;1.3480751821904011;660000;2.7843339366336695;3.8110109804890908;4.925172408514368;330000;0.18064839191706678;0.30095879354786659;0.43732869795771939;660000;0.40754884486144022;0.55185303872323055;0.69042628830063035;660000;2.7617342997955006;3.8123092666357463;5.2840500100955525


==> data/uniform/0.005_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.01971203444414343;0.040804047810430399;0.057845065336765519;160000;0.0061020883506175414;0.02293096066393522;0.056462877921163862;960000;0.25136867371176208;0.30999039779517223;0.37323064144836876;320000;0.25953232470878135;0.3181238431695651;0.37484980951958052;1280000;0.003830748182576043;0.018259271836412853;0.031112988005212047;320000;0.0042726464015368339;0.016493334704863923;0.033449243022033684;480000;0.1226630250549232;0.15978380444007589;0.21034276632809582;160000;0.0028739842203929266;0.022232092772840058;0.071131826237447848;480000;0.077606725328257353;0.10118287133970949;0.12102072707169849;960000;0.12908915922292616;0.16412970656933262;0.21269095257033413;320000;0.0050707321078542096;0.018140187326607236;0.036709431253706154;960000;0.085589817556396261;0.105112314727897;0.12567229517423723;960000;0.7766277681929;0.90101224118972723;1.0192200842738597;960000;0.03930228054079004;0.048234341614129192;0.05818318732405417;480000;0.12299603482615454;0.16075951970316693;0.20808290405880178;960000;0.12836873485775435;0.16441192472014687;0.20855910470281477;960000;0.047939048208427329;0.065382416359170109;0.083797535914561822
2;1760000;0.012689452268439327;0.020756552665366655;0.03069245414793248;320000;0.011570062720392139;0.02162788033773224;0.033148177450894517;1760000;0.25236517554465093;0.30971638979900901;0.37713876356383369;320000;0.25953232470878135;0.3181238431695651;0.37484980951958052;3040000;0.0069089117620284831;0.042296271440002725;0.083034895846056486;640000;0.013806466659276706;0.041891496269402209;0.074504473814454839;800000;0.13492607859442177;0.17720901774500267;0.21877809689619598;320000;0.018535583971960132;0.17683754452546457;0.56278437095711587;800000;0.028020381826335098;0.03857583749018377;0.048544901800064787;1600000;0.14893839706394743;0.1889600152950856;0.22798220106186459;640000;0.014459306123223308;0.044414778350680875;0.079054090786263714;1600000;0.039196061401917955;0.049879137856545602;0.061029196321542328;1600000;0.30060553717958016;0.36577094118554077;0.4384212194851207;1600000;0.025556672707823431;0.035744941380384671;0.047949169663610937;800000;0.039227222222288707;0.052423121141518064;0.069149079722928664;1600000;0.049828981813100415;0.066240753187740753;0.082494376446272402;1600000;0.027441920436551488;0.041962653619171064;0.054680365216557871
3;3040000;0.014350629724885853;0.023985665057548778;0.03219063952341937;480000;0.0029527350374116686;0.017989525544615394;0.035671532394062518;3520000;0.02759539536318182;0.039372343946727249;0.049994483175916323;960000;0.029701627416809543;0.041178536894162135;0.051774299489630644;5440000;0.0208230828540556;0.03708677992340928;0.062810361208805898;960000;0.019379498146890065;0.038998963100972943;0.061497416650432582;1120000;0.13171520053124558;0.15624665112844416;0.18295115255580607;480000;0.43493787683661461;2.4256375841828683;5.4930861264736919;1120000;0.015401782543273852;0.026048465528646467;0.038193454230628796;2240000;0.16831448881046293;0.19253190345382965;0.22668385873721536;960000;0.055524710489864779;0.11749837304620267;0.19156090386698987;2240000;0.035137947030719083;0.046952586348128614;0.060123539269157471;2240000;0.28949517012232606;0.39298585838138533;0.50981933471456675;2240000;0.051192874001841852;0.070835596831038572;0.093890351737242306;1120000;0.019738474730041419;0.031420282301349314;0.043153584852585546;2240000;0.039318259915719786;0.051845323451945202;0.067695042772428535;2240000;0.053328598374870855;0.074513316825898929;0.099785144485437835
4;4640000;0.009530926895882;0.020135338582103306;0.032477928805100129;640000;0.0084386275006261818;0.019123661938379475;0.030721401613789341;4960000;0.028552055211485045;0.040191994471141648;0.050349768994412548;960000;0.029688409713464474;0.041185329503197601;0.051803983684082074;8480000;0.048971795987882011;0.10537013688729036;0.14440809622378723;1280000;0.068364108645248223;0.10912335267884528;0.15212929568898467;1440000;0.10324162706604731;0.13157735288497524;0.16213891786963627;640000;3.1830017737916223;20.0264033691865;45.107005950281049;1440000;0.020051755746140782;0.031642426281495925;0.043610807905021927;2880000;0.15975611698524084;0.19498889894569529;0.23025324296124164;1280000;0.16056623516165614;0.26015961189254344;0.36078626602543357;2880000;0.04549583961238543;0.06048055225379869;0.075267797742171919;2880000;0.36194925697060659;0.47683894168721819;0.5944220520521275;2880000;0.093593829212461524;0.1252951216649596;0.15703126404219744;1440000;0.02105728884542956;0.034085851448531761;0.047834959918139929;2880000;0.04893818406899389;0.064612585185916255;0.081865293755777155;2880000;0.098529558000359896;0.13113231154859895;0.16806674834118626
5;6560000;0.010552868643810723;0.019697700298999869;0.027563976058141548;800000;0.010188327352189526;0.024371843437281576;0.036697842884037747;7360000;0.024529192014320314;0.033820212137437966;0.04393709059800581;1600000;0.024090577985100909;0.032903301622133917;0.044274855008860116;12160000;0.043878882784388645;0.068734101534297931;0.092142072306347092;1600000;0.042727005709770283;0.060732825678970592;0.083229048290347621;1760000;0.088832384839497458;0.12781078264967694;0.1680507070289711;800000;27.233643440847882;168.02631225523635;351.65957507041605;1760000;0.026586049873591974;0.041457014759069849;0.056978291234094064;3520000;0.17557235599554041;0.22203822337253484;0.27397276479236643;1600000;0.30661885875758532;0.43847831908800761;0.60480054037373798;3520000;0.064641036952825526;0.082317720389328275;0.1029581861743786;3520000;0.42230687290430963;0.54777023142072534;0.68763917803564612;3520000;0.15938464104306949;0.20616100362736556;0.25939836440746861;1760000;0.031229243836259829;0.043438214502847697;0.058648580531969724;3520000;0.066482533159988796;0.085488834284007387;0.10724921302510358;3520000;0.16618242118824134;0.21454045680059602;0.26966061519074658
6;8800000;0.0094204370324101738;0.017393681802865327;0.025101916234133222;960000;0.0044259314403714573;0.016328971196065939;0.027792627498888375;9440000;0.024020866448501901;0.03328759625440858;0.042761891198127441;1600000;0.024095368459326166;0.032857047719142746;0.044219747554811707;16480000;0.031956313390721844;0.041992210329615663;0.056821954326848341;1920000;0.11322435829475259;0.16424985259253641;0.2186252894923;2080000;0.10278771600978165;0.14232019995111414;0.18342706840842377;960000;470.9111906884707;1481.6385817749456;2872.4834505602039;2080000;0.038063584697729823;0.054951591973765236;0.072485583453110708;4160000;0.21380138598821247;0.25955054129156352;0.31893760333390164;1920000;0.4901422161727238;0.72605577086244266;0.96044816339751293;4160000;0.086895510725734496;0.10668464282062491;0.13158380286209678;4160000;0.4932185326573626;0.60834591099351476;0.75876572253033825;4160000;0.25292799077278311;0.31043385427177495;0.38621068247249185;2080000;0.043350931078272065;0.056737201259767736;0.075733751931024;4160000;0.092181470826294132;0.11278006544837052;0.14127656823052828;4160000;0.26471462520283962;0.32796671207934114;0.4141266999774641
7;11360000;0.012237467065523734;0.019908379099789604;0.028629283961314037;1120000;0.0070226404876470158;0.016223500123668994;0.026507313469335651;12480000;0.048259985184626326;0.068150534862761819;0.086973550709302197;2240000;0.0481818713149436;0.066198675084836081;0.087728068603343715;21440000;0.069672807506471646;0.091775064354774283;0.11853331577728232;2240000;0.065756650835014474;0.090866198914546115;0.12031687387757795;2400000;0.12380212387683713;0.15716316891116375;0.20522552896674437;1120000;3004.3624175723335;12337.676141858197;23050.240398806254;2400000;0.05336130115488031;0.069225406963535824;0.090986668428570713;4800000;0.24798634250751631;0.29839105701400115;0.36476065667602531;2240000;0.78254166712705087;1.0962098619651064;1.419415747016046;4800000;0.11095024040747598;0.13591948245100885;0.16762469757676018;4800000;0.552269560644853;0.6750699195563814;0.83787639928492863;4800000;0.36592106184921536;0.45071421718424598;0.55206797768303151;2400000;0.053647984745695168;0.074069070841979001;0.094256252721686834;4800000;0.11618858048425536;0.14311005774157709;0.17731165006137994;4800000;0.37949070710626376;0.46824635263894798;0.57443231184066212
8;14240000;0.012944603592569836;0.023027607604993592;0.030345812064008729;1280000;0.01195903045795995;0.021987878973043502;0.03118848453791297;15200000;0.04725973319364344;0.064811288290999691;0.087630532139788206;2240000;0.04856804593413188;0.0667694203697001;0.088401292618618663;27040000;0.045846476003453596;0.059512961835266665;0.076765210791200758;2560000;0.15735253587404774;0.2121549467856016;0.27990003856023288;2720000;0.13858342191486156;0.17639035135217784;0.22912579848775416;1280000;44867.252681807287;107990.2953327779;180648.2753721466;2720000;0.067317742049417401;0.087359161939206287;0.11381764430908395;5440000;0.28263211760106949;0.33956815646349214;0.41260028459476722;2560000;1.1723463858298808;1.5736625434313787;2.0403568230984428;5440000;0.1402198640496139;0.17198006476374561;0.20951371328271531;5440000;0.62474776496105011;0.76947006392901607;0.94407380571311461;5440000;0.51752047623537034;0.63655964027529821;0.78028930995729318;2720000;0.069247935321628248;0.090566447555344876;0.11238683170304314;5440000;0.14686678459122068;0.17602265393816524;0.21659585528579212;5440000;0.53576465512830618;0.6590239435540155;0.78879761394560854
9;17440000;0.012728294582364129;0.022249008482793729;0.030281699727121827;1440000;0.01208959671820708;0.021318653923059518;0.030619157431738257;18880000;0.053912708474023033;0.11008790866321344;0.14558008658439262;2880000;0.091514257905412774;0.1223786208822271;0.15340966001440365;33280000;0.054321092088243095;0.11305390560677403;0.14945786406282205;2880000;0.086653666904082494;0.11611853934527874;0.14618952004847022;3040000;0.15125964402228861;0.19437001397821102;0.24452194170757921;1440000;358927.53876912961;819658.6769990318;1325315.0837750011;3040000;0.083375937846916562;0.10713409551945957;0.1345343247007767;6080000;0.31421862915936361;0.36725159244009353;0.45259753798921593;2880000;1.652349087161453;2.1975330545788916;2.8440453476336569;6080000;0.17447758282638382;0.20520634738344631;0.25331886826194278;6080000;0.70725310673239716;0.83577953617670664;1.0310996113363624;6080000;0.70945106760336296;0.84513237804079033;1.0277051319785271;3040000;0.085280209417453803;0.1100979630028813;0.13731497418972455;6080000;0.17549204019620263;0.21509453752332147;0.2581812431709512;6080000;0.70088820811992314;0.87327862097403231;1.0497313668060897
10;20960000;0.018132032305551805;0.026744970312813268;0.035873221678276862;1600000;0.013721975170693576;0.022462754348359343;0.031858337438700507;22240000;0.048696506639217485;0.11804236531885197;0.14781165015069608;2880000;0.091358008050403783;0.12215828662633552;0.15312741453398568;40160000;0.067399038971348052;0.08406972696800219;0.10363681369376997;3200000;0.063821476053494711;0.077358093976528569;0.098541961602172559;3360000;0.16371065250292904;0.20937950178333337;0.2691578051840966;1600000;3659334.4875548123;6487635.0968905017;10145594.421090927;3360000;0.099339186697467927;0.12695909974977501;0.16314545460183913;6720000;0.33659510171916585;0.40145145253550185;0.47077237871176697;3200000;2.3327677542740348;2.9101135109648597;3.7694548401763415;6720000;0.20738410436831181;0.24572058953259801;0.2869170114246411;6720000;0.7700367747921204;0.92118375393033181;1.0837932339287948;6720000;0.93040488954783;1.1128390493782123;1.3368030625274958;3360000;0.10185877703531149;0.12930799006505972;0.16349161858436201;6720000;0.21092868276188825;0.25262002044693699;0.30590878608664662;6720000;0.93958273042143292;1.1438327014107781;1.3775477471225792
11;24800000;0.019891144864839651;0.029792996751204975;0.039002996332543886;1760000;0.019067909430302749;0.030190818695453963;0.042510082003222427;26560000;0.055863431747171066;0.068078955615147277;0.082981312814196517;3520000;0.055167738683974933;0.069471377024340433;0.086215505228465328;47680000;0.058529533132312288;0.073604639641161679;0.13825003866219293;3520000;0.1080154430004775;0.13866094046884162;0.17440477943214158;3680000;0.1804844166194913;0.22497532551252325;0.27687688753195233;1760000;26560625.872199256;51482795.266715467;80676904.315883681;3680000;0.12013551605776873;0.14894528023740222;0.18224313409649703;7360000;0.35917792493742368;0.42892669713862008;0.52248360902175484;3520000;3.1140291786161489;3.8214050134997502;4.7272064038874193;7360000;0.24110992165302975;0.28577461978475216;0.34743835883115792;7360000;0.82995519222239755;0.99359998998168053;1.218351504645588;7360000;1.163517252789591;1.4010524266874826;1.6873525771935065;3680000;0.12271137176594392;0.15432531176058173;0.19280180447082732;7360000;0.24371522549002597;0.29571762371307808;0.350247270119937;7360000;1.1950751306638916;1.4348533457172683;1.7523319852443549
12;28960000;0.02418137503405288;0.030613325712295431;0.039541191803570165;1920000;0.020754351849121479;0.032757101980341805;0.044088076026964775;30560000;0.058199308206097207;0.069342959921965722;0.085255363711981697;3520000;0.054722827707901461;0.068694292146462721;0.085108496487766097;55840000;0.084574079302446051;0.1041187984352244;0.12575599619318406;3840000;0.082076723483119243;0.10128222353312635;0.1205669582544228;4000000;0.19550678100485022;0.24028418081807623;0.30631646736551915;1920000;236804688.62960944;385787636.54068339;568653524.41844571;4000000;0.13932899320697356;0.1712853759012769;0.21847674419777949;8000000;0.38754889960077738;0.46492617904512079;0.55557856391604688;3840000;3.7136483945115089;4.9027298264233021;6.1378628287108157;8000000;0.28234799761426649;0.33524335515529813;0.40358809456804867;8000000;0.90197589099509501;1.0864674792161608;1.3038398203913471;8000000;1.4363884747246867;1.7585026281659553;2.150738702404801;4000000;0.14127198688024634;0.17674385558186401;0.21439531156087585;8000000;0.28625631488882475;0.33979216430857095;0.4061090159864999;8000000;1.5252502229122806;1.7838804502841248;2.1545473479167323
13;33440000;0.023968763183565247;0.033440797263824262;0.042948937297978274;2080000;0.024694734357909923;0.035836912746832525;0.04772390088070768;35520000;0.078620156650352435;0.097102333304599192;0.12246876478824473;4160000;0.075036519026142015;0.091941894448365077;0.11356095049996483;64640000;0.072171004030472857;0.091761454154518418;0.11316322544265744;4160000;0.12617402591946628;0.15447501427598576;0.1908473206278139;4320000;0.21318035485943576;0.25701450861541397;0.32482441896678876;2080000;1765657017.6074164;2922449822.6751261;4370250075.0605383;4320000;0.16360846868006446;0.19877338316062709;0.24285279926768233;8640000;0.41656504376832448;0.49475937140480747;0.5824459318183598;4160000;4.6938082316082355;6.1753119282279299;7.3844061361726094;8640000;0.31960557098921727;0.38308226416311408;0.451564834077467;8640000;0.97170303014391624;1.1603727690505594;1.3653826698589691;8640000;1.8378182472090574;2.1729156325180501;2.5774952322898992;4320000;0.16331834819581068;0.20444096525031724;0.25523702413662092;8640000;0.33271890096443119;0.38959894904549641;0.46627832397305125;8640000;1.858177542071342;2.2008707891096142;2.623803717097239
14;38240000;0.026496255440209122;0.035332503758650768;0.045498802864801291;2240000;0.026372385525317052;0.036358413309522483;0.048872532894124882;40160000;0.077602477447636473;0.095328819042735269;0.11533624652048008;4160000;0.075588403078730895;0.092722739126959233;0.11454205188100502;74080000;0.081660323156845613;0.12185300488816544;0.15323297116909368;4480000;0.10067660598086643;0.12929398560245714;0.15544313370872942;4640000;0.22597946117009363;0.26941647793522539;0.32952065668656855;2240000;14825647495.001097;22672150932.58049;33037743185.682991;4640000;0.18573310406295795;0.22694032375337017;0.28191586509998506;9280000;0.44540884584090817;0.52988074754950398;0.62497985962012348;4480000;5.9955426942076766;7.4971124564898464;9.2270794622770804;9280000;0.36312240634935578;0.43659582810573683;0.51157937104784346;9280000;1.0449774412036574;1.2437770531657235;1.4715871650481414;9280000;2.1819502983916466;2.6475994387491708;3.1522327741264768;4640000;0.18768913167335433;0.23466669858892095;0.28988536556090722;9280000;0.37845747743909269;0.44454566417022429;0.5262776393506633;9280000;2.2407445325360254;2.6934589308649519;3.2036984150109547
15;43360000;0.029948887467724294;0.039504169799988886;0.048705243835435556;2400000;0.030124163860657052;0.040066519330487563;0.053225655730263992;45760000;0.075558675270167894;0.09270675076085097;0.12587078359059836;4800000;0.1057076609688839;0.12948316386413272;0.15998599718084877;84160000;0.088114759691925351;0.10962390141997042;0.13160971344066752;4800000;0.086004251384184091;0.10517715513261822;0.12895725049312226;4960000;0.24101244186999138;0.2932391949110697;0.3663015844634443;2400000;118595985821.27332;172369761832.9729;242311533505.84634;4960000;0.20746803271371;0.25455595145021254;0.31810614680379218;9920000;0.47262810447925474;0.55355872889936753;0.65368068171549099;4800000;7.1783237963341753;9.1577130405238858;11.104874700876174;9920000;0.41823678217240184;0.49316732078105663;0.57841643127118148;9920000;1.1085590355423449;1.3024628210843474;1.5451952346724178;9920000;2.6822143721414156;3.1453230807425339;3.775226267416107;4960000;0.21522988948791133;0.26230881146604596;0.31606919869928296;9920000;0.42405735788404969;0.49804216401595769;0.59174613559690348;9920000;2.6826447239906139;3.1874937944236361;3.8206818442443948
16;48800000;0.029679886676834456;0.03990471129429965;0.047847635547590271;2560000;0.03255576246839826;0.042401517700754454;0.055931219874631115;51040000;0.074714363215413845;0.090135064878082594;0.11614992903561602;4800000;0.10566556868592399;0.12941161624727421;0.15988221610505723;94880000;0.087067744500225128;0.10350921793288925;0.13305070547126682;5120000;0.12208800131748795;0.14866399716880335;0.17942489314090593;5280000;0.2559151840131178;0.30659704269800087;0.37275090559216761;2560000;866670792119.99951;1328179320387.8433;1822341764393.6477;5280000;0.23853999821459324;0.29050404494901527;0.35109675062797485;10560000;0.49402787465815684;0.58644305592234713;0.69160722656982376;5120000;8.7085505365327283;10.802798360358508;13.55844657919511;10560000;0.45754303703616861;0.54662284939423245;0.63751736615279631;10560000;1.1581658720087118;1.3837579848647494;1.6347863762768327;10560000;3.0801314565459417;3.7312352406235139;4.4146132955742026;5280000;0.24694149794764017;0.2916024505670532;0.36249063841101797;10560000;0.46926508073823764;0.55541701987283587;0.63586627646523153;10560000;3.2070334451127365;3.7427709743120552;4.5048384332864151


==> data/uniform/0.005_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.049319843375538103;0.067831112445974284;0.088442712676691848;40000;0.010244443488711601;0.036054575367514843;0.083755868037089926;240000;0.24630653343927719;0.30957096435175491;0.37943713009434071;80000;0.25856122975970847;0.31920887462165526;0.37781579750649769;320000;0.0020305763399685005;0.019502982235757548;0.043118231295314669;80000;0.0020846980675920924;0.017276868256060354;0.048521808132414704;120000;0.11170936400610065;0.15471244010123386;0.20447445623417973;40000;0.0040048321063471809;0.039843071133995711;0.14390112825473261;120000;0.075356251144488878;0.099706885166057011;0.1231180397952114;240000;0.12381484374240494;0.15845198741492617;0.20239709102972783;80000;0.002118545032708476;0.018443099117532939;0.053052329613663012;240000;0.08456623814645306;0.1046749277340363;0.1263677938313677;240000;0.65128809950988409;0.77226456273310251;0.90725629386870232;240000;0.032371465272250342;0.048136058385398327;0.06302701369768271;120000;0.12213452841675652;0.16036358798926964;0.21053744885383938;240000;0.12470285364015683;0.16466961761536192;0.21572830276887975;240000;0.043362327554722996;0.064148584027646255;0.091320410706620975
2;440000;0.0069089385945989065;0.021650517851180974;0.039447896285623667;80000;0.0069196221457120182;0.021147192723370352;0.040546588609063093;440000;0.24803249670580052;0.3097626137486017;0.37524173367950364;80000;0.25856122975970847;0.31920887462165526;0.37781579750649769;760000;0.0030121055752937273;0.042299959333736925;0.1160297752074632;160000;0.0038503186884914966;0.044981769287557649;0.10322490690801092;200000;0.11839313688046343;0.16367303853779813;0.21020145218583286;80000;0.057778896666858044;0.41928263999665827;1.2615995468716688;200000;0.022451179151032449;0.039612105494437597;0.056400525096795759;400000;0.1289211955972665;0.17485460753357901;0.21747732691409813;160000;0.0039281105239896185;0.047442478034894306;0.10990188558316001;400000;0.03329714003469908;0.04894991061994608;0.066067930977343;400000;0.21730924357830106;0.31088689778591783;0.4087124830156007;400000;0.015943751072514879;0.035990131693105248;0.056217751475048809;200000;0.033682669183079751;0.052922671012800022;0.075579587201763498;400000;0.043300751550515902;0.066088031632280164;0.087836514915611091;400000;0.01824577567647433;0.041338119840155459;0.064552598036023173
3;760000;0.010867452636794147;0.02615247154912741;0.042278100935744314;120000;0.0040080963593270751;0.022576379200255445;0.044908190104203487;880000;0.023538852953303723;0.039333626936626287;0.055597215416924695;240000;0.026236448943467383;0.041950067315919479;0.053648600786455829;1360000;0.0040375872895474499;0.041125397405115574;0.085720690743793418;240000;0.0077373454048179696;0.040206863740914922;0.083464300660440804;280000;0.095263295309975946;0.13838588445786199;0.18345631899990045;120000;0.89203331692733578;4.2711781236391406;10.759924962230521;280000;0.0059024056637399444;0.025295599617132455;0.048144369173356745;560000;0.13245269731317119;0.17496423256680435;0.22342896434711257;240000;0.023772400949783647;0.1219702662084001;0.26230417773067194;560000;0.026613394031252655;0.046608105922080839;0.068335653115363063;560000;0.18289430964669529;0.32021292362744008;0.47610274404807967;560000;0.038079874837095823;0.070861009553836243;0.10867146624301134;280000;0.010081846170868634;0.032565025435456904;0.05478005419349978;560000;0.032235006668278041;0.052373475214831655;0.076112975767106794;560000;0.039483584408524834;0.076276192093327228;0.11452116058372604
4;1160000;0.0088665769471388094;0.027118809484802425;0.040991077049394677;160000;0.0045210884911248469;0.019302128629741414;0.040092777762276141;1240000;0.024961938912142302;0.039534300597114797;0.056239175217572685;240000;0.026254663676927061;0.041897241002791713;0.053592982962136423;2120000;0.025957665646136399;0.097732914450672934;0.17584212100537419;320000;0.039749812281493657;0.11162717833673869;0.20002517432649028;360000;0.068475585443654938;0.11885511715127461;0.17023675741803324;160000;5.0988920968632945;30.314968382506763;79.77044582750716;360000;0.010109401828539576;0.032061493917143573;0.054638230771112788;720000;0.11850260813064957;0.17929385869955161;0.23119104825455208;320000;0.093571566876329504;0.26921840208108971;0.47738029405072124;720000;0.035874724530832194;0.060377344000550164;0.085207383699958589;720000;0.23198877616335928;0.37983607908832118;0.53780652715224309;720000;0.072231667824514623;0.12508353624823512;0.17972364139935343;360000;0.011123849311172801;0.034295509362536857;0.05848203800745154;720000;0.040450132639936055;0.064234044396931422;0.091601664964018809;720000;0.07903929328612351;0.13299586908901928;0.18961624269977925
5;1640000;0.0087224153724258513;0.021687201645995101;0.036260861627433562;200000;0.0062876536259271077;0.0225561500572606;0.039794775606655293;1840000;0.01297971391956418;0.032634199729305674;0.054667928669280108;400000;0.014877588515349776;0.032839296100311374;0.051826819400116977;3040000;0.019464144313549512;0.06728326185356287;0.11494582898969098;400000;0.027467971008446359;0.064276237653958859;0.10303768166275536;440000;0.051580049491372237;0.11756498725986828;0.17960353385009906;200000;26.672400231274885;254.16083507983456;631.92473512718902;440000;0.014306668512416571;0.041695643733711874;0.068992366129885865;880000;0.13329334295015716;0.19803049309017251;0.272532139356429;400000;0.1894274627645326;0.4470531570922005;0.72718845583010294;880000;0.053486807760742314;0.080711703260108805;0.11279741518173295;880000;0.27553389016035329;0.42554448951155488;0.59243942415161177;880000;0.13209347041462818;0.2031851781327727;0.27933887684224046;440000;0.019937304417170836;0.043278573171301078;0.070791073983047653;880000;0.057254855204135549;0.083850383376715132;0.11581123976523715;880000;0.14068574606579662;0.20968239781500359;0.29245875753138312
6;2200000;0.010274714065769351;0.023366164790637509;0.036782638839523291;240000;0.0029489996224597815;0.017833133732050373;0.036022439194494473;2360000;0.015082593866247255;0.033780939289703521;0.05464067659554997;400000;0.014887280952959219;0.032821750973983307;0.051791528595583933;4120000;0.022495780324555209;0.042076894500527602;0.078532616938135361;480000;0.059769985013837373;0.1666147191672826;0.26240596301342278;520000;0.065422615304232545;0.12816015573484341;0.18518473729838542;240000;215.15470006259199;1920.3048389166645;4597.7590063343923;520000;0.026753765979385263;0.055323406973946762;0.083273736253132211;1040000;0.17240538995644136;0.23295863559349553;0.30700763051048624;480000;0.27031341274202747;0.74223974970242213;1.1831881667923934;1040000;0.076241410721499814;0.10617219921465532;0.14079086374380889;1040000;0.34496893958282104;0.47828795553779879;0.63836205433463322;1040000;0.22410764837977107;0.30968203786083831;0.41377794772472704;520000;0.03131936608428041;0.058279857500047522;0.085633854170769033;1040000;0.080940124350254397;0.11401898460858445;0.15871461066370413;1040000;0.23162071615635804;0.33052667435308947;0.46682736930333207
7;2840000;0.010093327081618288;0.024282212902107133;0.041159076359574019;280000;0.0045718143747211781;0.015939968044782798;0.034942633075090344;3120000;0.03479522719033009;0.067096492725898516;0.10116027964197052;560000;0.036317754181467273;0.066876309624814723;0.10298257518783945;5360000;0.044582466667115683;0.093652462124062585;0.14298877332976642;560000;0.049026144369217352;0.091359665350269959;0.14204920786322911;600000;0.079614330624091623;0.14219702354445421;0.20618106890286142;280000;1670.7542148208545;13770.078588960256;36468.418177600332;600000;0.03796747929530226;0.067664065965831896;0.1025560488042702;1200000;0.20617574618272366;0.27055179347191005;0.3524840119652638;560000;0.56889783037496666;1.1383672881254421;1.715226297211969;1200000;0.10310778738288612;0.13597763419101477;0.17754818781785356;1200000;0.40305871656713255;0.53708207005081032;0.70125406328972895;1200000;0.34324909726238884;0.44690192837481052;0.58659846211123823;600000;0.037826264825396264;0.074931139864951063;0.10695838716358841;1200000;0.10585711993059725;0.14556766890874767;0.18693581957581584;1200000;0.34002453253335224;0.47419226032859585;0.60530770769406128
8;3560000;0.01108056883864718;0.027575655389894014;0.042175989658534481;320000;0.0061305316106496982;0.022209843645401253;0.03837598684984523;3800000;0.02862834190596239;0.063092586074992227;0.098680935974850642;560000;0.036136877025544217;0.066538271429550613;0.1024551423015333;6760000;0.037780304957186393;0.062831803750804591;0.093334289315920277;640000;0.1175585784313123;0.21011892020146006;0.32765594026585893;680000;0.097167568731645657;0.16078039006984912;0.2275798620327929;320000;18139.737840734095;124628.75271935976;260229.18264489182;680000;0.052589476692576916;0.088868711424886643;0.12578346911212096;1360000;0.23194707145820295;0.30348766750212042;0.39823868524846884;640000;0.89294002205090395;1.5646440496567757;2.547420605333234;1360000;0.13005740240431676;0.17022662032065722;0.22360365435802332;1360000;0.4603813067896585;0.60980487337145339;0.80865549452159935;1360000;0.4878444255285242;0.63348362945106196;0.80823019406860097;680000;0.052842768757713272;0.091667629259334776;0.12798416371892252;1360000;0.13119087704091814;0.17869402771614801;0.22593472380528781;1360000;0.50286209214437683;0.66547690393258718;0.82861138067518048
9;4360000;0.0094058336023658644;0.023774693150548587;0.038539043186814906;360000;0.0054289846498864749;0.022120422656561698;0.038530717356071983;4720000;0.043264378357024562;0.08329867695836185;0.14522535491431993;720000;0.070564858753069379;0.12125053274162037;0.17410009928309048;8320000;0.055791777307927691;0.10982840114455739;0.16110858216489762;720000;0.068460687753278807;0.11502535099675851;0.16435867602538098;760000;0.11896671739998185;0.17918158926407629;0.24482584788118308;360000;101177.28105105412;890856.1626701965;1991777.929367228;760000;0.072579846643341869;0.11077390654712288;0.1506976847952021;1520000;0.26572821721178774;0.32953891677866742;0.42887522710912956;720000;1.3180202028847261;2.2570581997736614;3.3411142338631352;1520000;0.16358059771491978;0.20415073410332879;0.26584027780403552;1520000;0.53419299523997266;0.66487069286685552;0.87429619208700093;1520000;0.66839245045067885;0.85905035460269574;1.045463589763187;760000;0.066724643980867165;0.11189011050587092;0.15461217156508481;1520000;0.16365161071433376;0.21519532267184607;0.27558920225127026;1520000;0.65408892411284381;0.88131704881143869;1.1005264999916431
10;5240000;0.012224934565900592;0.028343452321748567;0.041812302559848594;400000;0.011133434410888135;0.02589160076150691;0.042952310403936295;5560000;0.04765606459946465;0.10340436198680292;0.15529465406645837;720000;0.065147677951530147;0.11175636329257563;0.16052870448578993;10040000;0.054311953931273263;0.086419548492217377;0.11897793342591058;800000;0.055651831118514662;0.080257067101989321;0.11486361166115511;840000;0.1230984115030766;0.18956428133804659;0.26997973878840009;400000;1599693.8696441874;6983520.5125834923;13186555.69115039;840000;0.083656759413087437;0.12791833632859398;0.18338179527688778;1680000;0.28270745021757743;0.35452549304691355;0.43589476196654448;800000;1.9945430535306481;3.0730047619595746;4.5132471077329139;1680000;0.19447895190724901;0.24213930477714168;0.29910826727883233;1680000;0.57440290943449124;0.72734022632233009;0.8935062643955497;1680000;0.87443098885842707;1.1230956762066842;1.3630157584467966;840000;0.084052979564636227;0.12777912746635842;0.18252358165553306;1680000;0.1986353026546559;0.24761460923272191;0.31538017584545625;1680000;0.85836479507527708;1.1330280964310207;1.4483008266997508
11;6200000;0.018707561840836818;0.03298844536084633;0.047283051090860929;440000;0.0096390843954062416;0.030251528895642657;0.049653251500830838;6640000;0.047791123261050908;0.069196136996172525;0.090089408034641771;880000;0.04537686473830424;0.068079479695923928;0.093751067130138102;11920000;0.054205815494310028;0.076042288967160449;0.14080661631967098;880000;0.090105869688728454;0.13737524854667316;0.19195722541229002;920000;0.1409110680619447;0.19969256969964824;0.2678790515709768;440000;13020681.295710923;56911758.056745261;111910444.19656129;920000;0.10462786801382973;0.14743451161305365;0.19685712105816089;1840000;0.29450938145010086;0.3827412040515456;0.48006568546759437;880000;2.6428710103969144;3.9493311795386021;5.5823103791877484;1840000;0.22058860200300928;0.28585749059893417;0.35709910855280103;1840000;0.60833343749982072;0.79262112492531633;0.99717048005477749;1840000;1.1048703608448935;1.3818178748278558;1.7585301992978331;920000;0.10026794817666476;0.15290451252764853;0.21098636465079704;1840000;0.22982731543829504;0.29428522842774441;0.36353204311727366;1840000;1.1197136194909048;1.4400830547231049;1.8455677561320554
12;7240000;0.018926823755183269;0.032839876234453148;0.050892623311085489;480000;0.012537322654335992;0.030562506237563587;0.047638251325457626;7640000;0.048106848963986724;0.067923657933951942;0.093144260670938797;880000;0.045098296406976782;0.067587586574286263;0.092343816852301572;13960000;0.071388027996126924;0.10657856049155803;0.14491237577708804;960000;0.078375387215281631;0.10327742004135551;0.13805732608278476;1000000;0.15832530331723918;0.21719976003697333;0.29435998805933133;480000;145307294.32871324;403563916.89466298;777859718.86464548;1000000;0.12633797709068928;0.17165787333566795;0.23368106940675637;2000000;0.33917974252227184;0.41677613883990783;0.51840895443693702;960000;3.446523150272093;5.0093945341964705;7.0530235771864795;2000000;0.2702334888275037;0.33436168612700401;0.42299238499363007;2000000;0.70888504498195171;0.86939110659172292;1.0816100216835434;2000000;1.3930696167095247;1.7781477158783674;2.241968466652164;1000000;0.12556923685585608;0.17444439429934641;0.23690436204310741;2000000;0.26672705750893605;0.34092405082811583;0.42839728980165343;2000000;1.4375396615595593;1.8084690182381247;2.2810817169713773
13;8360000;0.019351436240379733;0.036911788806600759;0.054753605366078359;520000;0.013819074760280752;0.034315460409905879;0.054886637918052407;8880000;0.061767603954729758;0.091661394116384298;0.12914706687602032;1040000;0.067489988472166446;0.092804904450513343;0.12170290425641236;16160000;0.066290470571462618;0.092102808029555561;0.11978234468713578;1040000;0.11586232300585182;0.16010388089880093;0.21111910718489479;1080000;0.17276582876461538;0.22903149911975684;0.3139503373430747;520000;1001766841.5855463;3147990775.8539677;5843357651.1109266;1080000;0.1484901522634072;0.20014572828911736;0.26817266342228097;2160000;0.35561152046177308;0.43764783601327367;0.54280215176945557;1040000;4.3918220405914674;6.3272026302890048;8.2790714725691288;2160000;0.30142098019124791;0.38252134087553646;0.45985458793261724;2160000;0.73718945609563924;0.91545574676523889;1.1411063217643085;2160000;1.7382961488853979;2.1723465670635331;2.7231496644512405;1080000;0.14112340645230045;0.207725237546947;0.27483836460062583;2160000;0.32399854278865775;0.39035825499317856;0.47378199364820545;2160000;1.7390480816276808;2.1902310572939894;2.6893546158748487
14;9560000;0.01997176927372802;0.036156988796411424;0.049789981063219267;560000;0.017725706801541886;0.035887754571350877;0.057912794307249375;10040000;0.065819552874894632;0.094778900663393201;0.12852539838271307;1040000;0.067517889583179294;0.092721874017252903;0.12173236199475208;18520000;0.08382835658678868;0.12059184259638725;0.15675804723172454;1120000;0.093962892348207192;0.1302134347430185;0.16626837188765944;1160000;0.17702437376047517;0.23928217850055433;0.31416131378896173;560000;8635358908.124033;24875958225.512711;42317302022.183891;1160000;0.16319613053278714;0.23138586678011344;0.30147934700457701;2320000;0.3918941221645072;0.47846077606245274;0.58565430502701454;1120000;5.4148289892256445;7.8110105686539715;10.05051604586772;2320000;0.36277618278741564;0.43732463388254;0.52918576131215411;2320000;0.8185286893337731;1.0016813061327436;1.2286992137645796;2320000;2.0355914257654115;2.6483780121435174;3.28659699747671;1160000;0.16777362326139717;0.23646918962860686;0.30836716602878683;2320000;0.35434504940283929;0.44369243403973296;0.53230390219209689;2320000;2.1544954667000327;2.6762283671266096;3.3700350619768367
15;10840000;0.025991314641089312;0.038318181469851678;0.055243393893449566;600000;0.021014185476201194;0.039619745221389675;0.058263866908268333;11440000;0.070647760497802928;0.096598646815148778;0.13454870859332077;1200000;0.099127081009853013;0.13095143946209195;0.17005420594037901;21040000;0.081001748975582405;0.11211385679344807;0.14453055708719428;1200000;0.081840777302524689;0.10783083622686734;0.14014302190060946;1240000;0.19324210885903798;0.26359554254490358;0.35431267438436459;600000;74461678068.769287;184469226656.61749;311735413711.38751;1240000;0.18603047120238286;0.25216294503694048;0.33669330350098503;2480000;0.40732548069875085;0.49468444053184446;0.60533238839930459;1200000;6.7333276630125933;9.3440800760628306;12.088647661347878;2480000;0.40182589703764005;0.48733109747496506;0.59173985677157392;2480000;0.84920459030320983;1.0354480279827678;1.2712665802613974;2480000;2.5884734144256933;3.10622641107057;3.8462222523742473;1240000;0.18993894133766859;0.26283472208054282;0.33687070966766836;2480000;0.40695207386025434;0.49941754686132356;0.61872475798139293;2480000;2.5783860099211049;3.1766878902905207;3.9230246943319456
16;12200000;0.026060168160166635;0.04065560477118392;0.05828954514455633;640000;0.022226240461721118;0.039680792969703171;0.06014351933680144;12760000;0.071267777481140701;0.095211637907103172;0.13435887338291244;1200000;0.099305293699255837;0.13123270716837665;0.17036096800305639;23720000;0.076191434081029769;0.10780972517683027;0.14378604666165279;1280000;0.10897711351340587;0.15191688071424958;0.18923067566293345;1320000;0.20778024261707548;0.27489875965271193;0.35910575445794885;640000;577550412181.10669;1417116241256.2183;2379316419938.9336;1320000;0.21522824964874346;0.2955404971365;0.38155114662555861;2640000;0.4334395075467366;0.52100166517423874;0.64246767924078263;1280000;8.0360696173729362;11.211082361483541;14.654915603662317;2640000;0.44440002351635743;0.5371508844659556;0.64320495584910287;2480000;0.84920459030320983;1.0354480279827678;1.2712665802613974;2640000;3.0391896371090748;3.6908742634869984;4.5422032557133578;1320000;0.22929875602089941;0.29048163216125711;0.38012519231213116;2640000;0.45340317589634399;0.55289343754479114;0.65746957030588793;2640000;3.1277035563398647;3.7784312220705325;4.6195190937051791


==> data/uniform/0.01_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49800;0.081035859623763876;0.10246949140713972;0.12148799399826207;10000;0.020365788973731373;0.055356503980536535;0.10781535094202262;60000;0.24442506774370551;0.31459090922217348;0.37977033887186906;20000;0.24810932199058391;0.32052254810052339;0.38762987225948464;80000;0.0051420401886097976;0.032220125297779748;0.087262443896958239;20000;0.003809809565746078;0.030306405727311421;0.093106811511242185;30000;0.10321740702980317;0.15004899784285258;0.20300056203344041;10000;0.010054143834990752;0.083651940066804237;0.27053608704947912;30000;0.072696262214911572;0.10486239224738045;0.13919820432129174;60000;0.12000706328240145;0.15968790455261556;0.21353181628200008;20000;0.0034420646929148144;0.031158845792583871;0.09975650801037296;60000;0.083139139897573169;0.11670105819950814;0.14926223235092509;60000;0.52509026558303296;0.6607324981916427;0.81107123742933263;60000;0.03148761382224103;0.061837765680478732;0.092636853284593229;30000;0.11268100685719933;0.16417834578363066;0.22938122836433708;60000;0.12606872784789336;0.17096722920236829;0.23047835814421189;60000;0.038013222634920484;0.075750962307932435;0.1143316133933944
2;110000;0.012013830639556583;0.03208628916769142;0.058882886140129404;20000;0.0070964133334721615;0.027688566095290849;0.063055946947646463;110000;0.25215542016962256;0.31282849115989009;0.38475113863826876;20000;0.24810932199058391;0.32052254810052339;0.38762987225948464;190000;0.013555751641256265;0.096847669793734187;0.22107015984258555;40000;0.010484096109268223;0.091370046301564561;0.25466032762514135;50000;0.10440034371463992;0.15465600823490178;0.22427330218258318;20000;0.14122767587886098;1.0284134553605417;2.7886629224437547;50000;0.01966363477158177;0.048568806262032027;0.08495125889544658;100000;0.13125881321718361;0.18557151140694633;0.25518808243202551;40000;0.01032909151180292;0.095570490072250811;0.26962168347307791;100000;0.043009533142462988;0.071350063268018404;0.10631415968424028;100000;0.21558139587094391;0.37257674014607972;0.5633978837584126;100000;0.026951368133726707;0.070049712288529201;0.11594431482556078;50000;0.023460237783425427;0.065448283948261424;0.10178183754407132;100000;0.0506513000307467;0.089757409686390829;0.13024174306703429;100000;0.024535539910518892;0.076613853478605165;0.12620422257779884
3;190000;0.018269299866528841;0.043858086967823388;0.070647908987882674;30000;0.01052108790794295;0.034016249431507738;0.064297843038948269;220000;0.023869170725179557;0.051397611417634818;0.075409099831108564;60000;0.024985708028226229;0.054933132611104274;0.079805601427813247;340000;0.013279520518409155;0.074938726797954783;0.16751155583424401;60000;0.012450056254257635;0.091010360761926645;0.16968874237775963;70000;0.095074644720674284;0.16584258785541611;0.2434259003086387;30000;1.5081752831758881;7.7528004163822395;18.123055154529972;70000;0.016087810358110914;0.050483211899610678;0.085202977720798892;140000;0.14720729742656313;0.22188332443853426;0.29987483125608655;60000;0.043366153533938134;0.2859613213067802;0.54076193638608572;140000;0.04775510048863129;0.084424477314711061;0.12688650125649847;140000;0.24850599433981863;0.45803640263996792;0.69806650564657935;140000;0.072052779598761;0.13636513548997487;0.21144286748334168;70000;0.013245612257739589;0.052755153691384712;0.096549860504669793;140000;0.049171770111075618;0.093664858893614006;0.1425540939931346;140000;0.070639730671587506;0.14689549939461388;0.2274526148947052
4;290000;0.024196403624311306;0.049278300740969339;0.071639898237624636;40000;0.009075540048375557;0.035696090969328423;0.082705649583158195;310000;0.023027316750531168;0.048085419442235544;0.073900737420407717;60000;0.024991996265518589;0.054684573051400946;0.079827919517516263;530000;0.028803058071029966;0.20815984718519431;0.38279339975208221;80000;0.059862133174999561;0.2272220907226534;0.43471607904312953;90000;0.082782601117522073;0.16287203709082135;0.26713358440233231;40000;7.2260582695414914;57.923897075009549;163.66497638715052;90000;0.022467707686569978;0.061711722919235962;0.10990976045065411;180000;0.17282539041633022;0.2658242975758362;0.37249098369927958;80000;0.14062900983861126;0.55062848248415708;1.0433055054023885;180000;0.071689493344248831;0.11731325506187373;0.16955652975248758;180000;0.33679408315961767;0.55250367385791899;0.77913240916654947;180000;0.14515644423144386;0.24148108424655151;0.34995426165662597;90000;0.019413391486137386;0.069461355474841918;0.12537360627244715;180000;0.079200560228532987;0.12613781291287524;0.17697760159567533;180000;0.14910809690474514;0.25829985918656329;0.36605723331731283
5;410000;0.015393850719460445;0.035843212455920342;0.061340215255758369;50000;0.0063018348267175287;0.028799421882243007;0.061823193253385471;460000;0.025519815527424293;0.066588136596473391;0.10224940428128126;100000;0.030670214511907584;0.06458893785772335;0.10782725518513832;760000;0.049464747090908152;0.13928316153060152;0.24260748735636076;100000;0.066164135900035448;0.13677610338639337;0.22428837257054068;110000;0.082610284505926182;0.18082394213925235;0.28831673659413348;50000;71.791473637028815;471.56419676943665;1281.3694890246957;110000;0.030540509011650046;0.080771090310812907;0.13206574800246143;220000;0.22648145603004988;0.33587116329861894;0.46701453841454238;100000;0.39207747166551676;0.91297273534642831;1.5163311760380194;220000;0.10966112660985243;0.16079067589438101;0.22637314144847762;220000;0.428038778396993;0.63000696962395164;0.89687657003552113;220000;0.26721653444356208;0.39823279937213252;0.56538717074826883;110000;0.041554038157238973;0.08517957951384611;0.13885055824515952;220000;0.1189608225268402;0.17625571694872697;0.24260661465116326;220000;0.29050900725700518;0.43677158214204936;0.60912187098640724
6;550000;0.017317003421104409;0.041145094757656694;0.066062073157634529;60000;0.0093937491810117541;0.034667707552230948;0.063635624412234193;590000;0.023658047359956885;0.0675433223774035;0.11059021990186514;100000;0.030642235984108219;0.064183842002252259;0.10761582951151513;1030000;0.033753579449008656;0.082586772668873834;0.13203278719198419;120000;0.12586426275267032;0.32047196794209804;0.53003359019493868;130000;0.10272340104249963;0.2108605714015539;0.31835991422600907;60000;788.54373146738669;4018.6751108320359;8987.7150030615358;130000;0.04946881244154909;0.10626887128605272;0.16288261873833318;260000;0.29517021227570556;0.40960697581562833;0.54698092489773698;120000;0.72523637234167859;1.5300702955998231;2.5231822324188182;260000;0.1571567755128013;0.21516885498474125;0.28614753907542218;260000;0.51955926658901286;0.72827390182092444;0.97600628038081094;260000;0.44026344709819359;0.61716742536298974;0.82562819392109033;130000;0.05745257256484515;0.11264955909418131;0.17281148250948197;260000;0.1479649598989578;0.21681343673657161;0.30074451308034028;260000;0.4167290766912426;0.61910517787593322;0.8712240264322747
7;710000;0.026063364343407967;0.047495508501628869;0.074868498691716398;70000;0.013320570154888769;0.040010498213781123;0.067115112942558022;780000;0.069954396018490725;0.13772274214583599;0.20719856348133303;140000;0.068554395524781389;0.12922352797425796;0.20028429349028379;1340000;0.099094487174856485;0.19191669815859974;0.28368749934298621;140000;0.092747264234191;0.17851243455618959;0.27812867011163034;150000;0.12506975220644281;0.23486244723169636;0.36934942913063185;70000;3447.6326312941446;28952.118921647169;74872.775818272872;150000;0.070512771353086062;0.13151039860257163;0.20740861682162851;300000;0.32903322883736719;0.45854622071332174;0.60672599437988684;140000;1.2116441122974571;2.182067436891;3.4283953371406413;300000;0.19431292086480173;0.26553502245965188;0.35084954452258582;300000;0.57049006189191798;0.79559348580792122;1.06230234880876;300000;0.65013935116085975;0.85946068177706936;1.12682791876376;150000;0.079683129714685233;0.13946976346914053;0.21538477369697728;300000;0.20686087341319825;0.27739111304377245;0.37536094769556944;300000;0.65073675822353383;0.91378669851126348;1.2182677897481782
8;890000;0.024395212878385857;0.04813827395869176;0.073150822893946935;80000;0.020341383102220022;0.050687290063557981;0.081198609868931626;950000;0.067264686703025406;0.12847658363283843;0.2044314444219392;140000;0.068798601191217085;0.12943668479475839;0.19984636748455373;1690000;0.071329083569725046;0.12687467480255149;0.19074588116125443;160000;0.075639193524915466;0.12368196111879251;0.17547406560529799;170000;0.15271997433029219;0.27421376742981352;0.38725498200607739;80000;53644.55043660583;251471.71640266851;494532.71300618444;170000;0.095923679907385082;0.17385919072886275;0.24475676327541232;340000;0.38468964005419304;0.50457272768846972;0.66356370247517471;160000;1.8114522884654907;3.1424175921032793;4.9399163754503599;340000;0.24784987037214692;0.32438028529939833;0.42673108091573908;340000;0.65929590152313411;0.88059369500438822;1.1702777827681317;340000;0.8593914948380792;1.1823884849939081;1.5627798737123353;170000;0.097700422949979368;0.16939967233563921;0.26783613435326531;340000;0.25355338615518169;0.33307763470806717;0.43982901517267142;340000;0.91624470738638264;1.2187024488392306;1.6546630234711925
9;1090000;0.021276400144991131;0.048188812129629485;0.074001639692662893;90000;0.015577393373916698;0.043175825485952113;0.076859103541565499;1180000;0.089978126006738865;0.15091736498857589;0.27833536829335065;180000;0.14239047424447587;0.23777782800479216;0.34310439540426341;2080000;0.10029418896538513;0.21539992585434026;0.32086956005522288;180000;0.13609614346399859;0.22401700544858899;0.32394846378359671;190000;0.18760583504180983;0.2869493898860056;0.42030041607569707;90000;247572.25421002347;1709649.8339322298;3902139.608780215;190000;0.13362710993134591;0.20316385859835595;0.30177156796845861;380000;0.43517791113599968;0.54358629058228725;0.69938810703852372;180000;2.4702525748892978;4.39089034169983;6.6493737316866044;380000;0.31551571667359485;0.38797985559334114;0.49485117119382965;380000;0.7610690361230088;0.96391311900014198;1.2366304361016351;380000;1.2469570109448109;1.5983916956356472;2.0544757740629707;190000;0.14245275373791241;0.21854777658343438;0.30953562436477916;380000;0.30667376368986149;0.40580924516439143;0.51628827640007868;380000;1.2361959586084106;1.6192544494987939;2.1243494512336798
10;1310000;0.035242046700558576;0.057644869615994555;0.080795241490351832;100000;0.022186006188388851;0.049827556715654586;0.08196711253336593;1390000;0.095972967855902827;0.18113279514687486;0.29317327758129191;180000;0.10207847414004348;0.16748469715582073;0.24102482072331921;2510000;0.10156634818152428;0.16499348693139501;0.22550648038490082;200000;0.1102544901744377;0.16491173442845822;0.23196302608580793;210000;0.21977325560446812;0.32444415106513425;0.44631099157249532;100000;2989974.1287111715;14342739.629172578;27941891.851000328;210000;0.17340581377068037;0.24982808210790136;0.34332769973241106;420000;0.4555398218153498;0.58951259534740719;0.74610182092265953;200000;3.900137698649814;5.7796262361974895;8.7151078302605107;420000;0.35718906299030651;0.46359577022906817;0.58248685003940792;420000;0.80589816368724809;1.0523434452833151;1.3416419410498284;420000;1.560102294398346;2.0324246194087259;2.5300098041502857;210000;0.17139599786937959;0.25249667784795848;0.34782364429084334;420000;0.37984530471436695;0.47527628570412317;0.59566057073151446;420000;1.6467190034301322;2.1071453219017453;2.7141375906930105
11;1550000;0.0380707933292396;0.06206198910138773;0.089508959756783732;110000;0.021703958894240105;0.054664415937347458;0.090313266442014595;1660000;0.097251378664868826;0.14036355896598901;0.18542995181928432;220000;0.09281641368951768;0.13468170722376394;0.18789630641330868;2980000;0.10461213254445241;0.14089593865664474;0.26484441082313559;220000;0.18440366270733349;0.27374830491628927;0.38561190422567571;230000;0.21889913511222517;0.33982420642865552;0.47282704238616613;110000;31925484.541807454;107371618.48940375;207607096.82944879;230000;0.1872921323980539;0.2879539925611273;0.39725588092796871;460000;0.51532064773268649;0.63477559153561847;0.78619086520254877;220000;5.0382982697530103;7.4797203197623556;10.357325953176218;460000;0.43653608733309146;0.53819582107488406;0.66038835469868717;460000;0.91606965339252344;1.1495049930317625;1.410500300330354;460000;2.0354229527512602;2.6064154369561678;3.2579296040646395;230000;0.20211973812075001;0.2932855552216615;0.42051753851546858;460000;0.46205868257289923;0.55742531935672623;0.67628360316855274;460000;2.1272850356831325;2.6329397656936715;3.3663914202886032
12;1810000;0.037432744932285461;0.05991940445659049;0.089857764012703623;120000;0.026913958918187719;0.059705611893008555;0.092677860485295457;1910000;0.096194189549380069;0.13663573910112559;0.18310596058112272;220000;0.092953229604587101;0.13487173100406275;0.18769429884593911;3490000;0.140901814759301;0.20361822996195036;0.28126359246600824;240000;0.14241084670692528;0.19687381000182758;0.28318656089106453;250000;0.25305284888972718;0.36838958118473819;0.48452641605861146;120000;194720111.1834366;869386182.28799439;1746327231.8721199;250000;0.23156487970393702;0.33558548552927914;0.44557149007902841;500000;0.55417086475171862;0.67842431813694715;0.84370278661595288;240000;6.5095090564136111;9.3699875458034185;12.971384809798231;500000;0.50224615500751424;0.62381074134769421;0.76332689560579847;500000;0.99102595043088915;1.2358095043602981;1.5283008053628346;500000;2.5375036633737627;3.1775731484905965;4.2586332546428087;250000;0.22988830407238003;0.33490284256087505;0.45120768566973768;500000;0.50122619600393537;0.63509728004116184;0.79877945852907917;500000;2.5800896038043306;3.2524646398536055;4.2375568309307372
13;2090000;0.046993980258525595;0.067615435743218683;0.097751827451623238;130000;0.026982909944293976;0.066866873845646643;0.10125185614233743;2220000;0.13662311744396732;0.1905175295418064;0.24943157522875137;260000;0.1322362025737566;0.18080712560249868;0.23981122590985088;4040000;0.14044199889161899;0.18468388923718446;0.24322344239724161;260000;0.13261525002787725;0.18096053119139169;0.23948790510796011;270000;0.2688913647609012;0.38584862624480876;0.51927739139729023;130000;2122487252.6818097;5934432613.2855206;10833236615.057407;270000;0.269332915294623;0.37442356786161957;0.53643155980906976;540000;0.5747715218606031;0.72796343086216486;0.89722827623294232;260000;8.1282417385123509;11.780723057306931;16.184130268658031;540000;0.56170865778253964;0.7150051973444933;0.88736513930118144;540000;1.0231220732129265;1.3137393862687445;1.6343535471757769;540000;3.1249600436684628;3.9181896230903028;5.068294510604991;270000;0.28300414893542597;0.39615207941953468;0.52630236882874504;540000;0.5598082329041234;0.71931244272376993;0.89118129084085318;540000;3.0608149934324795;3.9940148022452053;5.2099203870063127
14;2390000;0.045648200547776061;0.070802745193097108;0.096150844456905499;140000;0.036349763362311986;0.067466124710972159;0.10120268530048593;2510000;0.14231273032589831;0.18808590056715982;0.25449520091284511;260000;0.13967381102243076;0.19105095833809233;0.25360036657196261;4630000;0.1504288729362743;0.23332135444371696;0.31383512489349225;280000;0.18688095632698995;0.25022063464492045;0.31987244058319159;290000;0.29755478320859435;0.41761447144597763;0.55214726096105249;140000;14133213599.493408;45977621929.862686;83677553843.457535;290000;0.31497603933201868;0.44434653278096176;0.5799613230980567;580000;0.60302253255816019;0.75133876074709249;0.94784389379875655;280000;10.267570981792403;14.30627865849222;18.923193596184284;580000;0.64291851016135182;0.77885210639932767;0.98935681243629225;540000;1.0231220732129265;1.3137393862687445;1.6343535471757769;580000;3.7293500344049111;4.7128119668210076;6.0896874243344108;290000;0.32177528828680535;0.43934605357249523;0.58306734922951753;580000;0.66523677722263352;0.81181809080278899;0.98134689971200384;580000;3.8120149937469647;4.818706022956091;6.0089432593344911
15;2710000;0.049613353069131602;0.077729170453343599;0.099400079730748603;150000;0.037914178826487489;0.07080329518583578;0.10586020201677901;2860000;0.15184061065523466;0.20212898359749731;0.29134288702282934;300000;0.18785916439637385;0.25622154646305761;0.33827767705611767;5260000;0.16690086001719778;0.2162646105551562;0.278109311574888;300000;0.15973664518549777;0.21406484444199125;0.28133877049061445;310000;0.31379783004185491;0.44557409125448666;0.59865632370765631;150000;125298544215.79831;350961809824.9;622806455719.54431;310000;0.3455307651421749;0.48421671745811834;0.65946622920691755;620000;0.65309091538242714;0.81207323293520717;0.99654935185747273;300000;13.012920506993995;17.053114062580409;22.464164736432284;620000;0.71220893741841018;0.88729186616433475;1.0720408931042482;580000;1.2319595875301062;1.5540027781031816;1.9548394113190279;620000;4.4184837853348276;5.685505730496109;7.0113828032121557;310000;0.37294704987172428;0.49282751512112633;0.63436871590753108;620000;0.72445049254417093;0.90375356926533379;1.1133474524165006;620000;4.5965786721708319;5.7978954820724695;7.0996565019931408
16;3050000;0.056590729750418532;0.080347641477510903;0.10842393847558464;160000;0.046126107961154142;0.078863561555141459;0.108632764930399;3190000;0.14028419612310217;0.20169440528351534;0.29039326971677199;300000;0.18621317316717601;0.25418372189812155;0.33631299897949085;5930000;0.1559999450176596;0.20666911931191537;0.26968481437606739;320000;0.21832594283685144;0.30575449478238215;0.38882795553026156;330000;0.35177426142902141;0.46313908516905733;0.60648302552283828;160000;1395207717502.7378;2778899460074.2168;4796046632066.3106;330000;0.39413692180756754;0.53869332614390486;0.73587075038702787;660000;0.67460461006135342;0.83916422673871272;1.052978767275371;320000;15.274822094517177;20.825162367842829;27.342891158847969;660000;0.77947521273104714;0.97235862612162138;1.2150612127465819;620000;1.4882281298369509;1.8701643875879412;2.3259064252537054;660000;5.1553433623991971;6.4509268600633973;8.6057358433240161;330000;0.42582580841957585;0.55506757678799001;0.69843165579292543;660000;0.80961583387624092;1.0006614225881525;1.2200805885436032;660000;5.3637301515094462;6.6790254883381026;8.1678065959388633


==> data/uniform/0.01_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.020860204128987512;0.042543971862894978;0.06451025286345756;160000;0.0057674749865500308;0.021359593944766584;0.048834941314811899;960000;0.25466856064306725;0.31273659192387437;0.37972145223328602;320000;0.25772759805700901;0.31894922180152252;0.37611424287475576;1280000;0.012451580564434154;0.02598514566072193;0.041829518917737056;320000;0.0088048655607257404;0.025413644145592343;0.042691178191282105;480000;0.12817055598379087;0.16115278990294951;0.21479820828882321;160000;0.0034233539243060441;0.021867146381470092;0.060652052878838916;480000;0.080820868409281349;0.10569264188345626;0.1281010569341329;960000;0.14087146575676576;0.16988001323119736;0.21976147056323023;320000;0.010620684194747699;0.027265169229007576;0.045809638811537726;960000;0.093832836450411905;0.11393388699127183;0.13739352163882965;960000;0.79153541390509219;0.91021608381885644;1.0272474426345744;960000;0.049625962236220067;0.059658109381909671;0.072229711055013357;480000;0.12721769764142296;0.16501101317033712;0.21164590785114509;960000;0.13631297510530313;0.17121059314242609;0.21630009416800133;960000;0.060679820242162848;0.076652679255515305;0.094949214197703233
2;1760000;0.016384038188487268;0.026563854571107215;0.034296431359472933;320000;0.015520636740695223;0.02689952131774194;0.036802264932385843;1760000;0.25588394767961448;0.31358531196223738;0.37951818023613554;320000;0.25772759805700901;0.31894922180152252;0.37611424287475576;3040000;0.048622774669821386;0.082073892900744669;0.11449271895833292;640000;0.048133738073658484;0.084205882547630617;0.12909556705897496;800000;0.15144099491867102;0.18633452253107802;0.22879250279118;320000;0.031214948766477905;0.19831200663384443;0.61321344350478824;800000;0.039878898361929524;0.049425248906836139;0.060703123581952942;1600000;0.17338712430263562;0.21537441744473618;0.2551446772375372;640000;0.051292477322259215;0.089268679081616703;0.13691423616545637;1600000;0.060103159975334657;0.072522173027260481;0.084811094602691345;1600000;0.44861200564197368;0.53040291097987524;0.60670655951938968;1600000;0.056073883044716007;0.069959543176344174;0.084374059253934847;800000;0.050748433825081797;0.064391203904017341;0.081419488904491869;1600000;0.072953936416868315;0.089351847816885696;0.11272209603015014;1600000;0.060252657371588261;0.075865717805673916;0.095577186151628704
3;3039200;0.021128733650529;0.032179133966849322;0.041855206234596175;480000;0.014246491899371442;0.029947136164397294;0.047758989635197244;3520000;0.040420608317536473;0.050266282651572618;0.061731852885418159;960000;0.042149358342095433;0.05335540285479265;0.065494189433032493;5440000;0.057492904407907434;0.078718279823040596;0.10122163654110536;960000;0.055796294320873678;0.078834613509941531;0.10002532421986123;1120000;0.16782271244799174;0.1946986952131467;0.22314653182475344;480000;0.92812301219442539;3.5147561487871002;6.7984257674830557;1120000;0.036196953397375123;0.047463875040252623;0.059849359049375696;2240000;0.22472107065972605;0.26267646100602193;0.3059431855546918;960000;0.172679579591068;0.24468527566658219;0.31469693441900704;2240000;0.07050071094246875;0.084711863419315192;0.1030036382947498;2240000;0.57201991332678948;0.70236786511429827;0.84857176264348944;2240000;0.11282882456398072;0.13696585283383722;0.16410693802753615;1120000;0.040750847110955141;0.051820724141396671;0.068314214783408364;2240000;0.078201395295747336;0.093277765945589675;0.11677941691757916;2240000;0.12018292917368396;0.14629127312385193;0.18368914109049653
4;4640000;0.022797188332846562;0.033920667337282745;0.044618542701702499;640000;0.020640329014545846;0.034542559761505054;0.049691680104248688;4960000;0.041448594084416736;0.050641549723938001;0.061085427311369338;960000;0.042162481646851199;0.053355579118358615;0.065545840896276852;8480000;0.1364133724135799;0.20299016260812636;0.2533226777405479;1280000;0.16025276513760564;0.20807045541665309;0.27342094104174236;1440000;0.16186133761487387;0.19720077968529559;0.24387558084442843;640000;10.089246327705395;33.426132970897179;63.232453109851264;1440000;0.049076584421937575;0.060946695892012501;0.078277140454401817;2880000;0.26646395093409109;0.31714937707753;0.38407126627387467;1280000;0.37692334061826532;0.49090123698130406;0.64573195914208581;2880000;0.098476134213390493;0.11706391416093433;0.14395763318797269;2880000;0.75639919273826439;0.88954102823168491;1.0962459050776796;2880000;0.20466657928484158;0.24172952063860181;0.30059361814755264;1440000;0.051719780037248954;0.065662140071798325;0.086390268905004633;2880000;0.10500680245761794;0.12603055449004505;0.15038319412850437;2880000;0.2117901103268216;0.25707801496212451;0.31078402634267471
5;6560000;0.019050715723121416;0.027839431291776916;0.036541762661714161;800000;0.030930206234564044;0.04170548875595944;0.054627895877551;7360000;0.052895540784795296;0.06367134207401888;0.074429884412321526;1600000;0.052807785644534658;0.064408587931302719;0.077450306280296699;12160000;0.10573730868595252;0.13322854490498137;0.16005840121984219;1600000;0.096380880385124435;0.12185822068871566;0.14975490964865326;1760000;0.17729373423755726;0.2215551137928001;0.27592640993346296;800000;118.50957278450376;267.22846800490606;499.89945179994578;1760000;0.06602828113811636;0.081965522173127095;0.10363108496019309;3520000;0.33216730848092263;0.39993151087351286;0.47489663138169747;1600000;0.68278732232972283;0.87168339032787023;1.0681638716445807;3520000;0.13541586047248289;0.16139054884346887;0.19284305165163446;3520000;0.87548902977456644;1.0446762117307737;1.2702409674363779;3520000;0.33314855395679582;0.39803237912712774;0.48006827889651516;1760000;0.070229368469461137;0.086786499808729323;0.10776088676337509;3520000;0.14296211586193053;0.16975624914866788;0.20421967149523315;3520000;0.34985282787392075;0.41734266155938504;0.51015087057105035
6;8800000;0.020787948309996654;0.028464847126362859;0.037895572694779216;960000;0.018388926215894115;0.029966441416167937;0.041272895167392215;9440000;0.052137987628599343;0.063204993376142549;0.078275527955825333;1600000;0.052767994473016604;0.064302725284424669;0.077338731936463068;16480000;0.068740158569526089;0.082084805168392311;0.10099967747492576;1920000;0.24514055022858047;0.32151318999116529;0.39823514659646847;2080000;0.21379069900058256;0.26020414775493733;0.30843270614607365;960000;1530.2809712281016;2838.3023382247975;4184.908417284295;2080000;0.087521661575942794;0.10722646702030139;0.12765077385119006;4160000;0.41189864890568623;0.4929364469686327;0.56633146992825667;1920000;1.0982978083295769;1.3988360443944656;1.726562710187151;4160000;0.17729755251994653;0.21299068676224975;0.24450394020571281;4160000;0.96973441606698263;1.1765365254490723;1.3625252685778602;4160000;0.50047051306931289;0.60559933500492458;0.69933620302577715;2080000;0.092425839952076663;0.11370515441561038;0.13667027125880776;4160000;0.18641001191063458;0.2189367059237641;0.26306186886027005;4160000;0.52612319083136538;0.62385411311874073;0.75664667890397841
7;11360000;0.026248836897648637;0.034211592175015917;0.042870711973742579;1120000;0.021694524935757988;0.031890786367026996;0.041400857099959582;12480000;0.10732928066227559;0.13052613746753478;0.15471480695881276;2240000;0.10641736730994701;0.12856300974323431;0.15395893229468705;21440000;0.15278321996556443;0.18057900435269597;0.22078745778019815;2240000;0.14446296262746458;0.17506330434537276;0.21017785682624934;2400000;0.25157173333952188;0.29939809779854598;0.36733547089940594;1120000;13629.029241991155;23520.011715002715;35138.08261590467;2400000;0.11328088213619492;0.13678480991377406;0.16822317953758625;4800000;0.48433579989513909;0.57252325177778718;0.68627690938820674;2240000;1.7257831907648356;2.1235151210719776;2.5694364453168554;4800000;0.22455589315875749;0.26923900206944512;0.32332745951807007;4800000;1.0779027617052066;1.3019404097541423;1.5787042640846791;4800000;0.7226332551044049;0.86533215170727917;1.0277058780298289;2400000;0.11426314649639407;0.14247621745839578;0.17914308488175396;4800000;0.23673206508459532;0.27422026338692046;0.32815148632827379;4800000;0.75161623344944217;0.88896438262167221;1.0823472183624632
8;14240000;0.030586656247709957;0.038560127357550086;0.048237700307459233;1280000;0.028617700226736115;0.039204286927749188;0.052482085956994551;15200000;0.10955983386158243;0.13154167664369393;0.15338126399057292;2240000;0.10723824161170248;0.12942753523046213;0.15509844935751763;27040000;0.10130647909576032;0.11954682786012862;0.14236720553968538;2560000;0.34030501363211596;0.41785786786699308;0.49708978118914104;2720000;0.28250822557632566;0.33852183791336576;0.41134173995064255;1280000;136826.32715036464;198004.99520017795;270776.52157213498;2720000;0.14156335690349042;0.17068280967884386;0.20853332255450574;5440000;0.54372179095314044;0.63186530347831793;0.74551618419950394;2560000;2.4356779302722265;3.0326394505676046;3.6800056844279814;5440000;0.28133692110624747;0.3273905085026545;0.38449938048994325;5440000;1.203648460665582;1.4227046456025372;1.6831899125611711;5440000;0.96875292567589744;1.1789068315193905;1.4012032616824905;2720000;0.14581029223536063;0.1752785512139165;0.21197751770189544;5440000;0.28703328005868856;0.33653034310228858;0.40988835836193022;5440000;1.0363888899547358;1.2153529559930956;1.4947591731169332
9;17440000;0.029144911540634658;0.039601814490982407;0.050793172451394794;1440000;0.030797703803696459;0.039872500876081955;0.051900015474777801;18880000;0.12549912229701013;0.22372486509002704;0.27519658586019652;2880000;0.20014358398490198;0.23642422479951639;0.29357630539533469;33280000;0.1134672048459533;0.22375461355164886;0.26477497057922406;2880000;0.19012417756453587;0.22493716995871543;0.2793097355174109;3040000;0.31014741970568843;0.36939877356598788;0.4511270712675271;1440000;1029936.1745673442;1494005.2054859945;2022949.67964538;3040000;0.17174245130022989;0.20558461535937084;0.25022986733230379;6080000;0.58894370622342773;0.69724458545690626;0.82504103207699975;2880000;3.411724381170179;4.1940343190791669;5.0565796733687849;6080000;0.33546265186893476;0.39620827699935612;0.46393334973440642;6080000;1.3174314361424722;1.5672740760892669;1.8542846409926062;6080000;1.323655091826337;1.5698272373743296;1.8450218170179311;3040000;0.17763876719158928;0.21640713347850737;0.25687822881278349;6080000;0.34841749744399281;0.40275568871439332;0.47631989220566962;6080000;1.3727778917618798;1.6023352834825986;1.9477754512681829
10;20960000;0.038490360854319353;0.048702222657559274;0.059530081385439512;1600000;0.033041853707806886;0.043204588220886894;0.053628331979677271;22240000;0.096131561333646504;0.22964131496675627;0.27982130298639868;2880000;0.19979333009869;0.23600624796102651;0.29305661746178796;40160000;0.13882776167108835;0.16341349626596624;0.1921658451506249;3200000;0.12596962479757382;0.15284355224524382;0.18222544735874374;3360000;0.33370277553749361;0.40661096331797131;0.48660579089825851;1600000;8779070.0919256397;12208283.821131138;16254899.623668306;3360000;0.20451524195918003;0.24899869140054409;0.29708404629753876;6720000;0.64188253983739319;0.7527933879210541;0.88184762706293207;3200000;4.5561439264750847;5.6005755249631353;6.7964042074327837;6720000;0.40189655011058956;0.46903566513939554;0.54529625326153164;6720000;1.4458819801501668;1.7044199007733645;2.0007227525466811;6720000;1.7052084907137635;2.0249688094525737;2.3605681470173252;3360000;0.21497878737552295;0.25076251577788244;0.30140028316282463;6720000;0.40861466869166846;0.47526095538436691;0.56181400378737578;6720000;1.7849814759910729;2.0818407244727979;2.4954603170206742
11;24800000;0.046211960126498627;0.05495074565867162;0.066851522655342943;1760000;0.048916245281876082;0.058844853425974883;0.074768643232487386;26560000;0.1173998530871702;0.13648325931990035;0.1581750033837542;3520000;0.11517025169056942;0.1364883416712831;0.16227650989834522;47680000;0.11814134428789944;0.14478312735335272;0.27170612975353009;3520000;0.22542059487292881;0.26931207232705767;0.32413953633834447;3680000;0.36412750030976399;0.43040812232183656;0.51926537382066451;1760000;70633863.044989929;94660558.001502827;127986270.68427457;3680000;0.24372836556754621;0.28751388090988483;0.34528144436414765;7360000;0.68249318096201173;0.79936146858119228;0.95052147933832487;3520000;6.00690572448719;7.1474350827498592;8.8343029603747407;7360000;0.46361834869767027;0.54027724073750971;0.64007084401179637;7360000;1.5507343128203444;1.8227177748688965;2.1730844244124548;7360000;2.1683318675583325;2.5407084358256107;3.0739614945360549;3680000;0.24840162041045785;0.2968275033335348;0.35628897022966122;7360000;0.47545883132541461;0.55210832255952136;0.63785767936330373;7360000;2.2167625716211714;2.5961042384404749;3.1168306075577
12;28960000;0.046353646462484299;0.057392028342902877;0.068409076299252747;1920000;0.049290123828458037;0.063548832070694589;0.077637059929418051;30560000;0.11575667687458982;0.13652178494994868;0.15864494737528967;3520000;0.11424530189276885;0.13493019543975759;0.16035409770345022;55840000;0.16976060980320998;0.20549570213055679;0.24911758009076976;3840000;0.1648740515946561;0.19532778774240289;0.23501711444086451;4000000;0.39218625224738429;0.46495181920104456;0.54604517076793646;1920000;529246270.34305877;732976705.7225163;965949705.12376964;4000000;0.28124659935821811;0.33631845048968578;0.39377570955846525;8000000;0.72907506800170108;0.85162586627000447;1.0083777181814129;3840000;7.5701529778569503;9.145815929027254;11.236046042114213;8000000;0.53101908365026;0.61937494599722731;0.73259765007535949;8000000;1.6633018551588528;1.9568906604287972;2.3236357078478034;8000000;2.6955069678763879;3.1524578487699628;3.7454470911455506;4000000;0.28628717941408327;0.34134998969044283;0.40628063965347;8000000;0.54507063545480816;0.63468712819118345;0.74698568605147797;8000000;2.7682198745680973;3.2193998657022149;3.8190116803264944
13;33440000;0.05444309725912843;0.063441874575734691;0.076067467342471509;2080000;0.054342113961961883;0.06756857223490069;0.080728885112000173;35520000;0.16233232231186959;0.1886097501033891;0.22576105236690433;4160000;0.15482324367996606;0.18546933819008882;0.21216602443910612;64640000;0.15096968604194871;0.17787386457408794;0.20715916494862899;4160000;0.25301876321929684;0.30519495824693865;0.35096377055582367;4320000;0.41007652704856423;0.4905011873344457;0.59088058470652083;2080000;4030886771.2779579;5380411056.8726215;7065261258.5077;4320000;0.32203468487016912;0.38152549961377813;0.45453434373444757;8640000;0.75876507820454064;0.89519301473507329;1.050436060783293;4160000;9.3511049364649299;11.32869010188989;13.608080347701806;8640000;0.59089295157812471;0.7058039302184782;0.8206018253419417;8640000;1.7347552952331202;2.0643011205307995;2.4327400459661228;8640000;3.2944122003753638;3.8737932429947657;4.5410593291738906;4320000;0.32948123289776415;0.39515380814577439;0.46859015699677697;8640000;0.61108635659238464;0.72170313555584231;0.83672191085567316;8640000;3.3547166066719485;3.9560815603446824;4.7068671179306048
14;38240000;0.056052031891864085;0.067523414727180237;0.08057835280655154;2240000;0.057754732633504398;0.07028577450802681;0.084876775751594635;40160000;0.16080746882632824;0.18685797710887134;0.22263546749804408;4160000;0.15590477424275911;0.18689180412051773;0.21389037145323242;74080000;0.1695320134227255;0.24156173143423509;0.28800253749377691;4480000;0.21126331313984512;0.25002091757703465;0.29396671243342815;4640000;0.44359670003316704;0.52265958639479881;0.62365328864446468;2240000;32250372253.132149;42562250629.486855;53556629232.806122;4640000;0.36360578115979869;0.4332360408483556;0.52090818022069685;9280000;0.81597960399222858;0.94898740224820732;1.1141797407658602;4480000;11.65486519033395;14.041323612892196;16.939553043938066;9280000;0.68381789880168942;0.79131621472679559;0.92100407911727322;9280000;1.8712211246259878;2.1935983638178116;2.5846119098079274;9280000;3.9603555523083682;4.6483918577741097;5.5150858602959838;4640000;0.37438509263019509;0.44253402634954;0.52268146463092657;9280000;0.69210340247123825;0.80483647019044635;0.93031047626028596;9280000;4.0458067897925156;4.7269850523599519;5.5429916549401641
15;43360000;0.062455814215571601;0.074702770740281033;0.086674425526068119;2400000;0.065423842533780086;0.080307258694581538;0.098745644246180098;45760000;0.15504897921549857;0.18928140053934189;0.25413972151016634;4800000;0.2149542879587226;0.25711738800966155;0.3092262616343982;84160000;0.18108508160594719;0.21417900229842968;0.25267469000929088;4800000;0.17592800560224209;0.20994047842406344;0.2522536000477229;4960000;0.4664771109401693;0.55191903295194522;0.66042948978028404;2400000;249948740827.63962;319817151421.43481;415213915052.01312;4960000;0.41268260708366289;0.48506603547869431;0.58011843522004025;9920000;0.85105899412892694;0.99641150222076025;1.1675880243525882;4800000;14.029487300886805;16.85410494102474;20.453451364143113;9920000;0.75427776795846924;0.87499847709885081;1.031027751685536;9920000;1.9517500274018644;2.3010317327680179;2.7115331579634954;9920000;4.6683662644222066;5.4556214781259662;6.470962073601302;4960000;0.42324710778496094;0.49495506615007662;0.59298152706827045;9920000;0.76767499929710981;0.89879438988377247;1.0586142545757598;9920000;4.7457513285906776;5.5817402014411215;6.6454559548539622
16;48800000;0.06344664425026629;0.07580353249150891;0.088682332418276499;2560000;0.070051900190699318;0.085325879493673568;0.10132751569459256;51040000;0.15621638340640986;0.18231100570274894;0.21950032293268326;4800000;0.21487346684693356;0.25694706158028136;0.30898780748487631;94880000;0.17710386108528914;0.20572325745894232;0.2468938448673442;5120000;0.24475442576288933;0.2874331174965663;0.34037318196703331;5280000;0.50005056268437742;0.58579259778767723;0.68867244417153073;2560000;1918612028800.0278;2493944377133.0928;3053068746567.6748;5280000;0.46588559939286051;0.54740752318288344;0.64248246368758932;10560000;0.89235340927923923;1.0428867826306585;1.2218239478929873;5120000;16.877827746666011;20.069150926076276;24.119866021769351;10560000;0.83325321764818161;0.98100433637544238;1.1323275422104095;10560000;2.0400799782156867;2.4013253290507359;2.837778652005714;10560000;5.4034855674145463;6.4295417955064051;7.578742462366189;5280000;0.47086304946304147;0.55186851915664348;0.6604989309909;10560000;0.8501894522596688;0.99857288325378568;1.1754836620231692;10560000;5.5476170533186746;6.5639371800134976;7.7206660879284597


==> data/uniform/0.01_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.049855072608068908;0.068119110171843356;0.089846215334346405;40000;0.009646218629469884;0.033840859044981075;0.074224584288881873;240000;0.25227739241276725;0.31421420596282979;0.38624625917706035;80000;0.25499593704326989;0.32026567796823691;0.37920445580209866;320000;0.0045391949278892176;0.027745900931393085;0.053577233328728179;80000;0.0042252821066774016;0.02537989675912071;0.057961023821084264;120000;0.12115609736180286;0.15861533512418058;0.20294073987232031;40000;0.0046411612017824436;0.043544728354730042;0.13151017232021611;120000;0.077821953251167073;0.10615782067571106;0.1323579430047151;240000;0.13401720047261451;0.16471808060239968;0.21372845884805183;80000;0.0039753594498449611;0.027846724735261071;0.061546447145825495;240000;0.09218779784806605;0.11456542474400289;0.13985501734258987;240000;0.67217283394798033;0.78887218231449763;0.90838220954469318;240000;0.04574993934333333;0.060498067975968614;0.078153469485678792;120000;0.12508309463591727;0.16530173019201419;0.21233855463905668;240000;0.13376600158564048;0.17033908284711652;0.22193735434911568;240000;0.055308041457859655;0.076266509012434813;0.10091233939229301
2;440000;0.01056882194134543;0.027904014919279987;0.044175052099831393;80000;0.0090503955059852391;0.027275463242174967;0.045243881026903195;440000;0.25470820473541334;0.31641955062792704;0.37753950199574876;80000;0.25499593704326989;0.32026567796823691;0.37920445580209866;760000;0.019986375399637407;0.085427057306423068;0.15271939163300236;160000;0.024038071559333841;0.080703410289751171;0.17440481322804652;200000;0.13360541102207924;0.16946890834469813;0.22082926850342952;80000;0.055082344775892481;0.38741092458200455;1.2499625117800859;200000;0.03298987056223103;0.048810417766169088;0.066418280531175614;400000;0.15400363711766255;0.20037504261902284;0.24971886015209208;160000;0.02585737299803437;0.085701789042845422;0.1852989683955911;400000;0.054382595013546801;0.072357289910486844;0.092336942483536771;400000;0.33811519511668092;0.44905017136607828;0.56395711175349106;400000;0.046010374411306933;0.068204924180803983;0.093107774256606685;200000;0.042749942222736405;0.065061555126129156;0.087213880838297009;400000;0.06767840365019237;0.089581848829505179;0.11675617468018684;400000;0.048060787042961718;0.075712881625920783;0.1025290863626567
3;760000;0.019615880228676986;0.035663219575214969;0.052389343595162827;120000;0.0098654188214910461;0.030496239214572549;0.051606072176142367;880000;0.034751018918974697;0.048900711243869313;0.06608032509781013;240000;0.037797309470838203;0.054316938073986604;0.06876147237050835;1360000;0.036363354816003307;0.078864737467669741;0.12605647228048059;240000;0.039718130277599059;0.081112118109691489;0.12126089416623986;280000;0.13991194261407916;0.17937678891103193;0.21980818424928142;120000;1.1324377429761818;4.30470751384971;10.424714916177241;280000;0.029117023763281721;0.047812594801944011;0.067905778673616038;560000;0.19955158213347088;0.24189107645483737;0.2950331576332686;240000;0.12112513465429196;0.25462173057466436;0.3811796448219496;560000;0.066166814032086158;0.084172973673454443;0.11075082628834139;560000;0.44001717102382326;0.57500782330220668;0.76247360799814035;560000;0.10406404353978249;0.13698734975800331;0.18181036899331329;280000;0.031521386164909536;0.052163670912021051;0.075670462407296663;560000;0.070334000003134847;0.093138892068139079;0.12199257862645269;560000;0.10337113241382809;0.14653387552346425;0.19266164477819012
4;1160000;0.020687699984714859;0.037348070875210013;0.056554120658882094;160000;0.011621835787424595;0.033370449861368251;0.06400815059121745;1240000;0.035811050934542926;0.051207293225165602;0.066133178110202001;240000;0.037816156098001007;0.054385868552178557;0.068735762660641062;2120000;0.099448104626339948;0.2062282631667981;0.30657633807448437;320000;0.12890960105960531;0.21014812407852812;0.32166495820714491;360000;0.12865213363073397;0.18088283760468366;0.24393906053218856;160000;4.702384381909118;38.384305001231525;97.106541881976341;360000;0.042194533912861119;0.061645161941073251;0.08932923095103873;720000;0.23558629260220118;0.29184882583089217;0.36783277707809792;320000;0.30412594346690658;0.49962852571474081;0.76034157522874735;720000;0.091276421876657715;0.11711373520067409;0.14986185991921874;720000;0.55957587557443389;0.70792544650905065;0.90929919983757446;720000;0.18985697748652389;0.24041539400732981;0.31204953718266604;360000;0.042424932316518546;0.066441206928142219;0.098854049853416948;720000;0.097172678944581217;0.12522638902388777;0.15956742915973723;720000;0.19621105970888642;0.25694808425384685;0.32903810119734739
5;1640000;0.017465368376238973;0.030047328158164056;0.045373541694769648;200000;0.016580826119779034;0.032700369851461797;0.050286662495113342;1840000;0.045623005121732521;0.063027961075021302;0.086124024915325378;400000;0.0437380785452871;0.063578206020007078;0.085892426284659248;3040000;0.091648213022420322;0.13200714650313525;0.17985184430035675;400000;0.08491022144554497;0.1266675364444381;0.173674910164731;440000;0.14523120487704597;0.20112679688101304;0.27317216011956769;200000;49.406528159192632;303.55135960085045;748.744841627033;440000;0.057780282186371726;0.081239923170218151;0.11347198487866923;880000;0.2915566854307306;0.36703483080271149;0.45940709772334276;400000;0.58362842339193144;0.8790617365378044;1.1887500815850249;880000;0.1300080009749823;0.16083196572184305;0.20204310866641098;880000;0.64966477224074404;0.82608631355996975;1.0430946834412707;880000;0.31614095360094457;0.3980504062126824;0.5007010257847001;440000;0.061077911091796847;0.085496288805103821;0.11789717582485665;880000;0.13722229576012801;0.17195429439393389;0.21552818997665957;880000;0.33492715322332978;0.42413218044700951;0.53506742236773541
6;2200000;0.019044459365556477;0.032946683465415988;0.046153083927889471;240000;0.010709234956902201;0.030815090646631307;0.048400385138499681;2360000;0.043848838726750106;0.063115917786608231;0.086343144043820291;400000;0.043721054277103849;0.0635429057429856;0.085834612485302608;4120000;0.05830734960398757;0.08551237825371652;0.11515000045947969;480000;0.21774777672500317;0.32773152127754157;0.44148055530803637;520000;0.17471007571984587;0.22977525336729293;0.29852223894573354;240000;549.12141704876717;3225.7088680707761;5680.3403582254041;520000;0.078439478219945819;0.10368327633799231;0.13643709414987315;1040000;0.36140950977762221;0.44555611853703314;0.54477384297527043;480000;1.0038703003092337;1.4331947879661591;1.8895108524796755;1040000;0.16988437012811353;0.21169512709053967;0.25619022704883765;1040000;0.73245395777304301;0.92213239541766745;1.1318654051363297;1040000;0.47838844929242008;0.59973639340756235;0.73677001660675356;520000;0.080226989959942513;0.11212772847354341;0.14642773343111526;1040000;0.17578102139637022;0.21829021422805628;0.2724847751052;1040000;0.49608431376409928;0.62259573486682274;0.78970575632038575
7;2840000;0.023129306297693067;0.035731636266993716;0.049612483579686513;280000;0.014405526938419275;0.031497164148984264;0.050192550429444198;3120000;0.096954095694751719;0.1284144664743552;0.16687020243591647;560000;0.098948189234262254;0.12973728129368808;0.17259686742554584;5360000;0.13986127911531945;0.18552234598561801;0.24297916246899981;560000;0.13465050128239189;0.17852895840345973;0.23637948581238902;600000;0.19821404449481883;0.26688179904128784;0.35660320083310271;280000;7544.4900601945101;24486.738413374962;47827.289656703579;600000;0.098582753930873401;0.13546017784950026;0.17923736151634406;1200000;0.42173267794554825;0.51039522187831476;0.64256000355701537;560000;1.5556023514813153;2.1404737792107635;2.8353747190124894;1200000;0.22022910700256515;0.26511409424524279;0.33136484548941714;1200000;0.83244960754038644;1.023443168889286;1.2916643149290785;1200000;0.7164489426222036;0.86034036712699946;1.0543919872626582;600000;0.10210088306200772;0.13913476429093757;0.18932255491368333;1200000;0.22693453735156194;0.27491851598890305;0.34650960932635411;1200000;0.71970134593018809;0.89459192292293377;1.1182363780414149
8;3560000;0.028663180544680238;0.042285517383073082;0.05698907257388533;320000;0.020957609773731577;0.038527695597038475;0.05781699760489932;3800000;0.10014010599002372;0.13129762739977155;0.1698945197732073;560000;0.098649040049905781;0.12922899863172332;0.17173050864552578;6760000;0.097786718955821819;0.12317996052600264;0.158709646686189;640000;0.31827250463185303;0.43110439990928229;0.54062164547177116;680000;0.23559385960072257;0.30639205180815132;0.38864496931834108;320000;84871.689248971888;223066.43619391462;337152.9834683743;680000;0.13171156912360305;0.17184804857752772;0.2178455780682676;1360000;0.47895813519822161;0.5677080715743883;0.68725046153758007;640000;2.2422383814037339;3.096856477296579;4.0350838302018248;1360000;0.27222385016273715;0.32501827923265558;0.39303645433500434;1360000;0.94457383254069294;1.1296188770533422;1.3799329510317131;1360000;0.9328420153824164;1.1760966274732239;1.4365302172234342;680000;0.13224225857787877;0.17282185701434305;0.2294989203989535;1360000;0.27400550951003178;0.3357598299092911;0.41210247098431824;1360000;1.0175566569194172;1.2197378439415214;1.5303311413525211
9;4360000;0.026299654988609353;0.040665035344409795;0.059331841815649808;360000;0.025330931743217197;0.040808111713875106;0.060670642652501994;4720000;0.11234658685969087;0.17397720310483733;0.27387515872766333;720000;0.18451688964036792;0.23473017128374779;0.30269671270492904;8320000;0.11772575839437703;0.22166726185707614;0.28586689597479803;720000;0.17710217338287901;0.22268987709406618;0.28709692308605533;760000;0.26358119941214736;0.32627671423141363;0.43132488075179948;360000;751199.4904668394;1566745.0597380069;2689333.7748015765;760000;0.16441399361057765;0.20261299572252067;0.26698575426879223;1520000;0.51954012257160231;0.62969381463198171;0.750257171286146;720000;3.1536878647099798;4.2800196996385829;5.6300150635093536;1520000;0.32830647781425693;0.39695390730652475;0.47833003769503946;1520000;1.0289623201791516;1.2589288798656959;1.5145145906489015;1520000;1.3178891951916436;1.5588542635986866;1.9299301978768739;760000;0.1707897286221427;0.21646426122693463;0.26733980958281561;1520000;0.34253324008242686;0.40420555192253665;0.48069005920323393;1520000;1.3374064666342949;1.6033052234776091;1.9835142114115869
10;5240000;0.03504989359314916;0.051064756124939915;0.068548792224800731;400000;0.031930188498806425;0.049188268900611981;0.067137592919495948;5560000;0.095970965514609125;0.21111749621406478;0.27480039644031284;720000;0.17018541922108135;0.21559431987954303;0.27886332339548509;10040000;0.13166872948040065;0.16408886555084401;0.20219580559644271;800000;0.12576658618197184;0.15858808291657367;0.19826306362378141;840000;0.28744207490506729;0.36018973080153027;0.45930411463186843;400000;7089556.7947777035;12709031.627627254;19954638.744215682;840000;0.1967430088228127;0.24698458784743449;0.31377155497324499;1680000;0.56170266473241215;0.66601333343971514;0.78952203920220732;800000;4.3338674950005949;5.705981381858539;7.3852586585708178;1680000;0.39169475192875636;0.46187568483225117;0.54868084770417414;1680000;1.1360886184840267;1.3482264903959904;1.6076419191259692;1680000;1.6736497509541974;2.0270754656033727;2.4133836529524935;840000;0.20256160008897442;0.25270947701355684;0.31373973100594604;1680000;0.39771828405168391;0.47339549908001161;0.57146566587605985;1680000;1.737846743148044;2.0641151684250771;2.5266799906625646
11;6200000;0.038749253631115088;0.054019243453813939;0.070643152255467259;440000;0.03862308696082712;0.056264231872037392;0.080163836126942653;6640000;0.11414339476887657;0.13493827565755762;0.1659690055009474;880000;0.11006423360399849;0.13574445043444117;0.16873677921285671;11920000;0.11447195837544309;0.14536558745262718;0.27339698656337536;880000;0.21845253899350695;0.27020929822311635;0.33985238021071612;920000;0.30783402621048434;0.3839693369548427;0.49331396812589801;440000;58573325.903074257;97412463.432293341;154541295.9149172;920000;0.22848412252584102;0.2867841287098436;0.36862028005352227;1840000;0.59570300781502805;0.70924210786935915;0.85319355350596926;880000;5.8133968501219444;7.1824046863517168;9.2541026216462754;1840000;0.45018458424882757;0.53346488430791039;0.64160168559031894;1840000;1.2074279584039314;1.4513391014445345;1.7514479727193593;1840000;2.0541580687195418;2.530088199514414;3.0379049521485695;920000;0.23933175343127613;0.29271977365124879;0.37151925932737684;1840000;0.46968478065562253;0.5590265535435176;0.64895216467827421;1840000;2.1845181945556425;2.5914361811550863;3.1766028010405272
12;7240000;0.040512284412299725;0.056877253161022726;0.074311719537613133;480000;0.041003708541369172;0.057041222022815301;0.074782226359369305;7640000;0.11290541534733771;0.13617241843159769;0.16542805016046228;880000;0.10867214402074496;0.13405140110542063;0.1666237639217166;13960000;0.1628241607497124;0.2092014127323869;0.24996848418269954;960000;0.16296059357909304;0.19906239430611153;0.25879193384069338;1000000;0.32740728890223075;0.41815563793877209;0.5043246896788387;480000;422700031.52046096;759089926.06123853;1170734138.7905722;1000000;0.26444359872989;0.33510068775708568;0.41265130744088041;2000000;0.64099678377849534;0.76241767222548351;0.9274419086636233;960000;7.3059936634989695;9.2305659176181401;11.949485298565676;2000000;0.51497247413574765;0.62000782986460457;0.75106028407983672;2000000;1.3072082424863483;1.5647128120013867;1.9091461974828274;2000000;2.681713294448524;3.1499384470047409;3.8204720241503649;1000000;0.26468674178264012;0.34164006653935886;0.41584789272684086;2000000;0.53643046836206454;0.62973733629252304;0.7463929447815415;2000000;2.7361603993399344;3.1900964089443056;3.8553700631303665
13;8360000;0.0476571546280153;0.065239421562677952;0.081567570579852949;520000;0.045416984577891444;0.065349188041846362;0.085192418732517816;8880000;0.14584307270114608;0.18684709759257057;0.22793635546591728;1040000;0.14973203726881235;0.18496707317840064;0.22400262231553184;16160000;0.14674815732491878;0.18134466066930693;0.21954458075442693;1040000;0.2527233776218773;0.31436680867664057;0.38133854107100762;1080000;0.34840417335228757;0.44249801811970391;0.55100717395371335;520000;3366342059.1855044;5378390028.097;8135988114.8419285;1080000;0.30705136830364671;0.38180038455354454;0.4820287602862291;2160000;0.67083142028226717;0.81333036767558686;0.96659884702798971;1040000;9.0043756532725769;11.438972569946273;14.397626313512516;2160000;0.59416835293619263;0.71065663380185207;0.85765773872087947;2160000;1.3709049592760294;1.6695358729755521;1.9900496581806388;2160000;3.2419679618592432;3.8816164872400298;4.621392143482816;1080000;0.31381001594815194;0.39233015586851294;0.4882229766870882;2160000;0.59331091590687457;0.71534267742325863;0.8649204532867617;2160000;3.2102427313779232;3.9387649582617348;4.7770532400710133
14;9560000;0.049857325626522703;0.066049120341270265;0.083125085108631203;560000;0.052041572780267498;0.069054787979910839;0.092045773934938888;10040000;0.15421367816261369;0.18631116133620418;0.22404254443590407;1040000;0.14969490576139993;0.18503477656546308;0.22403367018295661;18520000;0.1601597828106775;0.23808972216999025;0.28208677384896652;1120000;0.20301415790739605;0.249038961706462;0.3002096778253644;1160000;0.37756833590808325;0.46886565965163451;0.57948691038295053;560000;30029041773.716038;43864192920.464249;66211242848.97599;1160000;0.35473391553652545;0.43569457056467509;0.53294781145268932;2320000;0.7220063504688311;0.84813411567097319;1.0238232042053603;1120000;11.204369972870559;14.040305110762626;17.304682293633793;2320000;0.66664804934882105;0.78338360349258118;0.94627625665032111;2320000;1.4665549829590501;1.7398329257048086;2.1161876804513318;2320000;3.8610408314277045;4.6376926858914063;5.7091513369551086;1160000;0.3644360291980257;0.44391491792386506;0.54041964593469805;2320000;0.68605820636171078;0.80414072408665949;0.96400807495201712;2320000;3.9765599643901375;4.7259379077219847;5.7710122110404303
15;10840000;0.055591880437099686;0.070403222479586802;0.087411612057162302;600000;0.056101254023294946;0.07572998815249693;0.10069308551062568;11440000;0.15378966039096081;0.19138225780462054;0.25968226585817938;1200000;0.21171894517294324;0.25460902003650154;0.31919288299917642;21040000;0.18020058165338437;0.21639980080813714;0.25986252432840135;1200000;0.17695495397855504;0.21203597011164233;0.26435836115662237;1240000;0.40221364634643286;0.49153021234343325;0.60858710549149397;600000;216356935380.13535;323483230859.36774;470446637425.38031;1240000;0.39859860915839918;0.48013547867528084;0.59494614520363209;2480000;0.7611621023834162;0.90027119963049451;1.0581655657134403;1200000;13.883282613197137;16.953742154943466;21.111497326406223;2480000;0.74399797429201331;0.87761753234437612;1.0317868485911181;2480000;1.5551925360335694;1.8462570082220142;2.1907040578648775;2480000;4.5693059466581705;5.4998055257180418;6.5574094135487169;1240000;0.41350334342180883;0.49327949513054231;0.61000871486284258;2480000;0.75170440563475638;0.89116915765077231;1.071856588871265;2480000;4.7075277979931416;5.6125932237323912;6.7074379071061392
16;12200000;0.057689723264012678;0.074470365791491883;0.092812381872273225;640000;0.058528669630499332;0.079622365861928043;0.10081713133798012;12760000;0.15308228514277256;0.1871703550440153;0.2624015564817731;1200000;0.2120805276892434;0.25492430100279051;0.31977592301717395;23720000;0.1729702513849336;0.20755449771779316;0.25756090778533269;1280000;0.23451056387487684;0.29219288539776944;0.35121092701990664;1320000;0.42839367599885475;0.52665774873797933;0.63750027494735606;640000;1666676165189.9917;2589831971975.8818;3679570831325.4458;1320000;0.44414746591799359;0.54501056818115512;0.66132227417146416;2640000;0.79743571541877778;0.94526015690202458;1.1279472369808012;1280000;16.257924507339205;20.477043526464932;24.849080644502244;2640000;0.82255794065561805;0.97686751794473103;1.1505387988391782;2480000;1.5551925360335694;1.8462570082220142;2.1907040578648775;2640000;5.3652630900495693;6.4265400832865236;7.9098766268596634;1320000;0.45306645281146118;0.55756314180147504;0.66259255895871838;2640000;0.84045236807765977;0.98746647895811668;1.1941264773294169;2640000;5.5424520122207781;6.5491607897993864;7.9460933993474923


==> data/uniform/0.02_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49750;0.080019476308765047;0.10539390493527293;0.12725910778398511;10000;0.020810932526270816;0.057759425361109854;0.10908014149265473;60000;0.26258082348299139;0.32395051326523017;0.38731855835008283;20000;0.25993303945077784;0.32643979343678836;0.39704318859263393;80000;0.0091895347294504888;0.047977310562826087;0.10244293208455467;20000;0.0096575290285679759;0.044745572156702315;0.10736280519596111;30000;0.1207261284292355;0.15902442999252603;0.2077763266605753;10000;0.012146265123299978;0.092722943118826978;0.24483294618395798;30000;0.083173728836564487;0.11381822967914899;0.14369784684371637;60000;0.13229616168448877;0.17704332215455368;0.22665228604860341;20000;0.0069219847219081426;0.04769317397440169;0.11694002126694746;60000;0.1021598894517281;0.13644490124510017;0.16566604819568268;60000;0.52294250076267435;0.68254069564079367;0.80620042162231487;60000;0.053962541232202246;0.083238029045813483;0.11167795848261754;30000;0.12293144997755855;0.17150015365971927;0.23462360523226916;60000;0.1423808539706472;0.18651221626828654;0.25959276949165172;60000;0.067451794235036638;0.1013716173770346;0.15296730034720621
2;110000;0.011329422877675974;0.040708271735674477;0.077953161147972419;20000;0.0084443858303384096;0.038806768432862224;0.071325591016869791;110000;0.25438696695315632;0.32468628507624198;0.39971107066999723;20000;0.25993303945077784;0.32643979343678836;0.39704318859263393;190000;0.047739643359764321;0.18345203437821686;0.32857960407126047;40000;0.043489890237727091;0.16420459884238156;0.32550735599342684;50000;0.11773944757872856;0.18240493697574481;0.26021759288406621;20000;0.19595029476098655;1.1487191800595724;2.659687783399638;50000;0.038917644614199456;0.073893582206647768;0.10556756036987913;100000;0.15828011441396966;0.23590984554739816;0.32120152157817078;40000;0.045811592384664299;0.17430592928117794;0.34530594776007606;100000;0.082094953618662481;0.11503830588450925;0.15544865035411501;100000;0.3906089986023058;0.59121234645195586;0.82486849394526363;100000;0.084986372122160508;0.13204080495439252;0.19097120743871945;50000;0.050056581290971951;0.088264561701173624;0.13322446829775694;100000;0.097934056331489772;0.14340944149669871;0.19201728833699019;100000;0.095647603579478144;0.15118848388822004;0.20812855547420836
3;190000;0.029945184923296266;0.056331626333069901;0.07944951159496759;30000;0.020316875619836614;0.049442253409882689;0.080991282061386408;220000;0.04611249511902972;0.073598344242636338;0.10150382663936941;60000;0.05120753660744095;0.079217445620076973;0.10306129006791434;340000;0.065596805560434388;0.14571208518497666;0.24481939868106059;60000;0.076809956115492892;0.15442004424390726;0.23861039874965487;70000;0.14820699815404309;0.22098775178391716;0.31168097451730142;30000;1.3906982086220481;8.9752483087378945;22.321960022224985;70000;0.051156873574782838;0.084206748225261613;0.12822998867769944;140000;0.2593177712588785;0.34089619978544172;0.44868362430026554;60000;0.23701047632085145;0.47564905607985164;0.74432168472022864;140000;0.1210884989658325;0.16058300798451108;0.21053016481246295;140000;0.62930095979060585;0.83479996064202977;1.1201715403746746;140000;0.19937600584111434;0.26368637963520991;0.34797869555945854;70000;0.052090543546869976;0.096058284889319001;0.14596292324884241;140000;0.13283696613598278;0.1728444104845055;0.22869034837560107;140000;0.19577877374974928;0.27825571154066919;0.37457256170344266
4;290000;0.044039393087750754;0.066249874680807203;0.091413607494716706;40000;0.02057475795739221;0.060476032968803703;0.10201156467275888;310000;0.046603320342241683;0.075532573704516048;0.099953503993401249;60000;0.051224858768146475;0.078918677367931928;0.10112766002623826;530000;0.11662146573207144;0.40767261172770342;0.59122399755995936;80000;0.22561451934931945;0.40590572072582765;0.6041902589483622;90000;0.16227154143050282;0.27012903509032404;0.37026864875093113;40000;8.2759453279177002;82.488772368584677;190.9879183590441;90000;0.068953409154512591;0.11903347100320416;0.16812497868148837;180000;0.3616665252005688;0.47404154210921456;0.59674575117494211;80000;0.52282060106170825;0.96582828949028421;1.4344308315641692;180000;0.17846695938557688;0.23145812890435621;0.2859314285849977;180000;0.78264213207945266;1.0411347660158685;1.2985659153322589;180000;0.35692271816563531;0.47006501428480912;0.58385038024139735;90000;0.081130334283595604;0.13011984706187091;0.18407155580593979;180000;0.18979706083263273;0.24460199068853955;0.30640545624692273;180000;0.36931378336759563;0.49807599518471668;0.6158743930175612
5;410000;0.025879973792017508;0.052115540386137839;0.076538515260792833;50000;0.014591641476333026;0.044332654439973362;0.072176112762112971;460000;0.08927463877069218;0.12807244566199361;0.17992032867347504;100000;0.081054714911553;0.1235373814738199;0.17552276361333266;760000;0.17822053962974035;0.27259537007365087;0.36804128155697452;100000;0.16095656737064387;0.25939731561388657;0.37906106445773424;110000;0.22292174251700558;0.3316883296944087;0.44708485483017491;50000;85.366910553415963;667.38667694035564;1604.1004003585231;110000;0.10537220470341946;0.16063585661126745;0.21573637832238549;220000;0.47738675576893608;0.62154759243263391;0.77392121308668904;100000;1.0024495556951456;1.6953082644491824;2.5155563973457706;220000;0.24879222810073745;0.31313022368370724;0.39070662874783879;220000;0.89634973535698759;1.170541105632497;1.488102978009235;220000;0.57514230975511427;0.73970970342964315;0.94329669401459737;110000;0.11269051277253719;0.17195224529596392;0.22727856268290669;220000;0.26851717617413679;0.33037843943942113;0.4019865764604475;220000;0.61823835585744025;0.78802446405959936;0.97156422394421305
6;550000;0.037558691117830736;0.060131439882343901;0.08613958160975374;60000;0.02491603016494065;0.056014601076512155;0.082866930069960612;590000;0.085859787332986048;0.12794448822329774;0.16980972198009919;100000;0.08102699391640919;0.12334961056873771;0.17523356835212822;1030000;0.11900102707199545;0.16553072389071222;0.22845575699885545;120000;0.4410481909447429;0.622945623034731;0.82375198480928857;130000;0.29771874533349602;0.40364304360626135;0.52177877435225217;60000;969.86432601524723;5956.0337420025826;11261.877684747395;130000;0.15592157510702556;0.21219485032787888;0.27738169488187892;260000;0.58804812264974138;0.72097034398571425;0.89487356384990224;120000;2.0422338220991234;2.8098020873806742;4.0168933665476896;260000;0.33089696333117652;0.3963321656404023;0.48430617767966216;260000;1.0353085103446245;1.2686008134050142;1.5925188598444471;260000;0.86853938745841464;1.0781859327691503;1.3487780855978018;130000;0.15828352652149796;0.22577381437192784;0.30147723374033786;260000;0.34499142626624979;0.41305173002905815;0.50329930297319425;260000;0.93723304427791;1.1272448459193623;1.4099273756490967
7;710000;0.04551264397717545;0.072487340134279987;0.097766521366704592;70000;0.035945856152016238;0.065658737258881481;0.096359127788485613;780000;0.19558853616121047;0.25710380295677915;0.32948268332127556;140000;0.18798014044919403;0.25009029748845013;0.32923955628943535;1340000;0.26472890279067574;0.35698549736929452;0.45940589105745339;140000;0.25706842593581047;0.34123964913138938;0.45623262126128422;150000;0.34423919666509806;0.44864605515526934;0.6014080140078707;70000;12849.655179617459;48038.071134376827;96431.79278928673;150000;0.20177836966877313;0.25970663513694575;0.34802889447911334;300000;0.6718438209297859;0.83610903150013649;0.99029010460417155;140000;2.8610023829360638;4.0651894781188922;5.6064531281320944;300000;0.40390423348022364;0.49760380662904274;0.58944400977300671;300000;1.1427573658309165;1.4268447360336176;1.7501883121146304;300000;1.2437038770645648;1.5280827585557701;1.8358907697436242;150000;0.20642223884845476;0.27363555375842114;0.35877896101455464;300000;0.42864551366699483;0.52406289876119661;0.62212761400334937;300000;1.283123673411352;1.5807279888698393;1.9516783432251685
8;890000;0.052368209023903385;0.077620392358290019;0.10739454069935239;80000;0.051541400323877981;0.083354135543558194;0.11239836791695552;950000;0.19226282458421201;0.26451594285444169;0.33552618065654472;140000;0.18762666003750533;0.24955590677104253;0.32838736284798176;1690000;0.18884177400715355;0.24825607819877293;0.32662866367089194;160000;0.17032062283409752;0.23569161702945116;0.29924362597918569;170000;0.3917964357221882;0.49506530624014622;0.67347606455334619;80000;126095.57685896767;403200.69659905811;693960.04062232235;170000;0.25637935874578594;0.32092030481119493;0.43333470802330948;340000;0.75141139822526415;0.90857675210693301;1.1094550295913446;160000;4.3094630277477393;5.8524918286552232;7.6441731995176649;340000;0.50217943483503502;0.60303968466878155;0.73277710898421666;340000;1.282535669119401;1.5589115984824367;1.9402976412944639;340000;1.6924523814832673;2.0886377637594498;2.5974630508613696;170000;0.25510414800905634;0.34177780277998404;0.42566149714039014;340000;0.51402447351874214;0.61677846516762591;0.74851377955241893;340000;1.7342583974857346;2.1552909612719087;2.7262690471411104
9;1090000;0.055982981229670187;0.080852684091817284;0.11243548115443344;90000;0.050862369108655763;0.082158099111834;0.11423019913056064;1180000;0.21496925710651663;0.34448279051539082;0.5430444996306617;180000;0.34904477796718508;0.46101425253362766;0.57306427492738654;2080000;0.30416469263270751;0.42606707801132382;0.54275471672255726;180000;0.33045296912480732;0.43577394082051929;0.53837748889194648;190000;0.42659158522108609;0.54424579845575971;0.67786797707821234;90000;1627936.7667131885;3062048.2885532156;5405955.6823077472;190000;0.31026960079429783;0.38666912468478704;0.48423491866029877;380000;0.81131842131956189;0.99157982508105969;1.2095801480920281;180000;5.8579679896392189;7.7410361219473609;10.448012611340154;380000;0.59619652101622045;0.72081691221075617;0.86457780441457988;380000;1.3925396153931033;1.7170981628664528;2.0814846808827991;380000;2.1977661533657056;2.7319198916258562;3.3677749767714844;190000;0.31212190756086083;0.39816678616261159;0.51894958094561106;380000;0.62145767628648196;0.72735698984694219;0.88855465711191739;380000;2.3223913638373483;2.7536810126480669;3.345888888285935
10;1310000;0.066873499232872377;0.093704607442093038;0.11933044484131915;100000;0.058810520280604975;0.093899494344693288;0.13229889178458612;1390000;0.2387727469716408;0.36838134059749045;0.51896304256806258;180000;0.25094596881807618;0.32839705668902541;0.40504554771931844;2510000;0.25081979362460005;0.31930676308687189;0.39432855468618877;200000;0.25241645431324306;0.31824977451271841;0.39593633967921749;210000;0.45332686605289441;0.5929533443161833;0.74519684773179495;100000;10193473.157631086;24266326.634665754;41605888.604091413;210000;0.35687854426246524;0.46334419082201955;0.57945892133427712;420000;0.87567528850794929;1.0534064954616378;1.2785253943382706;200000;8.1700281152761178;10.411929277155926;13.248476320660117;420000;0.69823502224290412;0.83616387121839653;1.0022144676556626;420000;1.5026848966257456;1.8479684677561716;2.2938334211637574;420000;2.8658772685513601;3.5068879519938356;4.245695108215032;210000;0.36294706847168551;0.46552259032730736;0.61418382772023628;420000;0.69775609952037443;0.84605832230316169;1.0269288469208373;420000;2.8724355072687167;3.5720031535066168;4.447996389339985
11;1550000;0.078808911289027145;0.10519737081649333;0.12672467360506029;110000;0.070652253102897;0.10567606852534581;0.13659738869634361;1660000;0.2109225821641828;0.26520426142445913;0.33293790452002725;220000;0.21438948582852782;0.26359219590832744;0.32726339600640786;2980000;0.22982873111442495;0.28189689421446418;0.45327790526362549;220000;0.40406069603824402;0.51595950589827133;0.65526151238832453;230000;0.50052202878008323;0.64219084111988534;0.81277601339599737;110000;96873627.202071369;191553318.3415404;285584278.04877234;230000;0.42396931234554647;0.54307764207489773;0.68649324387721689;460000;0.89652673973335806;1.111454476865726;1.3284662496101287;220000;10.523951907663134;13.291596365858133;16.922556672923978;460000;0.77052622386551273;0.95432569483602414;1.1361128007701316;460000;1.547535129280182;1.9346806072236857;2.3545797300694087;460000;3.4457646975013905;4.3012517317896153;5.3088704776111282;230000;0.45205266813210743;0.56660142190915819;0.70925312389767847;460000;0.82048537202916905;0.96625376020603726;1.1524403608314262;460000;3.5394811693724182;4.3950614695142036;5.4107075878289876
12;1810000;0.084547094235010958;0.10956862585729715;0.13662487516831676;120000;0.078620295775939597;0.11315141727617847;0.14630148296475695;1910000;0.21926996622442013;0.2664157943455594;0.34566433251800344;220000;0.21252442725632406;0.26322817232339096;0.32677151945683008;3490000;0.31629546521468899;0.39411863374332623;0.49062917977917014;240000;0.30928146898141123;0.40261000602155833;0.49783900725432728;250000;0.53241473610193668;0.6899285702408271;0.82704744490146298;120000;894957924.58209944;1439496470.3577757;2251329112.3029256;250000;0.49694523968545179;0.62026744273027901;0.75640126757214254;500000;0.96699456455155852;1.1782616105086932;1.357057272264296;240000;13.085669460689727;17.045895637408265;21.518771867576131;500000;0.8810321469247091;1.0774623208778023;1.2456674716374159;500000;1.6731131679277409;2.06618337760675;2.4471477133640129;500000;4.2347663443137478;5.2529655447361074;6.3033654304641607;250000;0.50989488700152796;0.63317908132956224;0.79170342174666286;500000;0.91881048248644903;1.1074890996172153;1.3349682914001191;500000;4.4233204718764494;5.3588386861978901;6.8301034472847881
13;2090000;0.090918092960407496;0.11949216646819474;0.15367322527164179;130000;0.094250639534441419;0.12736840522821341;0.15852530276037075;2220000;0.29579962900582985;0.36304274702449546;0.44557196168052038;260000;0.28340736812712497;0.33676453923947319;0.41155427494767966;4040000;0.28369223643454439;0.34544206867043048;0.4118024338444034;260000;0.28226005600856075;0.33501395391725886;0.41058788212520481;270000;0.59294682361326578;0.72108598191526818;0.90995479607831953;130000;6444305765.9443455;10822573900.864483;15287039524.287735;270000;0.56824486995104795;0.70821496544930929;0.88773187470858661;540000;1.0232435582677482;1.2323379483800316;1.5075978563686865;260000;16.121771864784861;20.428018533599378;25.921154909654288;540000;0.99527592646519103;1.2128041231989317;1.4812593566122425;540000;1.7736149470695624;2.1675984103893189;2.7168687393724125;540000;5.0410449687251226;6.3357155261552496;7.9204105183976497;270000;0.57738201424077329;0.72547064015131757;0.87828576624929466;540000;1.018440609419814;1.2280858171189248;1.4831418257535245;540000;5.2552155046624387;6.4008452395040738;7.966901003198493
14;2390000;0.095628966002503049;0.1224339538488998;0.15015994901892518;140000;0.099191105110482652;0.12896528779492339;0.16724682438091679;2510000;0.28830910558582307;0.36821270908337411;0.45905171158706126;260000;0.2961220650240039;0.35398621192104812;0.43215293394580728;4630000;0.34180723443932548;0.44958110330805357;0.55493229168652558;280000;0.3827376123449085;0.47005078356912444;0.57355693485401293;290000;0.63247597280410739;0.78630475165067626;0.94022486206161715;140000;53355857808.582871;84721118369.792969;118775878003.34312;290000;0.64244108415337631;0.80645111193911978;0.96707927511116976;580000;1.0898905889764867;1.3028880429938707;1.5331322872733642;280000;19.982653045299426;25.14239191922626;31.454927010273469;580000;1.1165610687641132;1.3320242641644431;1.5801157130115464;540000;1.7736149470695624;2.1675984103893189;2.7168687393724125;580000;6.1528629010806615;7.5112423354636455;9.0506704355508862;290000;0.6667227542480868;0.79667407317173744;1.0123895574845432;580000;1.1420891923973082;1.365742059815624;1.6720972390364199;580000;6.1986015441511064;7.6056219513961683;9.6172241974699322
15;2710000;0.10589249014305267;0.13414022717705224;0.15928425172860641;150000;0.10587662616520284;0.1386147426619071;0.17755204281347436;2860000;0.31845144392743702;0.41740767188816963;0.53662633739013876;300000;0.39021353735023534;0.48404882307542185;0.5684324210086904;5260000;0.33483602451878725;0.40886387335413832;0.48718272459963513;300000;0.33407798196174732;0.41005494410053173;0.48279387554017389;310000;0.64977623738731216;0.80524938962007853;1.0119676595688274;150000;411151745425.88178;609675350105.31763;870958496328.26636;310000;0.71867892410942091;0.87998938811177041;1.0927794451965016;620000;1.1246444857131548;1.3432683259974276;1.6151774040660398;300000;23.606943365063646;29.939156426567344;36.129938259001136;620000;1.229946787716532;1.4492364486607881;1.7605041625762317;580000;2.1281152945461086;2.5753466565405851;3.1706937112253182;620000;7.0862957468687631;8.7040091729404523;10.67014227152875;310000;0.72558737521291028;0.89667204618205898;1.1026623328938472;620000;1.2298215732557198;1.48294009556622;1.766414438995779;620000;7.2313117524285584;8.6990700318921856;10.628956437186808
16;3050000;0.11790674013920807;0.13895268418163032;0.16492040153282758;160000;0.10782395602170461;0.145138384944342;0.18095525292401968;3190000;0.31581822171654705;0.39776793834742108;0.53000396437516562;300000;0.38825253853428993;0.48292957958068311;0.56543346071734091;5930000;0.33493499158940415;0.40390726192689341;0.48785256377334374;320000;0.45181242879591815;0.53807328308573243;0.65496017242667193;330000;0.69606187201411374;0.85878753088281457;1.0537962309488598;160000;3088236585303.6748;4641296704578.3975;6497238483595.7373;330000;0.81644559112653492;0.99124875057518946;1.2228470009695123;660000;1.2012021252015579;1.4065033305583523;1.6440149673116824;320000;28.205412921382767;35.128947695703346;43.725155041313514;660000;1.3409078622228452;1.6088276382510975;1.9044014167505812;620000;2.4345751879920718;2.9547291128329762;3.6604109822340143;660000;8.1777257002506154;10.047939029368656;12.10763337165853;330000;0.81139535411187913;0.98131366211401616;1.2634357232869831;660000;1.3706439181874006;1.640444142947632;1.978840564128399;660000;8.4365209046085692;10.242342192660887;12.444670398658467


==> data/uniform/0.02_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.02470240161920061;0.043896919244912805;0.062788317284572126;160000;0.0067692220964419656;0.024240011071556954;0.053647083239126023;960000;0.26217548710092453;0.32123806206435085;0.38618516176924173;320000;0.26729938725340263;0.32684273204605213;0.38536676801474318;1280000;0.028576837994273373;0.044246471194816631;0.059294812133556654;320000;0.028142922465496052;0.044453350434477977;0.060099793916592023;480000;0.13810241318974673;0.17148065760028075;0.2167674736139984;160000;0.0040936124050965812;0.023789540721827887;0.070270798973664159;480000;0.092698877971194804;0.11378736862225859;0.13582025443131054;960000;0.15333214541406956;0.18589942087515948;0.23209155541902779;320000;0.028390133505309625;0.047070368211481237;0.064449004339116947;960000;0.11029506656747565;0.13375173919856337;0.15537624519491969;960000;0.80460918373083412;0.92994787942777135;1.0350224027428194;960000;0.069296224562790568;0.082643111063858354;0.095261238034570372;480000;0.13448495057163445;0.17195944855044282;0.21714981938715017;960000;0.15543774028082188;0.1881475810953642;0.23693376506594258;960000;0.084060837808318634;0.10078193930883958;0.12752046223579977
2;1760000;0.02747613140303292;0.0357613257776545;0.047449320482310091;320000;0.025691881283544587;0.037781406530791616;0.047700002367196674;1760000;0.26166449525084679;0.32029821335586439;0.3845725127432551;320000;0.26729938725340263;0.32684273204605213;0.38536676801474318;3040000;0.1284378775635466;0.16513313750744524;0.20635951585811352;640000;0.1283412985094558;0.165495634116194;0.2217242928285304;800000;0.17499377296657984;0.21727811077275078;0.25863506560738109;320000;0.044145191069407806;0.28889174589435518;0.68446339580058568;800000;0.060482986585898325;0.073042371800455364;0.085731038114993982;1600000;0.2204319500918307;0.27517435517006073;0.32234087737044453;640000;0.13560671617259618;0.17544816800985649;0.23585339259605581;1600000;0.10351589096995445;0.11784818696238682;0.1342167207336615;1600000;0.72356618500519576;0.8383232599993159;0.96261214526295302;1600000;0.11240557273523516;0.13462129991291197;0.15681514624091061;800000;0.073770514128943032;0.089488761782977988;0.11223851137441826;1600000;0.1165660678331264;0.14090890348094573;0.17282958400420559;1600000;0.12433098199604391;0.14781369113561538;0.1775274083497802
3;3040000;0.037512864713750323;0.046997704060221232;0.057446287546329425;480000;0.037226645671059128;0.054145318898068728;0.072959132005463764;3520000;0.062276460422576417;0.074158289490515839;0.0866498637669397;960000;0.064887577799015342;0.076894011401306639;0.088552328747172407;5440000;0.12865261800041616;0.15244306178136297;0.18491650901544282;960000;0.11939056252336482;0.1513318776128233;0.18157748991981182;1120000;0.22734755324247227;0.26243892345319053;0.30613123020706812;480000;3.3835161811642087;6.1681471546821252;9.9208007102158184;1120000;0.071474408239649623;0.084922633134210598;0.10224322571552918;2240000;0.33310437850723174;0.39104361883719385;0.47133467427587233;960000;0.36383575230647475;0.4688128865570681;0.56525207525513399;2240000;0.14057654356143515;0.16118547731206243;0.19304671652132899;2240000;1.0912987223380042;1.2816264012891847;1.5486459980097176;2240000;0.22685091036475033;0.26497707483899885;0.32113794089007741;1120000;0.078283736445334221;0.095988393117074716;0.11652774389553885;2240000;0.15150829738884014;0.1773353523831161;0.20965154621826324;2240000;0.24196499152295428;0.2867242185590283;0.33380389633673352
4;4640000;0.044677809232346773;0.058781959880104914;0.071597046099521403;640000;0.051928322708590081;0.064462769994484317;0.081637545932160882;4960000;0.062888718846487779;0.073836503354456823;0.084950220624180978;960000;0.064871159890598121;0.076894598825136884;0.088554684516601701;8480000;0.33543553106860846;0.4026323792019445;0.48630601273675789;1280000;0.32834236330996747;0.40391300854790962;0.48293778129977327;1440000;0.26709467437590029;0.32027437027949612;0.38640402093518184;640000;40.665499219499203;63.653332228108596;97.294096433807212;1440000;0.098128046904350633;0.11921642912432065;0.14379584169297377;2880000;0.46603636643906699;0.54839058664969276;0.65374206607892094;1280000;0.77220318581159653;0.95097857699426558;1.1469140877862467;2880000;0.19620292595258299;0.22987798404721554;0.26971443449887483;2880000;1.4072057793056765;1.6632465774736125;1.9497692075998885;2880000;0.39337636721586233;0.46311404508503851;0.54416722590973921;1440000;0.1064235366487972;0.12791489079694576;0.15477055493911324;2880000;0.21180840598608169;0.24514683165426848;0.28945717776101609;2880000;0.42341073917684557;0.49346144894830912;0.58375521604298541
5;6560000;0.035832563785332741;0.045361668878433042;0.054803199900192307;800000;0.065378425675388666;0.080032127278445303;0.098406054705161658;7360000;0.10803449834030709;0.12539509492335799;0.14283998588854643;1600000;0.10682855232129058;0.12566824494627066;0.14428820424965075;12160000;0.22230392513699598;0.26074130188757605;0.30140378140322771;1600000;0.19623737772495078;0.23731290069177888;0.27858700437756256;1760000;0.33693961593985966;0.40402033104305757;0.47910919749372838;800000;359.42337577374508;535.9898336838;754.14104523881542;1760000;0.13752533129304248;0.16188894716388913;0.19405922296406492;3520000;0.60055283744637333;0.72185696946501599;0.8552467873661268;1600000;1.372352982420032;1.6687983430495228;1.9867717707048769;3520000;0.26740227832871499;0.31062855106236875;0.36513588181849549;3520000;1.605609274796475;1.9019948948340415;2.2824501722501118;3520000;0.62452837126586169;0.73744230376878084;0.87902647148403612;1760000;0.14245863326419678;0.1713266837633422;0.20243338876017447;3520000;0.28273422772673523;0.32522591375252208;0.37670145343811345;3520000;0.66201720209992987;0.77257766127913286;0.91216827875265838
6;8800000;0.042293586715317397;0.050342855713569515;0.060263408707444469;960000;0.043153313663375624;0.056074748282053867;0.067826139578838887;9440000;0.11040100026372313;0.1259258559824219;0.14548080840794839;1600000;0.10677706978382201;0.12553145115456421;0.14408435659084487;16480000;0.14096125185489242;0.16009413776338288;0.19163261523208855;1920000;0.52281361854917541;0.61706953810693199;0.72821733709489211;2080000;0.4197430555655457;0.48893843658289915;0.5794050574411026;960000;3641.8775892960703;5153.5493627633841;6643.3673258722074;2080000;0.1833341834523666;0.21111831910036416;0.25075442797879816;4160000;0.74766625751354432;0.88098581556359012;1.0271036143063306;1920000;2.2482702551187925;2.6609205899897894;3.1778503522823822;4160000;0.34318207236741477;0.40057405972746779;0.46645106995631236;4160000;1.7686672248141229;2.0976452671936099;2.491052172840269;4160000;0.92533787368093501;1.090643693390317;1.2889744395803591;2080000;0.18880259683515266;0.22206563576603347;0.25831023898117966;4160000;0.36170777910060264;0.41703181566053538;0.48165013016280656;4160000;0.97391009840364651;1.1385100740236722;1.3314335819468732
7;11360000;0.054362043037295083;0.064279842519956471;0.076086927794092582;1120000;0.048880914785300836;0.058327751061907657;0.072786720234160288;12480000;0.21885447747468845;0.25491777620640921;0.29389133798113226;2240000;0.21396181024375838;0.24908638574489597;0.30146716974679333;21440000;0.30515257180752686;0.34531792523809146;0.40230778839380466;2240000;0.28689523295258335;0.33662624744105285;0.40870264150919095;2400000;0.48686654428764664;0.56272471460244677;0.67286579765422649;1120000;34101.796371293523;44280.587551042598;57222.474124621927;2400000;0.22894626931834058;0.26629198062793802;0.31699723168779709;4800000;0.88138281696201137;1.0176746514786443;1.1787677343500278;2240000;3.3041501610431077;3.9529331849970135;4.7216074510162054;4800000;0.43356432425252783;0.50168235512866022;0.58020821248817212;4800000;1.9543327382262938;2.2971331169593192;2.696894128663764;4800000;1.3044274274400007;1.5398821674886447;1.7797625966850923;2400000;0.23520894195829387;0.27793572849338322;0.33022426166094676;4800000;0.45132758963089298;0.51444748419961628;0.59649574836788777;4800000;1.3693155129743997;1.5873840404942683;1.8715515669210447
8;14240000;0.06274831281308392;0.072844156750184991;0.083161070900073505;1280000;0.061650199540431078;0.074868581288294211;0.087741434550110367;15200000;0.22035400973387589;0.25749499579962859;0.29544125140052385;2240000;0.2137308642347058;0.25143708599904863;0.30386418074150423;27040000;0.20766859592693449;0.22925677832776947;0.27530330111174617;2560000;0.65889863202724908;0.77706904366234575;0.92063589448177186;2720000;0.5373410275914513;0.63456441349015891;0.7576142040313375;1280000;265683.56029990711;356192.49968188652;453791.36226742284;2720000;0.27841934325951229;0.32755018224753729;0.39150225222560431;5440000;0.9682374213676227;1.1211430418929695;1.3025879490760297;2560000;4.7123751853576117;5.6570009504769647;6.7405029046822;5440000;0.52371722782723185;0.6013253421324003;0.69593171811968546;5440000;2.1065222840696989;2.4730168069922964;2.9120898374883799;5440000;1.778588374196979;2.056667603647623;2.3884272320062108;2720000;0.28940352208294085;0.3373102509304986;0.39820592701151075;5440000;0.53955731361322268;0.62299810999009586;0.71923717217431871;5440000;1.821833753827663;2.1258563991069988;2.5133919476544833
9;17440000;0.063624780659523192;0.074000845896522241;0.086572451956956883;1440000;0.064839170644529598;0.077076571226427165;0.091690448545337644;18880000;0.29648031771352107;0.44477890781885476;0.52416827647504982;2880000;0.38489046203443511;0.45363706564511341;0.53180756661157336;33280000;0.22474869903396152;0.42475929417276187;0.49973472556299931;2880000;0.36747581404086849;0.43292960143681336;0.50787740649291013;3040000;0.59545382847821038;0.69653983472792591;0.82907294721296843;1440000;2214213.1267572739;2759718.4673882388;3645876.4196145949;3040000;0.33995591725172303;0.39627681291203587;0.46839984053405442;6080000;1.0379436662905555;1.2214731420827745;1.4145895195846674;2880000;6.5316787759634796;7.6693962186002072;9.5086557537553667;6080000;0.61511960682451461;0.7181931072187524;0.82428786392928444;6080000;2.26131701648755;2.6889723954359779;3.1412823681392244;6080000;2.3030532474358516;2.7043326149418512;3.1545616677387995;3040000;0.34433293075559879;0.40758723186555212;0.47806401875577409;6080000;0.64391913627140918;0.73065726966432654;0.85796998204683839;6080000;2.3848681060173895;2.7679519918492934;3.2547274423605463
10;20960000;0.083855429170561241;0.094358682041889269;0.10865831313964228;1600000;0.073896701850883748;0.085076770455937451;0.097429498688507421;22240000;0.19746887446246869;0.44590566031158568;0.51844431682780123;2880000;0.38423701011278932;0.45294118405512895;0.53097137910007974;40160000;0.27373046242675553;0.31429856140486723;0.35732084633678118;3200000;0.25644781186170995;0.29479744667088054;0.34487177987155959;3360000;0.63970846039793761;0.74847274522750817;0.88952100865269834;1600000;18099263.421624281;22336401.57665769;27238944.643388655;3360000;0.40073750751862164;0.46540963810839126;0.54983545766403585;6720000;1.1154585140887632;1.298879324475025;1.5252902443093686;3200000;8.6247019170816941;10.142211233141619;11.947900672966805;6720000;0.7200771627160627;0.83067620592601554;0.96304846223275653;6720000;2.4372579912216832;2.8645460335845145;3.3856109752127237;6720000;2.9195618930501071;3.3823020232674388;4.032992866105011;3360000;0.40877838549370371;0.47544332309975967;0.56191908603278729;6720000;0.7400034724952359;0.84981344274171211;0.97311327363048716;6720000;2.995223871003168;3.5271715647846991;4.1444113304685741
11;24800000;0.09497105860211856;0.10769873500220664;0.12129997538178876;1760000;0.10087861751504434;0.1179177469027283;0.13878763419632148;26560000;0.23608258786575609;0.26821254625275637;0.30583939837356489;3520000;0.22959762242389059;0.26630803633117389;0.31130207456032605;47680000;0.24421453979702026;0.28224139716014046;0.50366578924484873;3520000;0.43011483683212892;0.50652129337436824;0.59983512427389762;3680000;0.67974563089439866;0.80262810396555551;0.94918554342478279;1760000;144527032.81739593;180724679.86927724;218664272.27937734;3680000;0.46165982128886968;0.54284610099319219;0.63949911557355732;7360000;1.1821501931271183;1.3723465486066033;1.5891141954752108;3520000;10.902844566127165;13.032877164551889;15.676437374812943;7360000;0.82548470511326966;0.95041201531765285;1.0905538391742276;7360000;2.6008342410804084;3.0431192638015947;3.5510335887050282;7360000;3.6102446543822127;4.2623765838050804;4.9536084846165682;3680000;0.48259673801342234;0.55525985726076399;0.64765534997625873;7360000;0.85557949904995012;0.96596585745702646;1.1256066081353069;7360000;3.7564511415352611;4.3068423661316846;5.1159975861762828
12;28960000;0.097200030732633919;0.10957111392654034;0.12366705424501089;1920000;0.10789465165783788;0.12431682922476769;0.14549220852363443;30560000;0.23571822570890946;0.26580986764090836;0.30752636004921663;3520000;0.22700224716751616;0.26336816809070629;0.30797152488354646;55840000;0.34322621882905946;0.38886629136681739;0.44689128619362506;3840000;0.32322304769234039;0.37638353076732722;0.43499770043921698;4000000;0.73553107035270948;0.8589469612429218;0.97789982606892068;1920000;1105163284.3328672;1353510899.5617328;1635842090.5826418;4000000;0.53926656387191152;0.62501434011450141;0.73119559271684786;8000000;1.2468952226152954;1.4415839412350591;1.6904327157297736;3840000;13.940389557586293;16.510198173264531;19.414237928944498;8000000;0.93324615700035485;1.0733825630398775;1.2503330315391961;8000000;2.7542554417832186;3.2084938994511099;3.8026292224918752;8000000;4.3799771127491036;5.1572515759546089;6.1174718247657829;4000000;0.55152151767150637;0.63678182776166226;0.74721561900817723;8000000;0.95602262476046851;1.0983038475478886;1.274173844034189;8000000;4.5285573094088178;5.2850450166723384;6.262515018400765
13;33440000;0.11025379881693252;0.12440150669830546;0.1410239035792327;2080000;0.11847485942262577;0.13429418582673502;0.15752465750715552;35520000;0.32338869016680316;0.36042553924999909;0.43328406487056265;4160000;0.30305753464944263;0.35183675073197868;0.40821767784744767;64640000;0.29802131089168255;0.34131793144296518;0.39212245382341837;4160000;0.47726280014802697;0.56217952768214319;0.65981561325742988;4320000;0.77607561422498972;0.90359222576883758;1.0711128722775745;2080000;8290913282.4333468;10112750898.187832;12210988006.608286;4320000;0.60742299714040671;0.70016608364065847;0.83074502087415558;8640000;1.3163691752869902;1.5032293635248326;1.765409726389392;4160000;17.144910204511835;20.172140683872122;23.984809467886208;8640000;1.0524069329693142;1.204811603308569;1.3971275264197327;8640000;2.9042154913936935;3.347725601644163;3.9799022498894718;8640000;5.2782490288144341;6.2139955565210236;7.3262431756653736;4320000;0.6201914833215989;0.71931463618358738;0.85274656208086042;8640000;1.059058020768888;1.2213711525087785;1.4097787754668769;8640000;5.395149124962912;6.2509976029454721;7.4704907531360139
14;38240000;0.11945202911938718;0.1342592248852118;0.15072007775379859;2240000;0.12090871988222994;0.13949890280356347;0.16638253438841083;40160000;0.32069701519006272;0.36673191104401898;0.42877466610047521;4160000;0.30503516706109318;0.35432823735382535;0.41113017169980853;74080000;0.34333757979655222;0.45588754245066676;0.53486748650100124;4480000;0.40512149324688046;0.46569151333917414;0.53972738516946162;4640000;0.80797286611835861;0.95741675063942922;1.1262592551108706;2240000;63757290201.18338;78532313280.031128;97648783131.13942;4640000;0.67732978321050363;0.7986824138763744;0.93029540359732965;9280000;1.3768359797086371;1.5725850313898944;1.8411510747204241;4480000;20.739250905107841;24.524831925570169;29.297298237802981;9280000;1.1682659969676037;1.3291361128917933;1.534642015436114;9280000;3.0338486268512814;3.5051793833351925;4.1469409140439586;9280000;6.2902191590394141;7.3252089488049741;8.7285260000539555;4640000;0.70074585621481977;0.80935855315364091;0.95217885395933444;9280000;1.1755791092194297;1.3562821985961802;1.5538582811921176;9280000;6.3549528710692007;7.4875181151943355;8.7833486160659273
15;43360000;0.13037596020425984;0.14684354648206729;0.16537824100121656;2400000;0.13842768729851795;0.15740267165752603;0.18711133790271309;45760000;0.32034992517912958;0.37678467160644757;0.4976096044356787;4800000;0.41656545701397879;0.48075121317213343;0.55558094984138362;84160000;0.35881907067290286;0.41127461260370235;0.46513835220203109;4800000;0.34688875654355844;0.3989800038421098;0.45783925759089811;4960000;0.85482841326465653;1.0015567623963864;1.1772414037323862;2400000;495348775758.85284;599298870267.85278;713659855164.73535;4960000;0.75782674186547516;0.8871384973673262;1.0377163443537103;9920000;1.4316361461296181;1.6441258805331285;1.8899901811960602;4800000;24.88762584519834;29.421125184909645;34.733960465076564;9920000;1.2758914716441772;1.4749101279004795;1.6814772481512488;9920000;3.1446084193474038;3.6594510621681766;4.243621120726794;9920000;7.330971984414334;8.5921372641164382;9.9533515737192424;4960000;0.7715302019628737;0.90305500609364886;1.0580636890979516;9920000;1.3061079218106744;1.4866545586164532;1.710372245722509;9920000;7.509035766873521;8.7096619613303812;10.228848009909997
16;48800000;0.13256326344866609;0.14798593459740445;0.16433672953934633;2560000;0.14339099328570315;0.16578815386402068;0.19317546866691845;51040000;0.31485442830844312;0.35208026789567282;0.40883090892566337;4800000;0.41643529588330452;0.48050061604885841;0.55523887063150224;94880000;0.35453997917520702;0.39628855911105443;0.5115209599973376;5120000;0.46349976437028595;0.54133268185946126;0.61493392220786336;5280000;0.89249148215072616;1.0481643764912065;1.2277380576694772;2560000;3651710821703.7261;4396004908614.8994;5272306909005.8936;5280000;0.83754921544092231;0.97691970940630135;1.1471121645403306;10560000;1.4861382929396452;1.689684647164013;1.9424693567371032;5120000;29.437730228984936;34.945013290517096;41.003030777779046;10560000;1.395508924377838;1.5907434726317988;1.8268520202577634;10560000;3.2505557434517733;3.7464403284728425;4.3469350288179163;10560000;8.4447953327406875;9.8846503345267252;11.547261666922623;5280000;0.85670452641723871;0.99564253016752913;1.1740841039533745;10560000;1.4101953423393057;1.6112749582086399;1.8686735479645251;10560000;8.6442143173600545;10.016942987476092;11.813311369942987


==> data/uniform/0.02_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.050067167050261034;0.070271905443957075;0.091946296207384176;40000;0.012272110080036772;0.037671040667107747;0.076460711843014478;240000;0.26185575331096128;0.32169313454479875;0.38448834070580745;80000;0.26610219850207662;0.32627213824467777;0.39066490576012791;320000;0.013413649415203033;0.043896028180774427;0.073360895571899676;80000;0.01276712777459669;0.044717455936950548;0.073798006793930948;120000;0.13286814200583133;0.1658172134611732;0.20900228608025506;40000;0.0049100978863470214;0.049257563909279101;0.12374194638802187;120000;0.091765168124591526;0.11335387677853317;0.13729541853584101;240000;0.1456251023163036;0.1825603508546414;0.22513939893596568;80000;0.010943985174765447;0.046161190239482543;0.079805128967498779;240000;0.10762751940670093;0.13353411508794316;0.15726184216068911;240000;0.67966438093398829;0.80819441276402504;0.9165968460850461;240000;0.063986901141415267;0.08296918194951497;0.097747081528431326;120000;0.13164804736537664;0.1693249012289417;0.22345303232873046;240000;0.15241023104972898;0.18866104979196877;0.24273765066839584;240000;0.079028326732650853;0.1009228817599028;0.13648497499233886
2;440000;0.020973625134810044;0.036101430813373046;0.055051047805331849;80000;0.018629659330843609;0.038478490811914567;0.055340011655403885;440000;0.26387119583024316;0.32202511841222514;0.38385244338261571;80000;0.26610219850207662;0.32627213824467777;0.39066490576012791;760000;0.10156985550848385;0.15959702270577547;0.24639300044802537;160000;0.10316757425991953;0.16676294162708183;0.2556751051879142;200000;0.15378930731988211;0.20327426233147167;0.25030042115134754;80000;0.069226438409814489;0.47903918826643954;1.3396564792080199;200000;0.05311473067674588;0.073558746150719639;0.091635975017064622;400000;0.20127725139545627;0.25612014885515522;0.30906301798640617;160000;0.1089989982016111;0.1766651602673856;0.2723253663329781;400000;0.098792301301111496;0.11859508653070112;0.13927471369401273;400000;0.57954981588993859;0.71768821783504455;0.86767792532311028;400000;0.10320320665653393;0.13440848730439303;0.16447870962373867;200000;0.065790516083316666;0.089193628011915382;0.11717137815783427;400000;0.11374958405119696;0.14143136805356377;0.17756386187626971;400000;0.11753423387239173;0.14696610678049896;0.1848851673788563
3;760000;0.034079655216090077;0.048550654623373553;0.064541201045626107;120000;0.029863626477102917;0.049038091762339031;0.071143305130979703;880000;0.058516265690179502;0.074833252282005408;0.091867819104740081;240000;0.05984070680708483;0.0771178348202127;0.091631122593820349;1360000;0.11355575332353685;0.1514405490798261;0.19805671189077245;240000;0.10560872093046103;0.15409892695461178;0.19581603451862725;280000;0.19622752492180609;0.2454691380452938;0.30095965517421974;120000;1.6853841259539624;6.9222565671376337;14.226069877106658;280000;0.065989771617312273;0.085862042661282376;0.11214879013876766;560000;0.30540443549274909;0.36785612593841244;0.45600865370707283;240000;0.32184605128560379;0.47625828304754725;0.61209437793119292;560000;0.13561856686926385;0.16134471447847137;0.1974260707637483;560000;0.86394312918070593;1.0555076090409665;1.325294072063522;560000;0.2198836113079411;0.26481777159394682;0.32955263351506409;280000;0.071589162896175423;0.097659400504953364;0.12752031467623617;560000;0.14550095378638694;0.17683830053710925;0.21207715727921445;560000;0.232216163541517;0.28524009589198041;0.33658482766286318
4;1160000;0.043282539370341072;0.059677823821577505;0.077080538775250437;160000;0.040672516870326358;0.06303076739332783;0.0906560117839178;1240000;0.05846386803999587;0.075310255681517391;0.09198937184682654;240000;0.059878727630840428;0.077089597858446768;0.091617181332968062;2120000;0.28852532472706349;0.40297686713581127;0.50695745110021051;320000;0.28371004796373339;0.40269399910067782;0.53055304922438917;360000;0.23382340402075039;0.29688502994387489;0.3757252449314058;160000;22.112282185117138;67.494594837994569;128.05160441718749;360000;0.092052168878495599;0.12008339279266761;0.15385007673481388;720000;0.41850190280880673;0.5066945567565404;0.62052782521401473;320000;0.66098091392208791;0.94959570485847689;1.2480323084835685;720000;0.18984851125586319;0.22900710169398431;0.27207662575423047;720000;1.0802019285406841;1.3157264128174084;1.5879057618612051;720000;0.37764302542976774;0.46021650161111488;0.55489236210798243;360000;0.10080473556513224;0.12774534143388258;0.16067088624308792;720000;0.20676631902960105;0.2450987229682382;0.2932080997660067;720000;0.40980386055043988;0.49449035269044328;0.59126735840431222
5;1640000;0.031400651900722103;0.046198241963954057;0.060561076226403575;200000;0.039626352327467168;0.057368266192147827;0.074488102817815136;1840000;0.10223489415956168;0.12570707977335152;0.15580355976308688;400000;0.098205743769474801;0.12524520125859076;0.1512158227442551;3040000;0.2182245849655732;0.26727044415847556;0.31728861308202128;400000;0.19100589547442576;0.24934433796284758;0.30479852943363239;440000;0.29793519725119477;0.37086537290230126;0.44625186899536756;200000;234.33677756708059;565.8864657120472;990.65937748990439;440000;0.12981196019585908;0.16236017327733593;0.19692978711054979;880000;0.5420674245122;0.66438166159936984;0.8082240597352105;400000;1.2891434310550844;1.6847217271565391;2.0948855455928443;880000;0.2602146547101491;0.31346100421066103;0.37349784462981389;880000;1.2448709934378652;1.5096508561108908;1.8377391224227919;880000;0.60996915021969556;0.73731667045260685;0.89637702935298835;440000;0.13338807854845503;0.16939647277008113;0.20687463910700257;880000;0.27283960020366549;0.32796992236491107;0.38231436159863319;880000;0.63987004737023567;0.78104354156558842;0.92160773756858605
6;2200000;0.041579804469879626;0.053274600605988313;0.067927014225352217;240000;0.031786745081024498;0.053484046193377294;0.070878202362967366;2360000;0.10429999335720944;0.12620197195443339;0.15689698211867093;400000;0.098097307668852135;0.12516573800286307;0.15110714080359633;4120000;0.13577013277714117;0.16405862009445321;0.20532812776094592;480000;0.50643849219929416;0.62361972882448014;0.76188924059585594;520000;0.37065914016489765;0.44672080536470799;0.5324252279302234;240000;2495.2905919634354;5458.7740016465559;7922.4893643046326;520000;0.17540015105654189;0.21355513599476;0.25280561838708349;1040000;0.66506024711896794;0.80694713846073485;0.95439791990441236;480000;2.2222001300680745;2.7023833893186504;3.3749543533327784;1040000;0.33371103468557595;0.39844877374382448;0.47090650905120368;1040000;1.351592313408706;1.6519288981897544;1.9842325340071336;1040000;0.88903377536818451;1.0849132042768774;1.2979174227000576;520000;0.18027298406727682;0.21960201144544167;0.26887995659496949;1040000;0.36087769744499659;0.41336456063634064;0.48508552849264269;1040000;0.96812459330253797;1.1313705400799012;1.3413866231434983
7;2840000;0.049433454645092745;0.064839114317517183;0.081087510675196636;280000;0.041049461669204229;0.056756807338705875;0.079415493481345037;3120000;0.20885240128569393;0.256865714409235;0.30790959670094681;560000;0.20982735099312103;0.25190606969978707;0.31321442068911576;5360000;0.29870584709492021;0.34635700503778499;0.42364464684890224;560000;0.28058386237536415;0.34059161964780077;0.42328524282524827;600000;0.41476012350790603;0.51342876606006671;0.62028524552825193;280000;29040.88388259368;45341.208927451262;67876.60947106166;600000;0.21593338604911005;0.2667948203541482;0.32235445508444655;1200000;0.78267115878929583;0.93211455363792983;1.0949219380354871;560000;3.2587373399196156;3.9452637478178358;4.928419013470422;1200000;0.42491799688319371;0.50207191473093049;0.58470633388829107;1200000;1.5198148103406284;1.8365301157598952;2.1894456358133994;1200000;1.281769145927645;1.5322788231297797;1.7968922555296147;600000;0.22648180845978411;0.27833658424719932;0.33636113208948953;1200000;0.45027574514143054;0.51400131997885667;0.60759642142371773;1200000;1.3465154580879186;1.5883657092457262;1.8824420532094079
8;3560000;0.060521111595198816;0.073584685957444218;0.089507455093879251;320000;0.049103937901576127;0.070218074460202853;0.090897347911300386;3800000;0.21755699002879164;0.25950029895341775;0.30778454309927245;560000;0.20867866178866304;0.25143849858173439;0.3116663259665407;6760000;0.20734109722155505;0.23947107467567436;0.28575513338590897;640000;0.62763382709091087;0.78270972097372971;0.9469207584615631;680000;0.47900630309188275;0.56719023756192755;0.69296767056891029;320000;225886.64473479195;371485.95808041992;534806.87962748227;680000;0.27438176994638408;0.32472773140907979;0.39787393829222073;1360000;0.87185334570832529;1.019775204250863;1.1844610322252966;640000;4.5287219783999886;5.6852036206739172;7.0690140071736147;1360000;0.51744581746459195;0.60264398777627459;0.69833764182394498;1360000;1.67354023650147;1.9893288399385594;2.3401708598948976;1360000;1.7569166749422762;2.0644572202567502;2.4256640441884954;680000;0.28023777922477622;0.33830437490279364;0.40460083942224728;1360000;0.53120362175725511;0.62239845383732195;0.72350503446111036;1360000;1.787666480850888;2.1398445796222143;2.5815457435537033
9;4360000;0.058946771251295264;0.075622382198741553;0.094230450725512199;360000;0.059646782997805979;0.077620877829607152;0.097654143812390112;4720000;0.23196127948006967;0.39319614065154368;0.51761016540281091;720000;0.36680149580517046;0.44654517362915347;0.53869111940854619;8320000;0.26781942185324831;0.43120275492424465;0.50604241200425137;720000;0.35251063023973644;0.4264042923269496;0.51504211708277203;760000;0.51836240846295223;0.6200891527412471;0.74719110279546974;360000;1953957.0415202107;2878384.7762181833;4183246.328027199;760000;0.33067544504194313;0.39307345017444834;0.46988060740738852;1520000;0.92902273541648006;1.1007233963417602;1.3091419653937337;720000;6.3048434465441048;7.7157385567367882;9.8529087662153927;1520000;0.60951611546198026;0.71707101993809952;0.84559476725494842;1520000;1.797881704092011;2.1555296367850145;2.5850293476392938;1520000;2.2795464013206108;2.6975812970018787;3.2349925235595705;760000;0.33170134498837944;0.40596571924386438;0.48870677097133386;1520000;0.63905133840290707;0.73362113782677896;0.8552181498663789;1520000;2.3679468240607684;2.7615163954719249;3.2605945462875647
10;5240000;0.077547283149325699;0.092556685190935101;0.10937742454447452;400000;0.07624271720318708;0.094924723832458535;0.11739841535415141;5560000;0.21831898166470701;0.40842469765581069;0.51711449311669333;720000;0.34099478783366166;0.41307180224471018;0.49800602837027574;10040000;0.27211108017927199;0.31811741051990794;0.37393536804074229;800000;0.26154203141337235;0.30583566674317608;0.35928337436166502;840000;0.55127833058926845;0.67183470042988813;0.80725687712788097;400000;15594539.739089485;23000790.375466052;31893997.474600755;840000;0.38415446342032117;0.46340533105211457;0.55530017435273571;1680000;0.97858241369597943;1.1835720197893211;1.4053708935729488;800000;8.4991815246028679;10.285989770593421;12.394427413913775;1680000;0.70024561392153861;0.83776205445840746;0.98694887462654002;1680000;1.9188871743109663;2.3294994831199709;2.8034919746157732;1680000;2.8430347200698201;3.4406700653188853;4.1052983160557268;840000;0.39659174880663284;0.47221190445899353;0.58307312444106896;1680000;0.72137603434767539;0.84534312475614604;0.98740680475159848;1680000;2.8973897282116545;3.5329713379316985;4.1682737837633983
11;6200000;0.084011646638633752;0.10124892015925269;0.12178291987986856;440000;0.090897896348596352;0.1127142331982366;0.1355584370185654;6640000;0.23379115667320777;0.26877238714575169;0.31223379461827011;880000;0.22614344459898139;0.26621870912509527;0.31644713064775493;11920000;0.24125648139104403;0.28187064280946883;0.48826079727597088;880000;0.42237175262395937;0.51212343446012065;0.62005603889161698;920000;0.59387467066597355;0.72559594519502457;0.87053398322737419;440000;131599875.3490492;181954735.49538991;236368269.63110381;920000;0.44881505604967725;0.54683781824531352;0.65410347590247775;1840000;1.0498470755431091;1.2400765977543684;1.4421154137885048;880000;10.769296524939232;13.137909454189664;16.272319647414889;1840000;0.81076136739689086;0.95222439907957512;1.1001950824046138;1840000;2.064070009949905;2.466729505619953;2.8719199682068464;1840000;3.5455769885660131;4.2397984405337326;4.9910051829980384;920000;0.47761724611436268;0.55491778999528485;0.6648950452741339;1840000;0.83169288026427535;0.96938438673950877;1.1274836859743012;1840000;3.6327874131033697;4.3311043367552617;5.1403660350498504
12;7240000;0.09229897277625515;0.10760676287776817;0.12625087571707278;480000;0.093825371678535011;0.11249319617303269;0.13344297598221447;7640000;0.232680417792929;0.26641036906434423;0.31266119323572728;880000;0.22420676241372645;0.263327686365742;0.31304009718974635;13960000;0.33219595875554392;0.39263066441026145;0.460116593421384;960000;0.33303553320945073;0.38695604797917282;0.46013833854613329;1000000;0.64205709909664088;0.76950069808330723;0.90636944777908035;480000;1028993966.8466092;1364039350.1865373;1795656661.9142568;1000000;0.52427831097870614;0.61904974093138;0.73318481162245408;2000000;1.1078038073484129;1.3075570453761372;1.5379025152336583;960000;13.770993538739836;16.629756884449915;19.883157474202047;2000000;0.91869368754951153;1.0716562292212339;1.2582376991374444;2000000;2.1760977588975008;2.598772438023329;3.0814394576663142;2000000;4.326577576920573;5.1685723493868192;6.1596221968523839;1000000;0.5405243441190416;0.63545465906952825;0.76141049538574246;2000000;0.94897196721666965;1.0985720447022309;1.2792463712885762;2000000;4.4906994520079815;5.3097413813545318;6.3575341924813769
13;8360000;0.10166258161269949;0.12099360630380086;0.14200800888260057;520000;0.10851298673279092;0.12930370067162589;0.15234149305685324;8880000;0.30881902178014553;0.36117712823871873;0.42419069476761206;1040000;0.29752504877094538;0.35259410313960821;0.41485163235904704;16160000;0.30016540379821216;0.34375283649942168;0.4045580181400949;1040000;0.48285764519329449;0.57932533176198042;0.68921613792437497;1080000;0.68951061849476469;0.81038993770096024;0.96513884454580068;520000;7738460488.6292648;10464795805.854641;13159210989.8955;1080000;0.59978056927904555;0.70283613089549024;0.83254395737952558;2160000;1.184297158372287;1.3712859810057656;1.6165610576690068;1040000;16.593641302827606;20.360985110296312;24.528876101079018;2160000;1.0414005597384626;1.2121354676350238;1.4115061442051278;2160000;2.3287338189661888;2.7250019876073477;3.2541731562408782;2160000;5.2344400759933452;6.2573559360528197;7.5147716505785942;1080000;0.60841514821008924;0.72479718784706848;0.85706781061706228;2160000;1.0548186538499116;1.2284119295722071;1.4269591890195004;2160000;5.3880033457304135;6.3252736411689678;7.6046885876118191
14;9560000;0.10682379288151483;0.12490187879381313;0.14596417147366339;560000;0.11516183058575956;0.13449108213387895;0.16619278653576636;10040000;0.30818078879524768;0.36093040834355827;0.42199481958452473;1040000;0.29762246490707373;0.35266092003208199;0.41496007038979971;18520000;0.33503396202842117;0.45594445201889422;0.53436148372006553;1120000;0.3989637132389714;0.46309870949587606;0.54614039738703635;1160000;0.72126351452694115;0.86670211875836256;1.0461923117215211;560000;61913439768.895126;80545511730.264984;106042198566.32813;1160000;0.6709176887322712;0.80365196701079888;0.93479889500061675;2320000;1.2512035025827788;1.4355954017188037;1.6969038069846769;1120000;20.732720721170626;24.710815019655005;29.981737070493612;2320000;1.1570935595433958;1.3241903961662747;1.5489238335223883;2320000;2.4542126163282081;2.8457830952865204;3.4138130139613669;2320000;6.252168184199113;7.3239978157490127;8.8030682668002935;1160000;0.69467085290319641;0.80826187235090896;0.94961866168974896;2320000;1.1637006724112475;1.3485885778769109;1.588987521217702;2320000;6.3143604909128346;7.5365599616994796;8.9892967757720559
15;10840000;0.1178366913413766;0.13699199318812511;0.15340986177171834;600000;0.12877471639741256;0.15246479357089815;0.18582299716875159;11440000;0.31910052559295321;0.40832417638582164;0.51574981201809944;1200000;0.41095518922004976;0.48453192656801614;0.56355844938836619;21040000;0.35450148012542943;0.41229381963840139;0.47216685516521334;1200000;0.35014817182827102;0.40895754257262174;0.47455279447743637;1240000;0.77083297162580111;0.91197438060567804;1.0893409560537213;600000;474374438659.91486;606122332881.46338;778052829532.58276;1240000;0.75486513792333765;0.89052522273840307;1.0608798077648167;2480000;1.2731843745587843;1.4897195567461774;1.7348120380797267;1200000;24.413611716948509;29.874575225965828;35.044884191870189;2480000;1.250764841102384;1.4585192720351468;1.7003646357579534;2480000;2.4855340463962046;2.9478929344586415;3.4701762630633777;2480000;7.2354372236083799;8.6399079025462484;10.148593060697243;1240000;0.76677718874541556;0.89839603931185208;1.0810038147175942;2480000;1.2708153855799937;1.4896697745684886;1.7374573100373834;2480000;7.3443676562312712;8.7611285092010185;10.372248323132563
16;12200000;0.12470891893135132;0.14190844051793636;0.16195300712975191;640000;0.12883669057159367;0.15283121417006035;0.17809127150955026;12760000;0.31807859695192375;0.36679851546815567;0.48955867145301252;1200000;0.41158117503119479;0.48518880732192182;0.56498173394635021;23720000;0.33800998073177796;0.39482354379849299;0.45959322366845468;1280000;0.45551736836781354;0.54340898731605936;0.62206061974153648;1320000;0.81338393107019924;0.94374403172814647;1.1295809832455823;640000;3534917851504.0991;4496683014995.0293;5688167998849.7197;1320000;0.84202474845082009;0.97484547820428857;1.1626177119642849;2640000;1.322061208258883;1.559087068525131;1.7669068429211305;1280000;29.023150243064602;35.164706238681376;42.258308061903392;2640000;1.3557878490370818;1.6099755222185019;1.8497957734063406;2480000;2.4855340463962046;2.9478929344586415;3.4701762630633777;2640000;8.1940900742706848;10.049426333655205;11.711830450455379;1320000;0.850637699236093;0.99618200264414902;1.2051354836450781;2640000;1.4069938142704119;1.6255520704443927;1.8991454113839068;2640000;8.47990717074447;10.094189126844107;12.151940423597626


==> data/uniform/0.04_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49900;0.083554906851342259;0.10903193844568425;0.13089467507226194;10000;0.021473307947752131;0.06307778754072646;0.12166113830382984;60000;0.26996766008679973;0.34117858375395072;0.41245038040738752;20000;0.27698856636226316;0.34479057004202784;0.40854683971631128;80000;0.019219899363909755;0.078983902752571944;0.13390193933303263;20000;0.019998604161197971;0.086486360652628783;0.15068728404625223;30000;0.13396994267024603;0.17505332389207012;0.23053824748289967;10000;0.011722087120177631;0.086506862158747561;0.27151013167656712;30000;0.099144627760368323;0.1330222622585456;0.16641893976018496;60000;0.16874929545467499;0.21203572724221276;0.26039679907214525;20000;0.017274242471657972;0.090915650991160196;0.1597120600362644;60000;0.13761168650840311;0.17324866542301687;0.20993107329137686;60000;0.55928505903182035;0.7151612632294202;0.88689947871883534;60000;0.094904071795092276;0.12848839254820432;0.167005580197892;30000;0.13715236541783643;0.18885109479451212;0.25016340486152855;60000;0.17749028224149446;0.226182167426771;0.28112431208604527;60000;0.10667085665697433;0.15152366550681648;0.19640308787633828
2;110000;0.02751993604160969;0.059275847293135148;0.089878994837998563;20000;0.023346958345029832;0.061352447840944138;0.091040648635592622;110000;0.27532544464535774;0.3357246311749858;0.4048101694405703;20000;0.27698856636226316;0.34479057004202784;0.40854683971631128;190000;0.19400503596371546;0.32838288768468921;0.4946605861057537;40000;0.17721490735535309;0.33666925764363231;0.50677675699992086;50000;0.17762022383278978;0.2376680897822942;0.31301762709824099;20000;0.22240469105319666;1.2442011772576849;2.9438172803281328;50000;0.083529947830636;0.11911087651981393;0.15444336765805311;100000;0.27201028636401786;0.34293227793367453;0.44610781774104263;40000;0.18711750608677752;0.35693020725446489;0.53961539240728673;100000;0.17488392028348426;0.20542399638490866;0.25418275469221302;100000;0.78028587043583597;0.98790473046415017;1.2498142612278829;100000;0.20665611240922885;0.25502102547894079;0.32338408787610534;50000;0.097684105641987234;0.1405492204106969;0.18953989304013638;100000;0.18950125173333593;0.24136511361082011;0.30525865528161339;100000;0.2192050255050621;0.28656862228225755;0.36109931706221576
3;189950;0.046863875034478905;0.080363165614491139;0.1117608025884318;30000;0.047903400703978812;0.077774075088770239;0.10949943847239413;220000;0.094214857872875563;0.11966708059874617;0.15403635270412822;60000;0.097778060517879059;0.1250215035722913;0.1574820635131691;340000;0.21309127791725135;0.29704478236957077;0.39728195916097681;60000;0.20329739216060852;0.2912505934726829;0.39701936902990365;70000;0.25524021192741353;0.34593329571352516;0.45891435360588218;30000;2.0600977654231434;13.268021672077158;27.485357800745803;70000;0.1204745489915781;0.16300488321906848;0.21558019552362676;140000;0.45461321756960638;0.56525627153655145;0.70546674586373104;60000;0.60754748196275255;0.8922204465917325;1.2421158991108499;140000;0.25916711681063204;0.31105786827763005;0.37113777016442534;140000;1.181215852341005;1.5025049615491484;1.8267527496055025;140000;0.40341361230906087;0.49804689937315316;0.6065429457496212;70000;0.12904963818197496;0.17789426616425352;0.23648304849946852;140000;0.27336992251141695;0.34121018983575407;0.40575792578541675;140000;0.42778958750283941;0.54203520698029384;0.654333214206957
4;290000;0.077952497343859145;0.10381513742872965;0.12979943431667665;40000;0.073279735662152179;0.11319536283721299;0.15826968998293284;310000;0.090347027996910204;0.12440167910769112;0.15036594014413471;60000;0.097115001756024971;0.12502982845271821;0.15745232904242373;530000;0.58054409079346847;0.76594711038459529;0.9774283096573323;80000;0.55478422776670211;0.76744773312392456;0.98664680742953759;90000;0.3554266520504919;0.4783065797622833;0.61814052827055943;40000;47.403274607983171;143.90132044482004;250.1233512369449;90000;0.1756834721350215;0.23155865276381152;0.29523948103172348;180000;0.65523201809718645;0.82160317231708113;1.033260802569518;80000;1.3002253084950142;1.782138545643958;2.3192002579651523;180000;0.36724777403341902;0.43408668559529517;0.53343328830004333;180000;1.4461112788090484;1.7827248674683576;2.2555971228123313;180000;0.6811102726757442;0.82969348994501746;1.0477428145524765;90000;0.18735054055941541;0.24664943747261581;0.31196761641085191;180000;0.38817717583365041;0.45954894846823313;0.560543261973379;180000;0.72375846157796697;0.87859586110122534;1.0989023016227117
5;410000;0.060312046658719046;0.084823764831778822;0.11012607771101968;50000;0.049671498962887958;0.076275985911501351;0.10942714543909068;460000;0.19610092258521536;0.24835842881670611;0.31319957460099807;100000;0.19589270369427778;0.24051674924533295;0.29684370504771324;760000;0.38189197416976073;0.49541075443727223;0.60859547101950851;100000;0.38784847829086422;0.48748005824951923;0.62353625065491525;110000;0.46327489398639582;0.62482831793102123;0.79466973240401273;50000;345.33019263552404;1092.9650605843835;2043.1740962940708;110000;0.24510895989834011;0.31815557455065402;0.40435224952108689;220000;0.87060076291426947;1.0587765992999885;1.2574907918248279;100000;2.345093578288949;3.0798281543759285;4.0738421323723237;220000;0.48643244461851293;0.57593110872821773;0.67861152388472579;220000;1.6006643152052658;1.986843997994554;2.384419863845185;220000;1.0502148311986992;1.2883457042250326;1.5412314866155346;110000;0.26058836775072991;0.33004216555803245;0.40387524142177317;220000;0.50478528390986655;0.59863709178295443;0.7083341242847091;220000;1.0998434507574175;1.3418375970933867;1.6301314596632248
6;550000;0.075884495104800012;0.10486420299243715;0.12965431214644407;60000;0.067198393935643516;0.096522769353743876;0.12733841050672171;590000;0.20617412067181926;0.2498247793125033;0.29635980574383708;100000;0.19570888500256964;0.24009558633906306;0.29630810544764624;1030000;0.27118999981719566;0.31487353685225794;0.38438115548784929;120000;0.9141804869949054;1.1421959836112101;1.4218411059299232;130000;0.57821664060903522;0.73485432502330772;0.89786376326334672;60000;4831.4412312437944;10234.314538664488;16367.265307623602;130000;0.32272204042526947;0.40281304184469885;0.48467840281160701;260000;1.0540630016228159;1.2578263766480933;1.4959408250293158;120000;3.7058032899329163;4.8184737900669337;6.4244326081922072;260000;0.62465205372762755;0.72779332849846901;0.85676800261629915;260000;1.7989973296680681;2.1571607833896334;2.6188884872901772;260000;1.5420023895161619;1.8475345740419755;2.2232187583825498;130000;0.33739709997257078;0.42090493710173715;0.5266676276598139;260000;0.63313318916831241;0.74550279388978114;0.87783661671433633;260000;1.5651616437413318;1.9041566263152712;2.3146655711028048
7;710000;0.096119117631267154;0.12414711229678635;0.15193425897264831;70000;0.093881605101613821;0.12448144522725826;0.16185571553525147;780000;0.3984129628449844;0.49159113550808786;0.59114946858709272;140000;0.38442298922892904;0.47321404901120645;0.56684454369971038;1340000;0.52368316269140736;0.64999770207815744;0.7895195479146121;140000;0.51042054817265103;0.63907744174363057;0.7708169214907552;150000;0.67118271687137643;0.85610099883717372;1.006311697884257;70000;43717.45238396521;87243.709617288318;133618.72648959095;150000;0.40954930717609667;0.51445581627225656;0.60362771482794986;300000;1.1683539137227454;1.3866478481749434;1.6583412988571447;140000;5.6724687471842943;7.1945725139268282;9.0239562921931054;300000;0.74649348867568821;0.87175001124398155;1.0416947327949093;300000;1.9245718006485404;2.3067995670852355;2.7990650448761123;300000;2.0701926103109303;2.4943427625817458;3.0175967664168044;150000;0.41987944767133167;0.52276912925879215;0.65481559292956881;300000;0.76942920866364795;0.89431892552303083;1.0624839117003535;300000;2.1717572309788635;2.5434785939138855;3.1570295205426047
8;890000;0.11191915277759952;0.14193707750873869;0.16557483652752766;80000;0.12531033493987084;0.1555275524150278;0.19539619051035193;950000;0.40949080585946557;0.49772689971554129;0.59002620227118563;140000;0.38366666148770812;0.47235630769754267;0.57075063581916863;1690000;0.38771807709176076;0.46495851268526345;0.54701626032212103;160000;0.37337207653595006;0.44057872620605587;0.52984652668594168;170000;0.7373888869642915;0.92792635043169192;1.1057090466559656;80000;403961.97463189595;720392.59178326465;1045828.1145474195;170000;0.49246972307821874;0.61277049041481069;0.73259019383820345;340000;1.2687537407013989;1.5151299415458976;1.7770907933412474;160000;7.8282480733749242;9.9824482444932201;12.382956491097723;340000;0.88673661130696946;1.0437287540055618;1.2025710647166716;340000;2.0656538441769614;2.5263183865713192;3.01867058871473;340000;2.6773879102557907;3.3124581298114908;4.0296232745517164;170000;0.51462672668348097;0.62195665957267265;0.76418167666871029;340000;0.89458896186806336;1.0629938039375806;1.2600456530624329;340000;2.7659872739069495;3.3635673310495906;4.0900945488699527
9;1090000;0.12390468802214784;0.1500869542004645;0.17991568797666874;90000;0.12395917398719988;0.15990123434944073;0.19878823604257495;1180000;0.48413335650936129;0.75576155844841675;0.95833273569602817;180000;0.66869688659183413;0.81524202193952422;1.0290944556264114;2080000;0.66850615223750831;0.7814751707278178;0.90729221604103461;180000;0.63317526726468409;0.77220769148568924;0.96969434491044437;190000;0.80367885558135843;0.99151939414347967;1.1792932465574557;90000;3533212.9958188874;5414676.5935494565;7618152.5521164713;190000;0.58312027090949448;0.71744901890382529;0.85018928881152767;380000;1.3032145938246886;1.5812032214012652;1.8369919468239002;180000;10.563426915526788;13.466877812775184;16.601873159316526;380000;0.9955029500433592;1.1860193666660992;1.3629906471893247;380000;2.1284408764960019;2.6323150968536817;3.1024323053205669;380000;3.3534434522252754;4.1145068165151173;4.9099107253807315;190000;0.612756132815517;0.73326564075334777;0.90554499048814896;380000;1.0233292116329855;1.2111799920170561;1.4622197792174352;380000;3.4365186031970096;4.2145459077991179;5.4923104637999174
10;1310000;0.14875331676580431;0.17597735662136324;0.20027097609673658;100000;0.1479095186875545;0.18100681504021587;0.223562496435699;1390000;0.5356692426031674;0.72965157239561618;0.91798612484509035;180000;0.4945319590372691;0.59504581004049428;0.7374704063307993;2510000;0.50917418048788088;0.59404011157486836;0.69165087266119285;200000;0.47893797802933524;0.5920008214709418;0.69662733869317128;210000;0.86351263722472205;1.0524907953675107;1.2750896715543898;100000;28682873.321976706;41757433.150266528;59256141.207697853;210000;0.68888400853403264;0.83693497635448422;1.007050802444899;420000;1.3905439134534321;1.6670040271644309;1.9167841423512981;200000;13.388044204076284;17.487071813299046;21.737826785433182;420000;1.1387411834313848;1.3525919865568046;1.5436020948284954;420000;2.2792827659381771;2.8260233406907975;3.2699662107237528;420000;4.1655293299667777;5.2354045991227345;6.1076922962629805;210000;0.72169284569520742;0.85628590776596303;1.0256266277069803;420000;1.1882225682827414;1.3583610762485863;1.631141058560786;420000;4.2840832227160846;5.1851832906843569;6.3743046438882747
11;1550000;0.16516196880195747;0.18796319483067728;0.21201703397260607;110000;0.16897190040215185;0.21090499093066722;0.25490973854361781;1660000;0.43664413743349806;0.51156791756110631;0.60583221643576179;220000;0.42702153706372126;0.49576714191287741;0.58303049336360158;2980000;0.45793592376289832;0.54389045055787055;0.85302819526467055;220000;0.75663479312138537;0.912174834323637;1.0870198262915161;230000;0.92425060830383199;1.1204633936526733;1.3482619845907089;110000;234639302.64847657;340234660.16594744;463580715.07474983;230000;0.79676877692871728;0.96245154053172799;1.1492662398164286;460000;1.4728888188105243;1.7162973141117537;2.0619952140292881;220000;17.640675217897861;21.976497283221114;26.404522296066993;460000;1.2871790787005506;1.493980293025587;1.7855546775156275;460000;2.4005358032387707;2.8816940070972343;3.6127599007314131;460000;5.1703302137828908;6.1650777611992353;7.5422117522346825;230000;0.81139009146423025;0.96978918302200179;1.1719996373981192;460000;1.2963819492452851;1.5324090568818478;1.8384948133027665;460000;5.2368997869121108;6.3536724589218663;7.7083371503182425
12;1810000;0.17761478534929359;0.20518711942342816;0.23932244963161764;120000;0.17982416332246634;0.21514237365199934;0.26476727205136036;1910000;0.45131952204520848;0.51702658205906005;0.59566185547526285;220000;0.42667541341138782;0.49567235425339273;0.58179703729254229;3490000;0.59431227274102683;0.70809886158330282;0.82857293382130837;240000;0.60137279985139502;0.70521256000572219;0.83289007286810168;250000;0.97542402737567491;1.1891799201795559;1.392168242823679;120000;1803962376.3035703;2480822896.3812342;3343240615.9510264;250000;0.91200155098025582;1.0949444088070486;1.2957825172324433;500000;1.5171568842861487;1.7748457057281206;2.2009677465718336;240000;22.227966151784674;26.796418091298673;32.769640049886178;500000;1.4170254998744363;1.6467809911114246;2.0045354989181443;500000;2.4986120154711307;2.9669110772023162;3.8357663263491135;500000;6.0272300646345922;7.2859317885909807;8.6833797752444131;250000;0.94244386595834506;1.0958172229180898;1.316118196725341;500000;1.4369688796071789;1.6951300909551594;2.0891102808420325;500000;6.0869111231317472;7.4806644304437331;9.30707872609403
13;2090000;0.19245830732166061;0.22388238403295785;0.25974027965555685;130000;0.20267443943639382;0.24622919749000632;0.29172954169794224;2220000;0.57666813001683448;0.66959468629104957;0.78082386161828798;260000;0.54648185737633381;0.63111039615118103;0.73618039039873684;4040000;0.55686948507368983;0.64378834332272805;0.75392890356603903;260000;0.54532781023207988;0.63124531364786252;0.73361533097330534;270000;1.0404551715382451;1.2386479254362812;1.4573694193257121;130000;13364963677.985834;17869874029.767235;23192131244.401154;270000;1.0186488717285505;1.2017242086351794;1.4261410583982861;540000;1.5408507036669092;1.839344974909767;2.3137223805089886;260000;26.972884404850419;32.473211577828295;39.560621759701014;540000;1.505890698992832;1.8211844634956602;2.2623924161706603;540000;2.5329136556896827;3.0830965524013987;3.8882479714329508;540000;7.0450092674265568;8.5242104629850637;10.493477880078155;270000;1.0364493615733612;1.2269788522360543;1.4759527375404109;540000;1.5525638379582223;1.8380495960670287;2.3240928125092815;540000;7.1256191182680411;8.641315462162332;10.596441222777923
14;2390000;0.20115252010558773;0.22991766232779731;0.26122895444281069;140000;0.21585703032064019;0.25315766331846246;0.29639876844445862;2510000;0.57910365225474192;0.68135131061996934;0.79630713071823356;260000;0.56938502948984759;0.65832381182589728;0.77099399738031482;4630000;0.66510553380203297;0.81976825068800796;0.96550336303155282;280000;0.69762302555225619;0.81742574142915059;1.0018800053757619;290000;1.0907117572841407;1.2922265361290291;1.5410522665103719;140000;104637333788.00258;142199987362.53943;182170505910.31674;290000;1.1232939773469366;1.3476634027867531;1.5800311480637772;580000;1.6072318978906111;1.9131485253523168;2.3531693072626583;280000;31.860125871047753;39.036213031108929;48.665062141665239;580000;1.643484532473751;1.9751455513773553;2.4277496964962499;540000;2.5329136556896827;3.0830965524013987;3.8882479714329508;580000;8.1994496479160475;9.9227160439103024;11.856179826880954;290000;1.1539503275655365;1.3494649377370998;1.6520898947241465;580000;1.6956938739976462;2.0069489641661464;2.5069598169945198;580000;8.2426983372491591;10.17500607804938;12.169567226172672
15;2710000;0.21588494011110229;0.25000942495195705;0.28530431062122086;150000;0.23181296828969647;0.28056178484677152;0.31898431162370089;2860000;0.64368621769072054;0.81771601142261008;0.9554232305266791;300000;0.72498829661273179;0.84531086769221031;1.0157549776700028;5260000;0.65284406030049957;0.73516034985022105;0.85964106365507442;300000;0.63821780931101102;0.73428164314095579;0.87609783778532702;310000;1.1455124803942358;1.3611287502735006;1.6217050229354784;150000;810309607071.65002;1071303178395.2339;1397554337401.9736;310000;1.2590211498964081;1.4698744164053881;1.7766578571865053;620000;1.6607938521466665;1.9731536561923897;2.5046518674727309;300000;38.057881490365432;46.538259439536333;55.83896048490282;620000;1.7707119440128487;2.1399231526318507;2.6923154602082411;580000;2.9526247409965927;3.6031837876947268;4.3610048063498885;620000;9.3663518836421194;11.217689078905622;13.402242527054227;310000;1.2551866566657157;1.4813445297674377;1.8093458700022609;620000;1.7602452091055436;2.1326243569425154;2.6456814059675464;620000;9.420982522569739;11.332731463359817;13.316991918526657
16;3050000;0.23437832279609791;0.26191169963602934;0.292655311692259;160000;0.23981497199834645;0.27763734028408327;0.32423735199242737;3190000;0.62186989086279521;0.77842867698305396;0.9405816547978717;300000;0.72773167984330212;0.84160840643441359;1.0107858097034168;5930000;0.63387228674575491;0.71509882947067194;0.82978154442367924;320000;0.80006935937434498;0.93498238191787619;1.0859025962568027;330000;1.1899009408805796;1.4039353895804996;1.679215273700637;160000;5997564737662.9463;7811991451781.002;10047372800102.5;330000;1.3478724043463306;1.6024787056070302;1.9243531679177137;660000;1.7069270494711399;2.0224677096654755;2.5092375936007798;320000;44.454462377662665;53.497269749676789;64.675383381731521;660000;1.9135854805778492;2.2718329186525104;2.7946236183677358;620000;3.3468067264470007;4.0995757759918723;4.9180613387807473;660000;10.695135111993492;12.739830359002518;15.218559197638585;330000;1.3449884080422077;1.6462316976661495;1.9618482544861571;660000;1.9304518394719776;2.3046979962916812;2.8583754475494607;660000;10.693348968113177;12.975187009510975;15.732199117860475


==> data/uniform/0.04_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.030413947872541747;0.049536651179514828;0.076871538877302234;160000;0.008827679319995561;0.034385841532951197;0.067364375127007908;960000;0.27720238690749471;0.33810430338273084;0.40075353784390116;320000;0.28495000837857187;0.34463860701453325;0.39789958729759867;1280000;0.063751436587709903;0.080489394408878118;0.099656456038940341;320000;0.064507221044913771;0.082304127214990835;0.10202472955953538;480000;0.15365755783564461;0.1861518929178041;0.2290231452455849;160000;0.0033389990294933492;0.03256328960566951;0.079418701905288464;480000;0.11023938346452884;0.1335165154565946;0.15904036662526411;960000;0.19233988355790913;0.22123056227641513;0.26517647272630612;320000;0.067613649785985219;0.087117340718423142;0.10903310364544737;960000;0.15179343484671218;0.17217723698871987;0.19754320325090893;960000;0.83410725057234325;0.96586202348623074;1.111872907771317;960000;0.11364898053958457;0.12795906193048856;0.14497784842422551;480000;0.15317508050687817;0.18892343149546825;0.23565821761518191;960000;0.19215596443175714;0.22388058377611675;0.27303259047578293;960000;0.12683902016578996;0.15102549715636621;0.17665836449455602
2;1760000;0.0479026961929815;0.057765587169172211;0.06798164563063086;320000;0.049028237298113717;0.058956583158929654;0.069418357049118279;1760000;0.28176557352501203;0.33702280175371846;0.39887264187267374;320000;0.28495000837857187;0.34463860701453325;0.39789958729759867;3040000;0.27994590684824394;0.32385455942918018;0.38142076997556917;640000;0.27017137854480366;0.32615247510296797;0.40017411823222931;800000;0.22534427380424027;0.27278078109292187;0.32346174039893577;320000;0.11431885650331471;0.55264259781782;0.95941502878834417;800000;0.10334255192490314;0.11812065072666295;0.13597209467998384;1600000;0.31435170428382775;0.38655420302872279;0.46202640114816446;640000;0.28558283587183703;0.34609663641902133;0.42460229586972037;1600000;0.18560165619796479;0.20976674396928768;0.24148379754426924;1600000;1.1635664478488776;1.387066271241584;1.6350969991366071;1600000;0.22289125000823679;0.25943716927605887;0.30309665363053806;800000;0.11821013047331462;0.14005489462678711;0.1704785578497873;1600000;0.20888108225776519;0.24085788675677033;0.28191168661435506;1600000;0.24351174105991674;0.28651429014540319;0.33241574825622583
3;3040000;0.068554305143067554;0.079271932730416078;0.092249328593731819;480000;0.081072186521906703;0.098377856702060257;0.12562680842425344;3520000;0.11139770256258824;0.12318673056189183;0.13662734342448882;960000;0.11027669981061355;0.12399889745319265;0.13900264149628394;5440000;0.25931250959429825;0.29141852670812912;0.33798368732244777;960000;0.24637333465720693;0.28968456766766793;0.34057404629053656;1120000;0.33371160736819444;0.3948081084126871;0.47005474679579978;480000;8.4582680794342142;11.452840728080897;15.592579654473381;1120000;0.14110442872729992;0.16260169806136365;0.19086500702601608;2240000;0.52962962398454316;0.63993258778489159;0.75992984727377022;960000;0.73479415900497391;0.88518117563075371;1.0574978490229221;2240000;0.27207568483114386;0.31059075375376233;0.35240575771396077;2240000;1.9107431724975277;2.2658254989723363;2.6592047080424237;2240000;0.42745013885562966;0.49992904958435114;0.57767210511132883;1120000;0.14957002646773807;0.1776698579017337;0.21248883017503784;2240000;0.29536511418138256;0.3350027409140251;0.39120365187238193;2240000;0.46117095749038223;0.53324239134659601;0.62958322552396906
4;4640000;0.092115633639148153;0.11760799569046401;0.13628492397613634;640000;0.10790044071899013;0.12602668717408228;0.14982200229260073;4960000;0.11026530164883888;0.12277822554880022;0.13810025838562537;960000;0.11026658639534799;0.12401541142594294;0.138982998181236;8480000;0.66598421924794893;0.76996053020803168;0.88235648357915852;1280000;0.62991233263234436;0.7587353908395349;0.89578853152391569;1440000;0.4602171832337022;0.55431622995541852;0.66397019203340335;640000;93.780766543660477;119.89311252915307;156.67530682632042;1440000;0.20089704163925612;0.23250524754274954;0.27414453971763458;2880000;0.79276486299963045;0.9389833425854609;1.1219803079242325;1280000;1.4647920302588269;1.7708642530645657;2.0883524116009511;2880000;0.38813283753581251;0.44029932987497616;0.50574245884066349;2880000;2.473553970613581;2.8726071347577049;3.3378420201747892;2880000;0.72939072682248762;0.84116482297305062;0.97459092160829719;1440000;0.2091069606445167;0.24725487671191865;0.28728638794023398;2880000;0.40313892316244188;0.46220534552428644;0.53373968562235463;2880000;0.77214224182043656;0.88701052133765002;1.0313553476935577
5;6560000;0.069985958228089201;0.080090742688981725;0.095666087440265848;800000;0.13475832817784209;0.15216946540034376;0.17722687435529771;7360000;0.22096063668199045;0.24577698277140075;0.27855880696861868;1600000;0.21144342366881425;0.24350676858679904;0.28131949387312744;12160000;0.43783747187901412;0.49242967571146645;0.55662682604727498;1600000;0.38070192787340834;0.4466870106939454;0.52726001990637716;1760000;0.60710104719851343;0.7300933191076493;0.85326666056514322;800000;749.58903436195715;978.16299116965706;1258.3763722026058;1760000;0.26935816439707538;0.3155926314362657;0.36726868068081781;3520000;1.0583260191598991;1.2342747553193869;1.4108223751182754;1600000;2.5578476231600877;3.0471942269274672;3.6494048690805254;3520000;0.5074656565846255;0.5771598571985832;0.65394180869826601;3520000;2.7398464589963778;3.1959762972749157;3.7381569733046249;3520000;1.10557995767788;1.280350521905393;1.4783155030318325;1760000;0.28072542845816834;0.32708647661881601;0.38175714040527148;3520000;0.52873952160538884;0.60030816748885985;0.6852694044656501;3520000;1.1534780367854709;1.3364681181434004;1.5548959879244997
6;8800000;0.086275025317203699;0.097436137938385514;0.10815028772243201;960000;0.093245140013086286;0.10690143980817106;0.12403132930743498;9440000;0.22260571600149159;0.24930350798138706;0.28028733638180742;1600000;0.21123091060860966;0.24281786013334866;0.28094248131780453;16480000;0.27554619647292228;0.30854025431727777;0.34908344880527803;1920000;0.96749427874407945;1.1267456945609216;1.3317959192793216;2080000;0.74831643745698306;0.89175635025570799;1.0354284327137922;960000;7548.4056881257366;9455.8078572744671;12018.695666406433;2080000;0.34536450743239955;0.4054717239537351;0.46753077899909834;4160000;1.2729789562301093;1.472774810265213;1.7051658525526749;1920000;4.0508273820841509;4.7767094028250217;5.588655078280512;4160000;0.63858212553670846;0.71963380787487252;0.82448364802991958;4160000;2.920780058587849;3.4162460260546439;4.007894174493047;4160000;1.5647505807980127;1.8177272974389465;2.1173370430246901;2080000;0.36409518984379374;0.4235176675228195;0.48783832048204201;4160000;0.66069721432527018;0.74384117493199886;0.85696974697897588;4160000;1.6428671920517446;1.8865298188411259;2.2221286168340346
7;11360000;0.11043462390485574;0.12560849912451499;0.14173519700970683;1120000;0.10218492621809469;0.11636069651353549;0.13478193299013938;12480000;0.4290346596521496;0.49109691335204186;0.55310249133606704;2240000;0.40557274394842108;0.47246365063771417;0.5442095486863423;21440000;0.57161489024148482;0.64287185261068447;0.73975426373955444;2240000;0.534580905477823;0.62769957341514315;0.72535780068664124;2400000;0.87992995419025755;1.0300305069211537;1.1949658837316031;1120000;66389.995818151088;83059.170028716515;98526.233327969982;2400000;0.43421695068669047;0.50622669301150358;0.58504002911139341;4800000;1.4491682693318702;1.6685854838115242;1.9118018365454261;2240000;5.8947721421347117;7.0203827338857519;8.2732773757837919;4800000;0.77160584987999903;0.87762123204797682;0.99311402632325407;4800000;3.1173028940455376;3.6475519798383695;4.2539942585279702;4800000;2.1326874665548834;2.4773453012143287;2.9134045494906502;2400000;0.45026678559517402;0.52493132351623262;0.59681652737934465;4800000;0.79911494592181698;0.90000450627927109;1.0141462814565003;4800000;2.2200492463761443;2.56373170346943;2.9373948793980946
8;14240000;0.12772422280493459;0.14193147103137799;0.15788031750625611;1280000;0.13077314384030309;0.14681276502734486;0.16540020427650284;15200000;0.43755766888503322;0.4939728261958356;0.56749050654723654;2240000;0.40823446897120824;0.47581233509071608;0.54830141080689943;27040000;0.39181126676379224;0.43757645154551389;0.49294593124690045;2560000;1.1823520544619468;1.3775103890853719;1.6132169852114573;2720000;0.97935600676382728;1.1401334908413381;1.3176367123591166;1280000;539276.02405300736;660407.4803067235;786584.77529466397;2720000;0.52928441510516167;0.60955183855689499;0.70222995779509989;5440000;1.587013674452789;1.8079145478313747;2.0760394167193117;2560000;8.3305639116107901;9.8061333309105105;11.660188605718343;5440000;0.91675347980730748;1.0304337724074129;1.1697743883762466;5440000;3.3244724079725101;3.8610644532834839;4.4940588979427094;5440000;2.7779085090275362;3.228106199641279;3.7521486119002008;2720000;0.54628635466407949;0.62379593408779344;0.72821580361339422;5440000;0.93840466642717668;1.0573713494915851;1.196529614037015;5440000;2.8924342716374323;3.3396287508917797;3.8609905926963748
9;17440000;0.13501508801068635;0.14855527027920507;0.16746413797365939;1440000;0.13486975888866504;0.15351678226714918;0.17607098218184131;18880000;0.70723131281059781;0.84022198369177192;0.95511456899533409;2880000;0.71444004918626747;0.82344108216957102;0.95356739155210757;33280000;0.70114247584371581;0.77926841892192278;0.88283434325462984;2880000;0.68585414967426173;0.78734854128188525;0.90818464818686118;3040000;1.0590290833942415;1.2284563175214531;1.4388455436015977;1440000;4199549.1627600202;5118355.6779831657;6113176.387995854;3040000;0.62529736809968517;0.72203417082900656;0.8370059411168872;6080000;1.6748393069345242;1.9192094939045479;2.2089243526912763;2880000;11.220631087024572;13.193450764724325;15.478289532946217;6080000;1.0490888623907475;1.1872153365363964;1.3436515037360082;6080000;3.4851103230615306;4.0637273847958628;4.7266564309385455;6080000;3.5018531785453759;4.0853173864447721;4.7474436302307108;3040000;0.64843856077205764;0.7351403078340264;0.85631496047057631;6080000;1.0739544123778417;1.2123353795026892;1.3770052181611379;6080000;3.6030351681976183;4.1824382671992577;4.887120334814238
10;20960000;0.16596642230923622;0.18592200629559674;0.20889552277333354;1600000;0.15057805813743544;0.16877787688429682;0.19191011352642259;22240000;0.46460041532052471;0.83768606686318714;0.94718254979424588;2880000;0.71335985407767266;0.82212539511311866;0.95199747379301103;40160000;0.51880057509132582;0.58131229312225097;0.65662449889463515;3200000;0.48514837564105751;0.55175422685129394;0.63418113364051065;3360000;1.1204737816054966;1.2994390580974922;1.5333943774459313;1600000;33458260.473872766;41297678.905386776;49423154.599526927;3360000;0.72360661702894447;0.83159881639966504;0.97134104892086814;6720000;1.7560875069646209;2.0210180177469939;2.3204281738069015;3200000;14.2352866824597;17.059434994768484;20.191329098408094;6720000;1.1910047042422811;1.3491932399570454;1.5269863789319864;6720000;3.6478218361952792;4.2773029047092077;4.9861316545418717;6720000;4.3143499339396945;5.0347088677170477;5.8726236184820717;3360000;0.7472650271374699;0.85864715164226335;0.9928805855880295;6720000;1.2129770714995765;1.3762410249239157;1.5722369111580976;6720000;4.4420822670524549;5.1768797050736914;6.0469231854048102
11;24800000;0.19486697893778351;0.21433260997700371;0.23479276623989867;1760000;0.20051881076784628;0.23368479324458161;0.26877225130720583;26560000;0.46413498986575502;0.51278754090142553;0.57815742574750906;3520000;0.44909546722759663;0.5026172736741743;0.56816122590766571;47680000;0.46306778697396478;0.5353846559766049;0.88962309214651691;3520000;0.78159867327462862;0.90062359740472309;1.0303109278760285;3680000;1.195301845056431;1.3859742015220311;1.6315674595458263;1760000;264500151.76541874;322197196.57082063;385334197.38536888;3680000;0.83371892790796343;0.96037059352452125;1.1206230372754287;7360000;1.8255522223960301;2.0911566076430246;2.4179512924080755;3520000;18.221654429771913;21.501008161886404;25.651225003470053;7360000;1.3243027914413275;1.5024080620666047;1.7142897305719957;7360000;3.8032866344068501;4.4174251410844718;5.1936979927584144;7360000;5.2088023971783164;6.0913983013017532;7.165219208164233;3680000;0.85025697195467631;0.97765330393183625;1.1442215668757199;7360000;1.3481955538843968;1.5277991136325202;1.7423105164176447;7360000;5.285026503420192;6.2315052511051068;7.3105177842011022
12;28960000;0.19916456418602974;0.21945344671848119;0.24020265387271977;1920000;0.21797481002750585;0.24454905676874256;0.27907444169380791;30560000;0.46641523707093319;0.51550319989455473;0.57565333330847668;3520000;0.44496561414269048;0.49797146193664543;0.56256234208845513;55840000;0.62886520928646317;0.71070198867772905;0.81074982613891933;3840000;0.59975879322217618;0.6860667083235763;0.77616532202045618;4000000;1.2563155863538176;1.4580490885984885;1.6715151268090192;1920000;2046148598.4011269;2393192528.2016182;2820262004.9210992;4000000;0.94310923274749225;1.0842994114003588;1.2375013832740698;8000000;1.8918758195699741;2.1631982563335912;2.4738865524131177;3840000;22.549458095305834;26.71416109217477;31.102465078484947;8000000;1.4677059480840462;1.6565812074776503;1.8736431200317252;8000000;3.9348222371196844;4.5826949739339247;5.34013247517038;8000000;6.1957641861813277;7.2497613088638655;8.4713731461638862;4000000;0.96260658895927165;1.1082089897349601;1.2683710726024138;8000000;1.4914921354913668;1.6899765139947811;1.9215319366187957;8000000;6.353688616045174;7.4070192123685441;8.6736887148912807
13;33440000;0.22437981128073128;0.24824491934165457;0.27152277804649444;2080000;0.23163408336358413;0.26209973009557697;0.2991290884728135;35520000;0.59855938786580898;0.66476207534477116;0.76721754843841739;4160000;0.57320335259279975;0.64181068935365049;0.73231193833279706;64640000;0.56817100932889986;0.62744613189234233;0.69256206114873398;4160000;0.85795800676031342;0.97693559526479556;1.1284503597224185;4320000;1.3062053137162186;1.5086838940527145;1.76732174210615;2080000;14796808791.249859;17765200182.893356;20892153802.531803;4320000;1.0438527597748708;1.1995749446383019;1.4018352912526662;8640000;1.9125261151228536;2.2188826461004005;2.525681519390429;4160000;27.181303964569128;32.150240055587631;38.401531733382001;8640000;1.5798995362010444;1.8116424844215469;2.0436965190146217;8640000;3.9789145703747706;4.6896780033721468;5.4123977863928623;8640000;7.1484364796622746;8.4571298066035467;9.8765849027409143;4320000;1.0743112150693592;1.2322111692362143;1.4290194399121112;8640000;1.6165484668212238;1.8425280454389448;2.0996718307530751;8640000;7.4181314221053496;8.6618776679926839;10.311072882618774
14;38240000;0.24382181220335861;0.26591484978669444;0.29087590837950123;2240000;0.23976974505071252;0.27295017937668697;0.31015713838661224;40160000;0.60736264828106912;0.67536238639859203;0.75402763652269966;4160000;0.57655396923420488;0.64587926318580979;0.73693251781164393;74080000;0.71281798459965895;0.8235080594702856;0.91922243294764738;4480000;0.73397691593165082;0.82604577642964583;0.94054213340038895;4640000;1.3844408020601879;1.5812638031326114;1.8471240809867195;2240000;114769411382.36307;137943987458.24542;161781378302.96762;4640000;1.1746930897089085;1.335841968178509;1.5426244389499888;9280000;2.004627165239298;2.2658370481247037;2.6218078787366599;4480000;32.945837829733812;38.776758742925182;45.836170044484383;9280000;1.7357261085901472;1.9423940818438048;2.2299955602930761;9280000;4.15139612995159;4.783528049166339;5.6451378853048064;9280000;8.3715528019699246;9.7370696614137096;11.546430440534646;4640000;1.1870824053554216;1.3575605639045985;1.5633407238228529;9280000;1.7470147630808446;1.9885150858571574;2.2631601851037422;9280000;8.4971722833003529;10.023637038958732;11.702397599701541
15;43360000;0.27084849602858468;0.29452824005406542;0.31964767582723647;2400000;0.27304200849130894;0.31160908965160372;0.35369624989663667;45760000;0.65107109311469158;0.78213732622903476;0.90000988935054271;4800000;0.74548348201674375;0.845841193457189;0.95500875358910942;84160000;0.66715653393129093;0.73336055239347608;0.82394291623161353;4800000;0.63823034445865368;0.71870290375360502;0.80724751759067559;4960000;1.4332062107662547;1.6530149290701945;1.8968585977390837;2400000;859480728516.65418;1033007506277.3319;1242367712853.0955;4960000;1.2786996165902489;1.4790362852559227;1.7020268362692421;9920000;2.0456645915071494;2.3213129332422371;2.6539859387777276;4800000;38.85224101396615;45.642261709984851;53.922296481133046;9920000;1.8502180775914157;2.0997096140918501;2.3823455889964511;9920000;4.218736997764597;4.8736603530606324;5.6917966994456659;9920000;9.5355504524106252;11.133642909754528;13.046436969172049;4960000;1.3022014784341103;1.4867104533175684;1.7295459598724521;9920000;1.8667163975012693;2.1304928179795577;2.4362757823935448;9920000;9.6720263626408389;11.394284570485995;13.409622975508789
16;48800000;0.26933051178988776;0.29190729838961932;0.31337724680149254;2560000;0.28308870321872182;0.32115212965613532;0.36717990603723838;51040000;0.60521241497322798;0.66721772496754039;0.79574798105515276;4800000;0.74526664130339193;0.84546796837288341;0.95440276177370209;94880000;0.65074613622225597;0.73522397593733957;0.88792398797434102;5120000;0.82560643615327012;0.93535584870053512;1.0577036134869391;5280000;1.4774564405132546;1.7097094032036595;1.9631901975191781;2560000;6359091273585.9463;7625853338691.9707;8913692569101.2363;5280000;1.385416130814614;1.6036622184302369;1.8255853192880041;10560000;2.0767363478119743;2.3794033381339368;2.6820180070201438;5120000;45.251428187492827;53.429066291922595;62.098778411120684;10560000;1.9664703765760134;2.2442231848312657;2.5288275903295232;10560000;4.2589573508182488;4.9917659799296548;5.7128330735840009;10560000;10.783157737187494;12.703262309602426;14.752857781243227;5280000;1.4181945315895421;1.632180423151558;1.8900700341913999;10560000;2.0091558488596162;2.2691224797588339;2.573600626661078;10560000;11.100669504558756;12.848421588543026;15.061076358064561


==> data/uniform/0.04_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.055482895507635369;0.075719335908956187;0.098992400289789534;40000;0.01465459479276424;0.042227078329225121;0.090758807096643593;240000;0.27774382198078784;0.33888756450719626;0.3996397674164951;80000;0.28331127147614554;0.34452483788666038;0.40305882412024369;320000;0.054758891104577982;0.080677729935391601;0.10907444178871394;80000;0.05178833583200769;0.083753606399255387;0.11290134124439118;120000;0.14711532971503349;0.18082775856607089;0.22677778693513087;40000;0.0057439444750989298;0.04364306945351118;0.1306752357744036;120000;0.10696585510513588;0.13215571037168072;0.15939768222728018;240000;0.18294806806071576;0.21586981191399429;0.25611187273123071;80000;0.053959675499141435;0.087622945675021768;0.12090531918666682;240000;0.14789935334259249;0.17300654925080494;0.19811398238095371;240000;0.72084329622802945;0.84929250541988299;0.99349643697105128;240000;0.10980963631240856;0.12860401356966364;0.14932838020559888;120000;0.14894940351658245;0.18929605262761748;0.24038215187580367;240000;0.18859554799192554;0.22671854531408597;0.27011120493059709;240000;0.12372366307566057;0.15262784406244145;0.18283227315631825
2;440000;0.038861717906118594;0.059397398569587284;0.073455315954188152;80000;0.042243224935169597;0.06054061441551141;0.078830450543075581;440000;0.28010758529069513;0.33763449252165367;0.40476110011455568;80000;0.28331127147614554;0.34452483788666038;0.40305882412024369;760000;0.25609811886762646;0.32108552253486333;0.40664586028710992;160000;0.23661309110669901;0.32541084843633772;0.4290585980872233;200000;0.2087591587875697;0.25874418734172516;0.31819291998754645;80000;0.18056160849628133;0.7387552714933685;1.5489421592153483;200000;0.098796993104758715;0.1193478855619414;0.14072928069099641;400000;0.30032165659827059;0.36732580253579861;0.4506199119910842;160000;0.25044286442795066;0.34543866323829414;0.45485400391856484;400000;0.18502792515730504;0.20873213106873401;0.24317195988707779;400000;1.0062579964248863;1.1859441617457345;1.4463176327667371;400000;0.22134440150299908;0.25774305938122682;0.30874127494721626;200000;0.11449894629621767;0.14068727797391192;0.17386720677544962;400000;0.20154293184178757;0.24325439949345323;0.28824554128836755;400000;0.23473074929514498;0.28348653176550465;0.33618694125624238
3;760000;0.061430253276589721;0.078464421136690443;0.097158237442833972;120000;0.063062819879130663;0.084026664810676846;0.10726266753828027;880000;0.1056877599812425;0.12361692997545412;0.14285422402643136;240000;0.10656115020923614;0.12470073564666467;0.14235560327121116;1360000;0.24847338671709271;0.29362717690118889;0.35350212201478415;240000;0.23277080841118342;0.28566175883365397;0.36059327292082888;280000;0.30053568264043462;0.37055369128370219;0.45828266850078264;120000;6.0086909674980547;12.049781641334633;20.592687980798836;280000;0.13384503806109629;0.16148619487311988;0.19815892040943076;560000;0.49507184401673982;0.60082470536970045;0.72424364630711524;240000;0.71099477486085927;0.87436573433707565;1.1171783567150375;560000;0.26311585961386069;0.30771261161438812;0.35640759226839214;560000;1.5296363631235053;1.8840929477461079;2.2205382075120244;560000;0.41734639032638249;0.49934860266918557;0.5842774969086878;280000;0.1441994994462498;0.17752040497168609;0.21598060085018864;560000;0.28504997890502537;0.3343270790527495;0.40193857141700212;560000;0.4497641797347175;0.53011028771985302;0.6375917104965052
4;1160000;0.085387439463133083;0.10646865454371537;0.13143655691654677;160000;0.094196385256732046;0.12039251063595427;0.15295542756283317;1240000;0.10429433125824335;0.12197839624729337;0.13963430739664048;240000;0.10654478318814339;0.12472841582297112;0.14291116638360962;2120000;0.62870224998678193;0.76287163817133874;0.9215808663310292;320000;0.6227539839731655;0.75840554020993034;0.93143652505012275;360000;0.41861244757770022;0.51260648578909129;0.63923506653742379;160000;74.022447854861667;128.77378816266591;185.91111392214663;360000;0.19169510590597289;0.23183161765826971;0.28121854061380669;720000;0.75706825521645427;0.88598801437006269;1.0573246292513787;320000;1.4340725321693002;1.7718055489921758;2.1770874958548379;720000;0.38650344304794482;0.4403197875658173;0.50589745037447809;720000;1.9801382736937516;2.3068598007212979;2.7429682562054571;720000;0.72573539225469796;0.83937412549562063;0.98479156421000358;360000;0.20220413984889532;0.2452785160354872;0.29297907174088272;720000;0.40190935353599566;0.46670290805151216;0.53785846137424975;720000;0.7538497593315503;0.89731503910320254;1.0502587583830505
5;1640000;0.063033824429422306;0.081026284323553466;0.098011376909438855;200000;0.086180874264844387;0.10604920965611665;0.12682872225594813;1840000;0.21690361141428571;0.24625216388218318;0.28374532986148959;400000;0.20864113669829187;0.24203402973267718;0.28506226011455377;3040000;0.43560189562668328;0.50437862215746843;0.57778279433513669;400000;0.39666447805782207;0.46742836534111143;0.56228945261793939;440000;0.54504442508199458;0.67567889020820049;0.80040130084473715;200000;635.58718012250097;1018.7656640147732;1492.0338500273294;440000;0.26220701353597187;0.31634852396811031;0.37102792406787455;880000;0.98118578862425732;1.1575378163140009;1.3208101048031864;400000;2.5414933487173892;3.0602457025930852;3.7309991851832232;880000;0.50926483446668913;0.58004969036112108;0.65531535258558438;880000;2.1790031016741871;2.5647234882939092;2.9678012302710584;880000;1.1060293701764896;1.289020130278844;1.4794260852336341;440000;0.27582052092618048;0.32440053061941732;0.38579562879340856;880000;0.51207984686778196;0.59900416759794639;0.69137654193333187;880000;1.1178949258243671;1.3353561550838886;1.562927544322209
6;2200000;0.081619965942330244;0.098268559276419379;0.11352519224657878;240000;0.079436884258850732;0.098698705955170163;0.12245477970325537;2360000;0.22238257157794567;0.24934958044884301;0.28804138552075559;400000;0.20854863792301853;0.24191791388321982;0.28490882788215455;4120000;0.27657278058401058;0.31403209468489401;0.36366796166181886;480000;0.96124962049108875;1.1397474575720521;1.3541534417913874;520000;0.66555983791038076;0.81290730485702201;0.95513276802846703;240000;7137.5647787173593;9838.7541778787272;13314.337006840036;520000;0.3347353315558842;0.4034339563176072;0.47171699975889098;1040000;1.1562622821862121;1.3568033506814436;1.6047267023629479;480000;3.9804246665337613;4.8272839564236962;5.7550843203222026;1040000;0.62705663075330387;0.71779431104230485;0.83098370594055726;1040000;2.2931773594796874;2.7195712979190381;3.2624673911151763;1040000;1.5370094297488235;1.8122150700774768;2.1663511198088163;520000;0.35150072123756315;0.42048570708807964;0.49633024891617655;1040000;0.65205153049716036;0.75129180489577219;0.85827284047385477;1040000;1.6183553543337654;1.9008483637169276;2.2414588908354616
7;2840000;0.10565742783882608;0.12138486265728479;0.14193977048702702;280000;0.09405544357797696;0.11223295766798168;0.14174473914179472;3120000;0.41843245618288133;0.48695126365612407;0.56737876468658088;560000;0.40002066584729729;0.47814931336028654;0.55664004485145036;5360000;0.56406801148329278;0.64100062531745872;0.74947325956607935;560000;0.52684106624723381;0.63532829071289854;0.74366414390675395;600000;0.78657999687715519;0.94492988256718313;1.0892841616760927;280000;60698.877458616655;84711.203280130532;109931.75087579957;600000;0.4288934965644059;0.50998482029587433;0.5853138559747717;1200000;1.32013748421969;1.5366379611161953;1.7918500492885916;560000;5.7881917505021834;7.0736789053852878;8.5328154087842414;1200000;0.76841106330753972;0.88159022331972814;1.0121277533521611;1200000;2.4961930407681936;2.9440938790526081;3.4870006876323685;1200000;2.1305398482005971;2.485991681536281;2.923668495435563;600000;0.43554411013720185;0.52470877852128817;0.62231394885792524;1200000;0.79428813894008343;0.89950277139414081;1.0264584035459217;1200000;2.2097539437519376;2.5542788376315335;3.0001387150609578
8;3560000;0.12200744607050239;0.13891864968048961;0.15728846615257874;320000;0.11820474848535641;0.13569937939944604;0.16318571268452295;3800000;0.43259220251831171;0.50352344640809399;0.57900924301212375;560000;0.39809711875776371;0.4753549033234884;0.5538515357740037;6760000;0.40171145247554002;0.45798482322191059;0.52362074722679541;640000;1.1903890560317414;1.3990104011128577;1.6554226035486477;680000;0.87022168147280932;1.0265785204615057;1.198667507614247;320000;507621.5153655656;675545.77759433468;853761.95394193055;680000;0.52163512064245421;0.60710766166607821;0.70232893446271694;1360000;1.4514380823224229;1.6574283017846492;1.9212912468316969;640000;8.1880341327965986;9.8933751202560707;12.037608943546772;1360000;0.91597362506893443;1.0310149148008714;1.1837599639533427;1360000;2.7024098158032097;3.1326402644224163;3.6884290052374591;1360000;2.7831046682934155;3.2476501921307053;3.8052109558032297;680000;0.53047838912830125;0.62735176837591089;0.74804099851479555;1360000;0.91368305158361685;1.0505901990198958;1.2094892936016011;1360000;2.8291186962365043;3.3267804823353977;3.9213432118343277
9;4360000;0.12787523710403764;0.14605535509278184;0.16674193270941673;360000;0.1291115595928489;0.15230478829875094;0.17676748704320816;4720000;0.58317358797775498;0.80503282496127948;0.93328225893845773;720000;0.70659066131790449;0.81555430276019958;0.95782680725745406;8320000;0.6876420664280869;0.78273525855012061;0.9049062685019087;720000;0.6765846093145339;0.78155997959417967;0.91887010546803538;760000;0.92984228000478186;1.1062528327882424;1.2990678197070384;360000;4003147.7323327013;5179059.7710445281;6939247.4230734892;760000;0.60844833260088227;0.71963780190442639;0.84109853212098695;1520000;1.5116064297737115;1.7511572410448151;2.0169331101295991;720000;11.168695966226693;13.291749636070445;15.912085594211938;1520000;1.0359090299593816;1.1849750084736264;1.3517200982278204;1520000;2.8096378006711893;3.299096107475691;3.8533983038721167;1520000;3.4946732424370492;4.0948181090744686;4.823233296346884;760000;0.63922806105752905;0.73189664254941644;0.85481985943089378;1520000;1.0673869496702026;1.2192608499809507;1.3990413084333973;1520000;3.5652318729507733;4.206431742016381;5.1038847350969228
10;5240000;0.16172621500115639;0.18007640515239709;0.20215756899602219;400000;0.1618868644570137;0.18646393160983998;0.21737256010917536;5560000;0.65362249856284815;0.81600602702045588;0.92842149665145857;720000;0.65825458221953048;0.75865403050608227;0.88971419709999056;10040000;0.51289779728578444;0.58940928993513797;0.66403963124711007;800000;0.48837391778344191;0.57366581147104134;0.66213380220465734;840000;0.99170174573576209;1.1793595189100952;1.3944265936762401;400000;32429517.46460985;41917726.636277527;52591806.462936796;840000;0.7088529917970724;0.83770933363112454;0.98266646962367454;1680000;1.5844859837404866;1.8224354678807098;2.1266319703398349;800000;14.150419619550858;17.330890401005817;20.554250310951758;1680000;1.1752946062760024;1.3366132298688775;1.5371999452260843;1680000;2.9335121178700665;3.4517823895221445;4.0854261374702627;1680000;4.2728058433376637;5.0437266482468468;6.0547843020551762;840000;0.73272192815876647;0.85460708055977874;0.99409679410679652;1680000;1.2000968444150157;1.3796715369558918;1.58370052472109;1680000;4.332516948535571;5.2076604786548639;6.2132681534265872
11;6200000;0.17917561266583626;0.19857028157368567;0.21987556586149346;440000;0.19031629393530905;0.22406433789225511;0.25603614510491823;6640000;0.45867700917498938;0.50791567501206003;0.58076441280638336;880000;0.44575040124177484;0.50230274469665459;0.56498527554781985;11920000;0.47127601483545656;0.54129917963443441;0.88521972316616249;880000;0.78816551786758637;0.91018325260357391;1.0401716388916882;920000;1.074874542667533;1.2444086745591458;1.4882477786667112;440000;250244127.47449672;331874696.0399102;398645426.5136466;920000;0.8277050378630324;0.9523853414244301;1.1334703715670063;1840000;1.641063191225437;1.8952825696028883;2.2027744011859927;880000;18.17515111926884;21.734578904009908;25.740552219550981;1840000;1.3034752163383203;1.4936175744759406;1.7207296844031794;1840000;3.0580651320842516;3.591531013334317;4.2413913196860706;1840000;5.1188329473123684;6.146612063916578;7.2020726496329699;920000;0.83049020616655278;0.9718105920751563;1.1601353937871977;1840000;1.3273414118724267;1.5289857111095948;1.7796565862591329;1840000;5.2205566890453605;6.2905268791528641;7.6342260919335514
12;7240000;0.18565426924147974;0.20734754124008126;0.22832559055356891;480000;0.19487762195626263;0.21823385346183039;0.25795631332531804;7640000;0.45913484090635526;0.51588496976526421;0.58787929952802653;880000;0.44251030599779956;0.49752831908114237;0.55993425912537;13960000;0.62541312263067106;0.70655330341396772;0.81318564499624191;960000;0.60975368665603558;0.71017691190368315;0.80915167590032611;1000000;1.1120353656951325;1.3097589349620464;1.5383651144167219;480000;1952855912.1718204;2441128940.793396;2996892233.751771;1000000;0.92357116543514017;1.0796240100982466;1.2484185134906414;2000000;1.7079228340601396;1.9800871722629541;2.3152031002425222;960000;22.345646273644508;26.759516346976845;32.087484710398087;2000000;1.4472327449611904;1.6615635725716047;1.9150969474723707;2000000;3.1817602543006101;3.7533206018159415;4.4892360809978325;2000000;6.0979768704763782;7.2965176233871212;8.630290830133573;1000000;0.94956776543146793;1.0916288398181218;1.2992750521505823;2000000;1.4736831860824773;1.6851747642167592;1.947691525317663;2000000;6.2474827383846217;7.4740140707093392;8.921389921110654
13;8360000;0.211513318937149;0.23585642710485105;0.26323382956179176;520000;0.21819286410690605;0.25094478474499149;0.28851829205231827;8880000;0.58742903898695809;0.66254063821398612;0.75894889801528509;1040000;0.56814073101223783;0.64456057522831256;0.74281101389031479;16160000;0.56740450837959344;0.63368801196189151;0.71352100924932593;1040000;0.86549434974270145;1.0078663543231372;1.1889061944672066;1080000;1.181504128471992;1.377998519050945;1.6089954253256911;520000;14547258107.556303;18004734916.462212;21710624660.759094;1080000;1.0384978861493814;1.211670321307583;1.4108332665928998;2160000;1.730851553034942;2.0291216449235341;2.362741601238858;1040000;27.190259106053556;32.534181438662564;38.376392953866969;2160000;1.5566084422624857;1.8062414547812176;2.096759155660584;2160000;3.2215613448843099;3.8473327950040144;4.6721115522626171;2160000;7.147695372325745;8.5357999433690388;10.06674334417707;1080000;1.0648951522554435;1.2338502749568352;1.4547175829448353;2160000;1.5953534966164342;1.8412223299227004;2.1356625881094336;2160000;7.3180220461543044;8.71522222759695;10.432689649996371
14;9560000;0.2246371733856119;0.24514160248677572;0.26991289701071375;560000;0.22983258652982058;0.26500434751577873;0.30405747705727493;10040000;0.59801856761805172;0.66540460691748282;0.76774726202052745;1040000;0.56828801244042482;0.64470374890847271;0.74291734048232838;18520000;0.68534006360685851;0.82163994633559967;0.93490504544963793;1120000;0.71946076989313845;0.83058419103843972;0.94760418386154055;1160000;1.2342379033316995;1.4409526702043887;1.6829769240579398;560000;107812389136.7373;137899684233.6109;163534617365.81012;1160000;1.1542599618741696;1.345492551624313;1.5499678204949421;2320000;1.838079287159043;2.0958636141223863;2.4741524740891627;1120000;32.56818418365031;38.961341226407875;46.32094553978888;2320000;1.7276415044406774;1.9620976485743433;2.3143663083791548;2320000;3.3958034753929574;3.952143194285445;4.802833181129337;2320000;8.3442388458316312;9.8744083115806536;11.97951965163535;1160000;1.1756177524715057;1.3591287988768794;1.5888264467304312;2320000;1.7322476381244658;1.9975328261551193;2.3223985098735502;2320000;8.4717801156991843;10.061922230842553;11.928500975931589
15;10840000;0.24052290038455204;0.26753662701362824;0.29687844415362974;600000;0.26211971870716877;0.303678128785278;0.33976774357776474;11440000;0.66971145582386527;0.82220517411022742;0.93355457191386571;1200000;0.74603682305701136;0.8533866153982661;0.97704255312892885;21040000;0.66306276473325854;0.74502666868023992;0.82907722280938712;1200000;0.64970941721858844;0.73784211966629987;0.84097437899380645;1240000;1.3009954922934859;1.5062958334712322;1.7454607389070509;600000;838372308224.9541;1052443727798.4158;1289665348343.8337;1240000;1.2860555129683753;1.4745635774369119;1.7197904252333063;2480000;1.8703896582416502;2.1375528548908056;2.5090495576128249;1200000;39.078913529614383;46.437447158100127;54.463761888329827;2480000;1.8386211663402823;2.1010350608523609;2.4611760269362542;2480000;3.4492817785453909;4.053339770899842;4.8213442431984852;2480000;9.542815446708504;11.250996739473058;13.298711018918853;1240000;1.2801639795812463;1.4887528267748471;1.7477669716205293;2480000;1.8287836267073132;2.1545313466042835;2.4916019919020136;2480000;9.6380160581236272;11.517159309984926;13.340907823347088
16;12200000;0.24972978591028452;0.27283658674501821;0.29733852042644732;640000;0.26421393068858662;0.29646619307501265;0.33816038408370819;12760000;0.61357490905174816;0.71573680458418743;0.89553418242340355;1200000;0.74711372045860425;0.85454686174877215;0.97844304900540446;23720000;0.661922546913983;0.72124356217794716;0.81496473374094558;1280000;0.8167407156794233;0.93214703184267933;1.0726064756332496;1320000;1.3400462712525108;1.5595281395113321;1.8147151974450004;640000;6337436421824.5801;7696597586175.1973;9313031476188.0762;1320000;1.3833047201247264;1.6053480854274715;1.8763876119334073;2640000;1.8828296221145719;2.2076325974890221;2.5559677467323154;1280000;45.204394617838922;53.537203348666438;63.002270985542175;2640000;1.950139662192931;2.2636586634611211;2.6228484902910236;2480000;3.4492817785453909;4.053339770899842;4.8213442431984852;2640000;10.728310663953902;12.816427510546198;15.035052108664013;1320000;1.3972320005377563;1.6365826029293782;1.9080687482842409;2640000;1.9917302453859629;2.2694827081680433;2.6879236434330589;2640000;11.026397862517607;12.965047504952828;15.175724669241607


==> data/uniform/0_10000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;49700;0.071166204489236315;0.098930105684997105;0.12070542627170057;10000;0.01900777755113502;0.054307259036204619;0.10531029098842767;60000;0.23788095991763725;0.30653026077966161;0.37372470004520825;20000;0.24444337288892523;0.31117031467989009;0.38860827661799002;80000;0.0016390294491503302;0.024447098274860121;0.072276028234989298;20000;0.0038676029418677851;0.025947326376433065;0.078740119686670704;30000;0.093168247603048357;0.14622746038208323;0.20045627958281295;10000;0.013723719847269099;0.091464198330046834;0.27322580013706793;30000;0.064921809825019258;0.097553757267942229;0.13046155398648135;60000;0.10117893163674345;0.14717923035639868;0.20659472870920503;20000;0.0051814017038311587;0.029048363738205241;0.086752693272425185;60000;0.067777054765115335;0.097700709137135869;0.12724165234599449;60000;0.50259290243844312;0.63777422529562022;0.80169052928219264;60000;0.013708434704711312;0.039073315388664202;0.069063809273038609;30000;0.10031565903897351;0.1598068601507914;0.21648818559580788;60000;0.11002403916114012;0.15676634267514039;0.22191551281915137;60000;0.023657280431427192;0.053243519206212259;0.095744993819316532
2;110000;0.0094077654442251066;0.023559670547964918;0.046936655240143711;20000;0.0046421752262029003;0.02165580527883712;0.047682125667217079;110000;0.24107010790141287;0.30875266510215227;0.3743750632907491;20000;0.24444337288892523;0.31117031467989009;0.38860827661799002;190000;0.010081514547628043;0.059681740701944264;0.17200749733386364;40000;0.0093970336581012531;0.065053133496829063;0.17539245048629679;50000;0.074145687186618875;0.13280774386891511;0.2002229480542464;20000;0.17892462122145342;0.9808908973769741;2.5428119347200577;50000;0.0044909067356121296;0.02874867651862462;0.060991873832019691;100000;0.063963255960812523;0.13300865973010759;0.20424473558459774;40000;0.0097116382467157848;0.069299932267544356;0.18654349726076314;100000;0.0067042956919772826;0.028978395397492945;0.058694078124210118;100000;0.034145804488801938;0.14295142940327071;0.31193985179267236;100000;0.0026176600916287488;0.018548816467249527;0.055465222579519601;50000;0.0088186802413279617;0.041637731068538672;0.082998890449500068;100000;0.0060944162847117178;0.041341032425113923;0.082971137378268986;100000;0.0027861498136330532;0.019534442116070121;0.061641367083846661
3;190000;0.012741290752093678;0.032115296980811767;0.056456952420261629;30000;0.0054399964953074859;0.023486760709025834;0.051599624345980935;220000;0.0068978372244645255;0.02935745182727055;0.04970520176782689;60000;0.007553018926114926;0.030191352078699808;0.055931986752913346;340000;0.0040070336557114835;0.035734098117899599;0.10650432481891688;60000;0.0024917637927073725;0.034960683607372353;0.09522097367370623;70000;0.036072389517752254;0.087058416848545844;0.17387779780277304;30000;1.6572228580232693;7.8298134847103036;18.362089491838912;70000;0.0016238794864530547;0.016102628662340565;0.050547154865655843;140000;0.02874751560789467;0.099668144958251825;0.16656309998809182;60000;0.0091571205076129425;0.11459719848003863;0.30811947927551159;140000;0.0021621944442144938;0.018014110294398696;0.04576107337155301;140000;0.023255116074195139;0.10485213187355792;0.26705132677439059;140000;0.0053152400644952969;0.029939503405286311;0.084696357506735417;70000;0.0011508082114907493;0.017872262362866404;0.057064847654485267;140000;0.0014963153594628261;0.021522284818418638;0.051153148208640184;140000;0.005662721205622937;0.032157763532542107;0.091150638982350277
4;290000;0.01292134136981375;0.035102090440981004;0.056467553787494615;40000;0.0053547640672718562;0.023179607481935378;0.054211066347070305;310000;0.0049866386852817565;0.030959962340808517;0.055858400553894239;60000;0.0075168663396849;0.030198691288125919;0.055808230396671286;530000;0.0089160922845807553;0.069125645448897904;0.21262303933972518;80000;0.014332776068737027;0.072891563138203469;0.20164541868750988;90000;0.0075233312329334506;0.060119477445498407;0.14137136625326169;40000;6.3510825658613026;58.300393301734637;142.7386451549007;90000;0.0024422049477422401;0.018469311498414059;0.05557014576297771;180000;0.008378481111690499;0.054951787499031617;0.14360672307384151;80000;0.034583223444130555;0.1822897673681152;0.47762129030889811;180000;0.0020285869256778505;0.019185018744461567;0.053829848175591062;180000;0.011590709191649265;0.098082349858746296;0.26260874865396294;180000;0.0045703541167613146;0.041785986665010197;0.11347444379867229;90000;0.0026378390478673233;0.019248966387669209;0.059377114030149461;180000;0.0020369232230674174;0.020207638210398948;0.057555450430590897;180000;0.004888033073982374;0.044556630770638844;0.12048055236740041
5;410000;0.00772088243620385;0.021602252051142384;0.04210234266069976;50000;0.0037571956423429567;0.016178590259659148;0.041205789783807;460000;0.0024345458580486462;0.015019836320335517;0.043861109867517158;100000;0.0020460480114146895;0.016736700341409998;0.050626649434341094;760000;0.0053223945723866132;0.03947585498890855;0.11340145445480111;100000;0.0048924285849206673;0.037903130667415748;0.11487502396842261;110000;0.0076695478584676465;0.055386501876629281;0.13119704299858673;50000;46.226698893502608;424.26219742752289;1123.8650596169427;110000;0.0019827562600029328;0.021868015869670132;0.058256269079615911;220000;0.0047020959558960454;0.049393865392882763;0.12631891265220077;100000;0.042789981496778734;0.27494021162200366;0.78498110431259605;220000;0.0018832714138202042;0.020168311190840119;0.05554086968879967;220000;0.011136976399973355;0.084448124350431864;0.23195316951787315;220000;0.0063442551178441052;0.050617069743347669;0.14379746650447214;110000;0.0021155707468856113;0.022974700563386998;0.061737906238565732;220000;0.0020820382307448803;0.021267437314546299;0.058276435429283173;220000;0.0067700632119806646;0.053436188971788631;0.1512983216163887
6;550000;0.0098289368621816524;0.021544490276620414;0.044036845859006954;60000;0.0035108739413719091;0.015074245688450991;0.040795331962705517;590000;0.001617084003280797;0.017062831185819138;0.049009674299988017;100000;0.0020513386458382134;0.016359460887241665;0.050608562878017981;1030000;0.0013104445948283264;0.020691529433941043;0.055260205492566938;120000;0.0096903973201996185;0.084349244622368841;0.22060714682726276;130000;0.0075354911868920097;0.051625721310401246;0.13437005375545943;60000;297.51625024772233;3065.0211327952375;8156.1762881868;130000;0.0042866169686688127;0.024919402183005125;0.071053429009799274;260000;0.0041556348133136023;0.04277423070288873;0.14681024731346354;120000;0.057626343182423039;0.39595718123248191;1.1458890161119564;260000;0.002379898924845727;0.021978838736789796;0.073324403980221747;260000;0.010139663220953029;0.080280977231291087;0.27307131226192788;260000;0.008379081319953078;0.067511205968553825;0.22989812461386508;130000;0.0044292273244531848;0.026174570162309868;0.074181560239994351;260000;0.0025039339522350233;0.022803287837200557;0.076573096933509569;260000;0.0088440709576977517;0.070598833628435095;0.24026155826682349
7;710000;0.0094153876013021772;0.024461245723526835;0.047255599052430042;70000;0.0033638902482406225;0.014100088978955077;0.038200295390590382;780000;0.0024433741334710518;0.02475881310695368;0.085333296137685435;140000;0.0047581611849450319;0.028011414496552669;0.079406530504317216;1340000;0.0030923563613165219;0.035690043698073992;0.10695748915218739;140000;0.0069734246109708978;0.039422941215647718;0.11169509695416444;150000;0.0061212052815494489;0.046381637241771842;0.13600741451265941;70000;4229.9347484088276;19958.952615374376;61287.117161110262;150000;0.002523695144999478;0.026670895055215312;0.078402846874549945;300000;0.0062683052139585064;0.051548326673459238;0.12860431520303342;140000;0.1216983051541586;0.55400384543655812;1.6239985215603729;300000;0.0022245526746743909;0.027079045053722054;0.071175424688278158;300000;0.0080992473043565369;0.089216998038957565;0.22925341020920251;300000;0.0098327028132538033;0.099335934448124663;0.24808343956357531;150000;0.0026453080883988263;0.027731963424872372;0.081545794623349446;300000;0.0023222059021548516;0.028447968086906621;0.074047643287948384;300000;0.0083968396486175569;0.10097550712426807;0.2567786439136433
8;890000;0.0085713861311074637;0.019280678803230561;0.0420472232367715;80000;0.0034262509439832757;0.014721111350704962;0.039478686043907744;950000;0.0036228704770953852;0.027385658128467126;0.077561574635184857;140000;0.0047410229089463341;0.027943389838124534;0.079214361054378499;1690000;0.0020361653696485062;0.01986930054543946;0.066555786111683613;160000;0.0020917811868663917;0.021698923838990213;0.062715063153736678;170000;0.0056371842497951906;0.049016253806015694;0.13235384977361728;80000;25402.8852244761;141555.02787318881;427523.51652332791;170000;0.0029908282200085371;0.03055375765232491;0.082608313967525715;340000;0.0055482046962996847;0.046285787558804734;0.13727093344892968;160000;0.14739252074858805;0.73325048520917724;2.030084662226908;340000;0.0024431479127699505;0.029430306661186172;0.087335437697253535;340000;0.0081958404768087932;0.081307010921452233;0.24799302260636463;340000;0.016246153935723161;0.11392373784411894;0.33927829628886203;170000;0.0031110128024430511;0.031629358124842688;0.085580064438430081;340000;0.0025853403085779854;0.030499016214913813;0.090404585292796991;340000;0.016146209014796496;0.11663233957099478;0.3462706947131371
9;1090000;0.0080061208914380677;0.018227123427314612;0.045675635067219701;90000;0.0034397358695395885;0.014752737344912534;0.03918647814640782;1180000;0.0018563740315764542;0.020689766848330172;0.087706412900249414;180000;0.0044505479056789025;0.041672526263805666;0.11121822501945565;2080000;0.0031513032353227871;0.036106375953933748;0.10268087932843555;180000;0.0040669647431972661;0.038275424604213279;0.10448380096933597;190000;0.0068167974668068201;0.037517247878865803;0.12617284223295924;90000;113222.54705567267;1080872.1856888663;2967513.7793165031;190000;0.0035907653512010028;0.026008937956737602;0.086262425935574469;380000;0.004138588267819006;0.038459345468613904;0.13926929305888242;180000;0.18317394815776514;1.0427087021065371;2.1880060349177097;380000;0.0025157846742363205;0.025818957613921178;0.097150162671320789;380000;0.0083865199618361613;0.070684615235642748;0.252913364618987;380000;0.014975652282824013;0.11479284170657267;0.41369030098199744;190000;0.0037211250954596814;0.026814158631587495;0.089238040856859657;380000;0.0026034230686797894;0.026701761064266472;0.10026299918602043;380000;0.013508236926569038;0.11873560711494663;0.42618073675266721
10;1310000;0.0094761078954500033;0.021382803431622008;0.043052623810884566;100000;0.0034151441630101685;0.015349369126041349;0.040305263524363991;1390000;0.0029666352960207474;0.026150749844087013;0.090390869242021318;180000;0.0026700242378411331;0.028464694654311035;0.07699357551602902;2510000;0.0031086149450747021;0.022994328595539855;0.063970922393155424;200000;0.0030153862087644026;0.019071746662999441;0.063303724552769114;210000;0.005169198177463542;0.042555491454846495;0.11985632631398384;100000;796611.88190274534;7609059.3719363231;20888396.242372282;210000;0.0037665185042739875;0.032649068727049056;0.09186450586284034;420000;0.0091193181496626013;0.046414506891435566;0.14428242244896483;200000;0.22691909299338864;1.0699606488761211;2.9051852827890667;420000;0.0070006136260448966;0.035887085790552636;0.11073445357858079;420000;0.016227402803374418;0.085983746196570954;0.26527727608088964;420000;0.036113926667992589;0.17745853890192481;0.52512403880751135;210000;0.0039043059916818845;0.033373093027249175;0.094553071845814435;420000;0.0072045167048743015;0.037387426478088723;0.11396937009028084;420000;0.043434912296278723;0.18115085360009209;0.54052618133451214
11;1550000;0.0097880969209731585;0.023419963990343684;0.04494671305448586;110000;0.0031065840744953928;0.018012759386083432;0.041366951360146412;1660000;0.0016997631938730844;0.019672396390493039;0.056602527907550472;220000;0.0015325926102877181;0.016391442243220311;0.045613425620924131;2980000;0.0019457904654079411;0.020716008677440667;0.058327528793047784;220000;0.0040084970504243572;0.034424838955369977;0.097450543094894621;230000;0.0079832069312898348;0.038221747642844375;0.11506526325710675;110000;6874278.7299661199;48994048.648968756;148588758.72758076;230000;0.0066856303518797976;0.031486904205248564;0.096323573654718164;460000;0.00605875811670579;0.047520125204445901;0.12204392405891236;220000;0.27081619640262616;1.5559557585013017;3.2884830729238765;460000;0.0050694172741052538;0.03978410598865223;0.10118969201871851;460000;0.012492386343662646;0.08931055477890848;0.22643700643704215;460000;0.035748059698969631;0.21842974092949996;0.54697012722568239;230000;0.0068701801429899099;0.03233517601381973;0.098916925828107544;460000;0.0044887409537326065;0.040551528692771358;0.10393955970439978;460000;0.037554032088146686;0.21893798154114158;0.54989650635492116
12;1810000;0.0083294376595886583;0.019826083464463174;0.04211286386891834;120000;0.0031410664374201891;0.019919567104598246;0.043231832446262268;1910000;0.0030556822928330184;0.017364999903103705;0.057004920828861327;220000;0.0015321025907120828;0.01610612572385365;0.045525973458350251;3490000;0.0034122652001739055;0.026962783677023518;0.072144708167600047;240000;0.0044469934688037447;0.021031376808915064;0.064548933209617007;250000;0.0048356717957730774;0.041120292168865577;0.13769200327107067;120000;48363452.839819327;344715571.03150821;1045476706.7136363;250000;0.0041320018352481456;0.037526983932477429;0.1246268174562342;500000;0.005506631016994429;0.042714502454133205;0.11804979434509706;240000;0.37077829571228782;1.5124456452639714;3.5900612250516275;500000;0.004874976854938616;0.038597255657119883;0.10695542048115353;500000;0.011924635527706796;0.080978641648322469;0.22489406966158629;500000;0.038056462498718385;0.22879037906039126;0.62589814818602341;250000;0.0042359400506722473;0.039045372792286329;0.12774657743757073;500000;0.0046928624930393315;0.039435389215963713;0.10961508806219188;500000;0.030208843488928806;0.23562070107418925;0.64220051215474605
13;2090000;0.008629851530422724;0.021032413382544447;0.044331327650224232;130000;0.0041394501964253328;0.018344695525688629;0.045191720036936618;2220000;0.0017803764757673396;0.023378407359814737;0.062046394803363977;260000;0.0019213535403455827;0.01814335119374022;0.060633178628831212;4040000;0.0019530446912745891;0.020773803263341006;0.063611487072784745;260000;0.0019485174691670263;0.01791766965127374;0.060519388616108831;270000;0.0032409813811460275;0.045168375820071612;0.1223811863834683;130000;440586005.20136976;2723522423.4766874;6445644839.6066084;270000;0.0041213316936613348;0.045638532531633018;0.11662542336750212;540000;0.0036544988772738395;0.040568172428032637;0.11510177820116722;260000;0.31453444672639125;1.8050775670353905;4.6735065435105856;540000;0.0034536339307051729;0.039675596675894098;0.11292195818490271;540000;0.0091461116907096129;0.075551922154456275;0.22549140728980313;540000;0.030442164779717083;0.26449456230279389;0.68733214836635548;270000;0.0038482830649697103;0.04494379141964229;0.12246713444676;540000;0.0041128053372427829;0.040403695168185913;0.11444566867583737;540000;0.030937332576104062;0.26923842923056096;0.70308608359005209
14;2390000;0.0089697708854266835;0.022357385651225178;0.048271802279474065;140000;0.0042766891512848841;0.016746204863578279;0.041102726115719503;2510000;0.0026918283398772698;0.022447131783564382;0.061100965724075571;260000;0.0019517570587813606;0.019242140267565107;0.064132887934895119;4630000;0.0033821659172050822;0.021305514346942056;0.070307307566182656;280000;0.0017802741962615455;0.026648723155045115;0.072415895645619774;290000;0.0039301587161756479;0.045866636220773097;0.12038929956809936;140000;3099681596.8389926;19161060273.784363;45348031505.886589;290000;0.0060514957538751087;0.048678196522625505;0.1253202534913328;580000;0.0023504540935801749;0.037555307296982532;0.12844939636380473;280000;0.52051728838629952;2.1397211932330684;4.7060695314372776;580000;0.0025711855671397806;0.038974629121970306;0.13444579876140089;540000;0.0091461116907096129;0.075551922154456275;0.22549140728980313;580000;0.032269668798453964;0.29718673140014784;1.1398693327348162;290000;0.0053270283548344207;0.049130883492053974;0.12816925592396095;580000;0.0029520159314802151;0.041014705408754432;0.13502017679770248;580000;0.045251360415654932;0.30899231147509965;1.1546943076120373
15;2710000;0.0085044511450797188;0.023475120090882456;0.051789450363330936;150000;0.0019374653896213666;0.015546717177040585;0.041967836660703015;2860000;0.0029786659358911967;0.017349175926645529;0.05356154039065187;300000;0.0021524105738156825;0.026136926313266064;0.068497150546789426;5260000;0.001725563550548813;0.020288155766431351;0.066719430131433541;300000;0.0017332410887800835;0.021930938786386779;0.056533322372553388;310000;0.0038937390288795656;0.042063421080869357;0.13634711175761571;150000;17616391793.428684;149145571097.86984;332010198512.13751;310000;0.0055011032430078129;0.045787896220367344;0.15059622398290276;620000;0.0048408005447490099;0.041577528322888718;0.11184402406170237;300000;0.56190916392143941;2.7658016870352622;5.7740359977751865;620000;0.0057427044010876487;0.045935107848273121;0.12659070974625386;580000;0.0070170551137019128;0.08410458829717;0.27908168008819939;620000;0.060328151468150362;0.36665802397916414;1.1640486185344887;310000;0.0048478606084275469;0.046579989355719415;0.15115102472419639;620000;0.0054558171270999139;0.047876164265007772;0.12644210048142154;620000;0.066798946692382816;0.36201818817752762;1.170815147803107
16;3050000;0.0078401787656269765;0.021228108255743634;0.04600023788194773;160000;0.0027401610437092429;0.016225745405758694;0.043403469731915528;3190000;0.0022518037003629657;0.019160516670737447;0.059013675473107763;300000;0.0021384539798110984;0.02597640971999899;0.068061218414289609;5930000;0.001735381433358866;0.019648723825855828;0.06093103957984107;320000;0.0022932229414553453;0.025683874506982944;0.084316139933870674;330000;0.0041287754198225104;0.043227075475394963;0.13214912062734052;160000;123937520609.48642;1049291620514.759;2335812071766.0815;330000;0.0048502000317773106;0.052744729833762986;0.1542937098038793;660000;0.0041767429089781842;0.041920054947664501;0.13302008970858351;320000;0.60548807895534029;2.6957169781302035;6.9267606743205095;660000;0.0051635067628461031;0.047594838754218688;0.1551203134930626;620000;0.013938139491873088;0.1080758006219803;0.28531315583952965;660000;0.079723096012853351;0.40127743421288248;1.2518717044034828;330000;0.0049033304075808901;0.052287447630792835;0.15742229465001292;660000;0.0051887210090907979;0.048762363979049705;0.1581628139321197;660000;0.081469480687573467;0.4073997635386819;1.3030778398607577


==> data/uniform/0_160000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;800000;0.020099455671213063;0.037587803474425599;0.056303426833602337;160000;0.0055095128811058587;0.021054892519885491;0.045802275547931724;960000;0.24606915635714136;0.30721825676723735;0.36919256495876912;320000;0.25502767010283328;0.31090843366409082;0.37438250626268621;1280000;0.0016419665442924554;0.0090700912168868043;0.023214260405444793;320000;0.001384385121800086;0.0093339347479343485;0.023088831991021495;480000;0.11941779190455143;0.15607072232383495;0.20906321808984163;160000;0.003130658675220767;0.022326469001553446;0.06552939067123921;480000;0.074405294989989351;0.09622716664013739;0.11893293162657537;960000;0.11910344732955964;0.15675998236055669;0.20891929574278023;320000;0.0017276467100890295;0.010572829815213246;0.024858637529603225;960000;0.07673909731603637;0.095535939528430369;0.11834225491622818;960000;0.77395827536913864;0.89129644963324251;1.0141498518788465;960000;0.027223597999996477;0.037635338014083933;0.049005179623459176;480000;0.11823866461017656;0.15599946158267536;0.20168256448647876;960000;0.11886264755348777;0.15614157846597654;0.21068481779339443;960000;0.036327843954248817;0.053328257584511568;0.07290787523870261
2;1760000;0.0086326276724145116;0.016525657562926975;0.024403065677686714;320000;0.0054671103314919171;0.016812116989601673;0.026730526698464013;1760000;0.24657830862736635;0.30680078897920204;0.37087591336835962;320000;0.25502767010283328;0.31090843366409082;0.37438250626268621;3040000;0.001220801971416713;0.014252264628855538;0.039592812902388676;640000;0.0017712138632736099;0.016187857483435323;0.044736961562393832;800000;0.12327055025115306;0.16067622088314909;0.20438710006881658;320000;0.025451343745894077;0.19818479491901209;0.6107006228457722;800000;0.018073567577574903;0.027553645509403965;0.037654323898345631;1600000;0.12600859888561197;0.15921824625508335;0.20248840154642231;640000;0.0017726921923338359;0.017134573150714243;0.04770822591284328;1600000;0.015664928272188031;0.027386204495067734;0.037252102216632638;1600000;0.10598794677892234;0.19771454462526228;0.28039600037598061;1600000;0.00056227790796819631;0.0051932209781928741;0.013991933816437702;800000;0.027807292450754629;0.039567648386948942;0.055457906412035178;1600000;0.025071868002568862;0.039207434303020122;0.056183644113343562;1600000;0.00060612638669049117;0.0056881173918732226;0.015624903412747004
3;3038400;0.0057160105223138238;0.016356643407997258;0.027016717185108556;480000;0.0026668151894793254;0.010434447651020435;0.027141530676919639;3520000;0.017283697011623772;0.028398149076714369;0.037714904150883181;960000;0.019433248837201315;0.028936060960341521;0.042039585968699264;5440000;0.0010772750803648469;0.0084305127962106888;0.025354954304885859;960000;0.00086181530434683564;0.0085971618509167944;0.024533564519920396;1120000;0.095030964166504861;0.12174672984210885;0.15236056388905347;480000;0.44746350425071613;2.0505209889419716;4.7766756625664133;1120000;0.00092616493343709091;0.00717936611815073;0.017471571247070074;2240000;0.089453516249982906;0.12264073476529168;0.14919776799130444;960000;0.0020653961262952331;0.026055484457552434;0.077757872368779499;2240000;0.0011355701267632436;0.0075441749435784695;0.015998576062997358;2240000;0.014142622293346436;0.05757506082048941;0.12151616473345263;2240000;0.0013128474364407332;0.0072975091873137693;0.019597450795981179;1120000;0.0021387890472927972;0.0098836187567969726;0.021877282427316572;2240000;0.0013794550182712521;0.010086474207090679;0.020075648461103941;2240000;0.0013884488222979977;0.0078997330301974512;0.02101265885164871
4;4640000;0.0027088787478217941;0.009250944479335858;0.01796794372870909;640000;0.0013508299273905379;0.0070361395008643277;0.018684179266087141;4960000;0.017159003992895505;0.028011598940343892;0.039970568853057789;960000;0.019020915641138957;0.028966927016006512;0.042045895077808593;8480000;0.0021904705638973085;0.015331848760287708;0.051070819194662352;1280000;0.0028929042780992706;0.016620726720960068;0.049559462921432811;1440000;0.028855271217477628;0.065312950074288084;0.09386368593979795;640000;2.2592920393208518;14.359133701281033;35.405052039578891;1440000;0.00059634245543230735;0.0047374058524250065;0.012972733088991124;2880000;0.035730479113513958;0.067748556261296611;0.094185845153634873;1280000;0.0074629051368354845;0.040217473174181978;0.11804650925529105;2880000;0.00060764551206573885;0.0047769141246295412;0.014504812333277049;2880000;0.0054914473723848886;0.041159034472802135;0.11349855707450854;2880000;0.0006363820522633164;0.0096067033701074944;0.028376506374478926;1440000;0.0005469219096137332;0.0054316731088058217;0.014382496039453187;2880000;0.00049023525870977626;0.0053548372939687602;0.014624495945989796;2880000;0.00067982005935017477;0.010199083162728162;0.030124987874051701
5;6560000;0.0045488041475988741;0.012347367514079301;0.020356037145297053;800000;0.00099506444042021759;0.0058429981696656915;0.015828768122467106;7360000;0.00029596808041113253;0.0044085841891293139;0.011988669865098962;1600000;0.00039405317913343731;0.0047467868975536124;0.012309044018864396;12160000;0.00097474866595909494;0.0088304739608149937;0.02685049593181647;1600000;0.00090795994767514394;0.0084210847223004093;0.024110822247180967;1760000;0.0036264251785177787;0.034946456513372762;0.064672236689027357;800000;11.364663015969336;104.13481113154202;282.86201992171925;1760000;0.00036266177077449047;0.0057065498283452925;0.014807891328745233;3520000;0.0037407397001428472;0.03152173535094667;0.061307466129604617;1600000;0.0084971156937828796;0.062295923125496436;0.18200834230962415;3520000;0.00022855784056939171;0.0049952777533441208;0.014867761182905863;3520000;0.0035223628536680532;0.034291533522260768;0.10003278793565464;3520000;0.0014044308089384155;0.012637614699472118;0.036394849167989747;1760000;0.00048923923194159693;0.0061840112770296697;0.015707867036078224;3520000;0.00033421162227369183;0.0052951082004606557;0.015457763534614871;3520000;0.0014767732485825899;0.0133078098034631;0.038274735817786003
6;8800000;0.0019818878158153587;0.0073543489324043396;0.016957548806060496;960000;0.0010440321989143909;0.005415518052051661;0.014396172747191386;9440000;0.0006618298930589785;0.0049536221719779653;0.013018220327851101;1600000;0.00039281352172314255;0.0047815679078657084;0.012313762037778149;16480000;0.00050681476276249701;0.0046447168068959079;0.014243863706942856;1920000;0.0016974408079813961;0.020865668904647389;0.053560986963824948;2080000;0.0038496302048425641;0.019566092109893067;0.045260499314567076;960000;78.312877384128811;753.1021200121595;2014.1591313203933;2080000;0.0010626391049359894;0.0061166290505656465;0.016499926004715119;4160000;0.003590754404073763;0.019401567234971041;0.05337695833506359;1920000;0.0085588391808904193;0.09285785220577944;0.2446166317953416;4160000;0.00054422202250165735;0.0054910897087409585;0.018355385985097127;4160000;0.0037857263200328827;0.032337183762660995;0.10940583523560776;4160000;0.0014907792151934171;0.016358810876023793;0.054597644913374509;2080000;0.001079700770510455;0.0063994917601010518;0.017226872389353914;4160000;0.00059046572833582793;0.005745953220604472;0.019166490008648715;4160000;0.0015631784952176485;0.017091669983501256;0.057030749242227397
7;11360000;0.0017410025570965477;0.0065182988657962356;0.01370728111499768;1120000;0.00074517542944787943;0.004463467431530593;0.012663867970531359;12480000;0.00061117570316756794;0.006008565192613325;0.019458914213465014;2240000;0.0011290400142437117;0.0068237442178789767;0.018327556600458261;21440000;0.0004579362954098899;0.0088521073224751851;0.026285697133897897;2240000;0.0014747459504318077;0.009302900254935513;0.02525585409269944;2400000;0.0028571808367761431;0.016068279359247414;0.048472253299504005;1120000;884.56287745547354;4827.4141781746421;14353.353870410045;2400000;0.00070211869910790021;0.0069513969686280123;0.020138825908634753;4800000;0.0019188925099783152;0.018342895723548452;0.043745502314978424;2240000;0.025693394002793593;0.11978900021619045;0.32356638241575186;4800000;0.0005220430702236957;0.0069476786682821489;0.018347166382406126;4800000;0.0029285804992644259;0.036028000866093438;0.095297380075588356;4800000;0.0019234467343770335;0.023705330060586366;0.062699757737358114;2400000;0.0007301861856851983;0.007224485941697719;0.020922692900895681;4800000;0.00054257665558163695;0.0072222999372170121;0.019071374744022079;4800000;0.0019830562580437604;0.024456190181871958;0.064881797072090283
8;14240000;0.0015748351893730324;0.0066276815223599;0.013683554134698919;1280000;0.0007153056242447471;0.0044287383310308293;0.013155381975059945;15200000;0.00088484659294423148;0.00652780670490412;0.017963656470082853;2240000;0.001139400622006372;0.0068813298779349481;0.018471209583692819;27040000;0.00041436446958178076;0.0048530782001926301;0.016393122557845752;2560000;0.002188834834065909;0.019762025574703343;0.05762874298499214;2720000;0.0021529999760705318;0.014335198800050731;0.044363263130498903;1280000;6136.5546758090113;33967.584853632892;101441.93234750773;2720000;0.0004497554954090394;0.0069922758640839173;0.020676011842388029;5440000;0.0020555780837337944;0.015721569974471182;0.045788226514220931;2560000;0.027536970076559496;0.15562117232953693;0.44279962170542198;5440000;0.00054037756204484316;0.007386619011756833;0.022593037658421279;5440000;0.0029797788148268681;0.034339370192426819;0.10479755351973588;5440000;0.0024105041198629654;0.028400742600443282;0.086045232327853966;2720000;0.00046827682442144078;0.0072404230833894925;0.021401169783517249;5440000;0.00056006722280073796;0.0076456319351459398;0.023386544550398642;5440000;0.002526880163707685;0.029318399160116068;0.089468696226136
9;17440000;0.0013722256820819783;0.0052441849712293754;0.013599351831718917;1440000;0.00084865799260544928;0.0048317159856404715;0.012011770054165136;18880000;0.0008989093780373546;0.0085240547660072174;0.026043381629269311;2880000;0.00062455758229365056;0.0093655478247345846;0.027693967487717953;33280000;0.00095900448566363047;0.009139584521697431;0.02497134743293454;2880000;0.00059250080096229045;0.0088378721342665164;0.026324297583071761;3040000;0.0020319341746259487;0.012147409859302509;0.040437510279945965;1440000;28333.860729000167;268014.98685752362;684204.48580983095;3040000;0.0010139861715060959;0.0065595501335540081;0.021699771137731309;6080000;0.001107987689188901;0.012304608704613711;0.045839944990844359;2880000;0.021353390393243618;0.18477584264834007;0.50381837004700869;6080000;0.00050589455761394482;0.0062589279881278305;0.02430905451776464;6080000;0.0027065426810070322;0.026800425260274409;0.10235277243124194;6080000;0.0028352515682059623;0.027194034325506357;0.10279122822426233;3040000;0.0010468379577266249;0.0067684033599673659;0.022393725781603598;6080000;0.00052202389442021469;0.006497889394142955;0.025084823958390005;6080000;0.0027177372558209304;0.027693188897144831;0.10592473113254709
10;20960000;0.001395156974348161;0.0047646990426576672;0.012168371737755824;1600000;0.00050093448724289466;0.0044219835417338253;0.011239499309938436;22240000;0.00075575321386920637;0.0075915568627705331;0.032708635912349168;2880000;0.0006226048366166655;0.0093486225489491925;0.027644465165575425;40160000;0.00060298153620218502;0.0058691426095286558;0.016090901202218295;3200000;0.00074316680543745758;0.0043499836124951102;0.014736266733101333;3360000;0.0013244983191408558;0.013638393631614402;0.039225057877942934;1600000;199347.02343013696;1887981.2978186999;4818716.5082350252;3360000;0.00088329924763287985;0.0080551451450683945;0.023276280384759523;6720000;0.0030231543977695991;0.014787862588547088;0.04601360145127803;3200000;0.043067696676295834;0.18270314449691633;0.68303835612329389;6720000;0.0017926225970422783;0.0088914507502369684;0.028005359013028475;6720000;0.0069260170877526598;0.034460591458331628;0.10825026824025603;6720000;0.0082987964923151268;0.041495414811410614;0.12969030013340424;3360000;0.00090951023821951311;0.008290413700951068;0.023955976226580227;6720000;0.0018449806079698869;0.0091512907453553793;0.028823573511151741;6720000;0.0081780118782209532;0.04299425983786094;0.13406914369422268
11;24800000;0.0011612202558956969;0.0048372607553025283;0.01263332956426174;1760000;0.00073272478731026942;0.005416476291378659;0.012692130885841698;26560000;0.00042203107495935758;0.0046240593560849426;0.013476459946537969;3520000;0.00044247035292082574;0.0041780047740857824;0.012516911935696842;47680000;0.0005231933360591494;0.0047802259425960905;0.014592926985146932;3520000;0.00093526395980098964;0.0084227564975362448;0.024327584344658832;3680000;0.0023507153347294592;0.011761887843396579;0.036769100068407064;1760000;1640194.6658253146;12339631.464786198;37415671.882392898;3680000;0.0016799718715573321;0.007657657970543269;0.024244067919487713;7360000;0.0015468189669829808;0.01531602821825221;0.038527218745922895;3520000;0.039755636211756401;0.27450716613643111;0.6980969376608579;7360000;0.0010017944638183579;0.010010129661283614;0.025366851312855463;7360000;0.0037079967543232986;0.036218314541236626;0.091405041628744313;7360000;0.0051117926229241901;0.051226799836641801;0.12875776987003409;3680000;0.0017253611498776556;0.0078637374926925976;0.02489805878012015;7360000;0.001028756204478926;0.010239373558386854;0.026051605442045541;7360000;0.0052836834060304271;0.052536937776346979;0.13212350920002941
12;28960000;0.0015688150249766732;0.0058192200403543466;0.012942427262051725;1920000;0.00077767912068695412;0.0055530226880297004;0.013257627334716813;30560000;0.00069572920711962513;0.0042447733536690024;0.013660658063729972;3520000;0.00048719148752786464;0.0042815378367841881;0.012394040760761733;55840000;0.00071320452849455568;0.0071619150500927238;0.018085517876030761;3840000;0.00098646286515414886;0.0048998456952776956;0.015442799998615902;4000000;0.0012254218447102186;0.013073377340462423;0.043721553285982373;1920000;11539457.28634214;86814521.324565917;263281334.56427842;4000000;0.00080264917348118548;0.0092580364762189053;0.03098639861301581;8000000;0.0016768492879947153;0.013381289841179506;0.038359829430831827;3840000;0.060933507430094305;0.28856773768578181;0.79108267089056839;8000000;0.00098916995635121852;0.0095571629035149791;0.027272905976407889;8000000;0.0038024702340804049;0.03188724784048;0.091477171647655273;8000000;0.006744908130231899;0.052441631006658988;0.15076575667508196;4000000;0.00082312788671195581;0.0094902134273084568;0.031760380471101496;8000000;0.0011223903314394759;0.0097871992451117329;0.027955607183770465;8000000;0.0064418112359377047;0.054017135567218225;0.15442082632742635
13;33440000;0.0012566201282322629;0.0049116869215540294;0.013239360087188323;2080000;0.00079023073844062034;0.0051499537493903923;0.012372196123799801;35520000;0.00038982143540806555;0.0052143791309367076;0.015708251652355693;4160000;0.00047404634726056367;0.0046766198158821552;0.015850467878587241;64640000;0.00028932160497400003;0.0048744297021094552;0.015669007288679458;4160000;0.00069989633535192796;0.0079960179689177336;0.02676018998910433;4320000;0.0010283832270599586;0.014622650243264822;0.041073941966339067;2080000;110166870.54000485;649678039.39694929;1441635989.1257436;4320000;0.00070310306247654928;0.011276855384318399;0.031540415584196159;8640000;0.0010182151333257129;0.012191955080852211;0.038887344376866952;4160000;0.044765121575626274;0.38358136320150055;1.2158275602058868;8640000;0.00063056138307827068;0.0089310021513466543;0.029830531760861354;8640000;0.0021026540578646369;0.028103111278504192;0.093073904700943066;8640000;0.0046637568037605067;0.055627786504664621;0.17465613921879114;4320000;0.00071666845780063307;0.011489685252881379;0.032425018040328241;8640000;0.00064616125958931079;0.0088511477447454825;0.030343394377371716;8640000;0.0046123729455672755;0.055991542037699404;0.17859630571066895
14;38240000;0.0010665690113171929;0.0050475040092916113;0.01211684736012501;2240000;0.00077357372684741662;0.0045520908608859684;0.010826395695071347;40160000;0.00056660601155353796;0.0051361484025093957;0.013358898685584646;4160000;0.00047655466888216284;0.0047297962259387292;0.015954487405754149;74080000;0.00049851213058270947;0.0056603429978633515;0.018222970077597565;4480000;0.00047815057207736388;0.0068074342512156319;0.019153725948674809;4640000;0.0011924671629370942;0.014700096758554101;0.038811656716129003;2240000;775063699.63776672;4570861926.2867746;10142552463.194633;4640000;0.0011174989678406117;0.012138723037266159;0.031875060336393805;9280000;0.00065973762662113755;0.011879987378994025;0.041208963857561863;4480000;0.06746501850380815;0.48480940864750488;1.284408547361928;9280000;0.00053056506878847826;0.0096277040484714638;0.033903357174804437;9280000;0.0017464022642588405;0.02913862023802534;0.098977854061599604;9280000;0.0048851958050259133;0.063570477302914513;0.21179572302669172;4640000;0.00099784655016298498;0.01232847972534681;0.032573071620986369;9280000;0.0005757742302111463;0.0099872200355666102;0.034494124285763074;9280000;0.0054604716537909126;0.065623468944722513;0.2171993428759606
15;43360000;0.0012117016486762173;0.0053176982140936959;0.013095679203962929;2400000;0.00065539923199136436;0.0045564097869991958;0.01341226124923804;45760000;0.0004097881719154334;0.0041470737703577006;0.012155201626491342;4800000;0.00051724251574654346;0.0066157680897600607;0.017439644705659209;84160000;0.00058882210851275469;0.0049992938426017021;0.015443618258461654;4800000;0.00034307533970099973;0.0052723310844980977;0.013982885647153937;4960000;0.0011929069500426837;0.012946470559971127;0.043741884842245948;2400000;4703587621.4624796;38505267723.702316;92823276486.350403;4960000;0.0011225835802684131;0.011243895225589407;0.038481513203505638;9920000;0.00097109525400549096;0.012162419463268036;0.034160577515305463;4800000;0.084546304181111837;0.62199369837116558;1.4727035974470253;9920000;0.00083922175272286453;0.010518592314775487;0.029899320778446318;9920000;0.002607607897039517;0.030023085547260596;0.082798427386959694;9920000;0.0079420988961809384;0.077022994628317229;0.20341890971351115;4960000;0.0010993418361401623;0.011567374624939644;0.039084753498986595;9920000;0.00085351774291157929;0.010737076211749599;0.030724483450270169;9920000;0.008078220805833921;0.078023436437105576;0.20782300753286015
16;48800000;0.0012770242107177374;0.0048887514258744349;0.013169788016795204;2560000;0.00061575594333611653;0.0045986681650982252;0.013416390295296161;51040000;0.0005533991793067526;0.0046948673105407825;0.012435796991193054;4800000;0.00051744285469599639;0.0066114483965508033;0.017431302146876587;94880000;0.00042446927964308095;0.0042164172199196815;0.014383426781849631;5120000;0.00051737439233127307;0.0062645098701601685;0.021157670004862211;5280000;0.0010313702958907156;0.01407590320665115;0.043094848657794387;2560000;33091395475.948257;270899085217.52469;653046424718.16577;5280000;0.00093997594063925704;0.013054846576624065;0.039978186443518325;10560000;0.0011304209523672268;0.012395597592554208;0.040993777520520691;5120000;0.10044269356511043;0.69547477390380275;1.8035943754709727;10560000;0.0011485747704458474;0.011414233852536079;0.037789470196365291;10560000;0.0032124809771717166;0.030150539524640044;0.099618342573847676;10560000;0.013129191484161251;0.084098850964697131;0.27548211685368951;5280000;0.00095579533709344133;0.013124662184567305;0.040815515176555545;10560000;0.0011737810867340536;0.011453732145933473;0.03874405614273338;10560000;0.013493438034599585;0.086156794324338315;0.28228407215722812


==> data/uniform/0_40000.csv <==
steps;cap_None_True_complexity;cap_None_True_5;cap_None_True_50;cap_None_True_95;cap_None_False_complexity;cap_None_False_5;cap_None_False_50;cap_None_False_95;cap_square_outer_True_complexity;cap_square_outer_True_5;cap_square_outer_True_50;cap_square_outer_True_95;cap_square_outer_False_complexity;cap_square_outer_False_5;cap_square_outer_False_50;cap_square_outer_False_95;cap_square_True_complexity;cap_square_True_5;cap_square_True_50;cap_square_True_95;cap_square_False_complexity;cap_square_False_5;cap_square_False_50;cap_square_False_95;qsvt_None_complexity;qsvt_None_5;qsvt_None_50;qsvt_None_95;cheb_None_complexity;cheb_None_5;cheb_None_50;cheb_None_95;q_cheb_None_complexity;q_cheb_None_5;q_cheb_None_50;q_cheb_None_95;qsvt_square_complexity;qsvt_square_5;qsvt_square_50;qsvt_square_95;cheb_square_complexity;cheb_square_5;cheb_square_50;cheb_square_95;q_cheb_square_complexity;q_cheb_square_5;q_cheb_square_50;q_cheb_square_95;qsvt_square_outer_complexity;qsvt_square_outer_5;qsvt_square_outer_50;qsvt_square_outer_95;q_cheb_square_outer_complexity;q_cheb_square_outer_5;q_cheb_square_outer_50;q_cheb_square_outer_95;chebopt_None_complexity;chebopt_None_5;chebopt_None_50;chebopt_None_95;chebopt_square_complexity;chebopt_square_5;chebopt_square_50;chebopt_square_95;chebopt_square_outer_complexity;chebopt_square_outer_5;chebopt_square_outer_50;chebopt_square_outer_95
1;200000;0.045368802111133366;0.066438194040677412;0.086722524898294032;40000;0.01068443632192166;0.034315090226516978;0.073122850073308945;240000;0.24498583803952034;0.30794613793502146;0.36815625874857888;80000;0.25527266964581463;0.31067188811742463;0.37686634050627366;320000;0.0018860701698442124;0.01330826546908807;0.039408170295534513;80000;0.0014602778606966234;0.014890484728357731;0.038293557361814966;120000;0.11074556463025903;0.15110063103950491;0.20177237436857648;40000;0.0058442121919273886;0.047852300516732851;0.13628713279118224;120000;0.070891856019557942;0.096133181001797172;0.12096248559694639;240000;0.1147942095573261;0.15256014689824884;0.20251192302595025;80000;0.0017028326695976051;0.015841619601462506;0.044146594666125069;240000;0.075451781233695434;0.095262527272817615;0.12128451762245798;240000;0.64144847823611051;0.76863140455166945;0.8966339123326097;240000;0.022063128741377051;0.03749397422559414;0.05342033300291045;120000;0.11140813706882545;0.15654370984120891;0.20895946287915065;240000;0.11815931079114404;0.1576300156201681;0.21302016191326287;240000;0.03178078517470017;0.052791827780936419;0.079044888497706453
2;440000;0.0053207427736492808;0.017978663730560677;0.031720476216735592;80000;0.0034243274689833374;0.017400116992251951;0.034409026259080572;440000;0.24670230170915564;0.30672703840031551;0.37287297461974622;80000;0.25527266964581463;0.31067188811742463;0.37686634050627366;760000;0.0042931855510649659;0.029119557414888815;0.07720634848329852;160000;0.0037370925709364227;0.03267934560400039;0.087487992279809024;200000;0.10599249955779246;0.1467673402226245;0.1976539205264097;80000;0.063578419357993257;0.4275268931963826;1.2516946200859942;200000;0.011143644710801251;0.027494106162635482;0.045083839706614656;400000;0.1007377583759391;0.14602011116899788;0.19653041976531008;160000;0.0038537355816344091;0.034672569308545106;0.093237065047294274;400000;0.0078508550426333867;0.027617364797415375;0.044531787158763131;400000;0.039202851628287259;0.16807169267145805;0.27651377333746929;400000;0.0015853156278094801;0.0098704273135087339;0.027026578426564273;200000;0.019516959745252721;0.039416415094397507;0.063024806317356269;400000;0.016448482416418622;0.040097535994546116;0.063824482710402641;400000;0.0017120415035094417;0.010957893287972097;0.0301711386139185
3;759800;0.0068040227086015367;0.019439203279693097;0.035087014586142794;120000;0.0037338063167531178;0.016288310150754395;0.036101128355288559;880000;0.014426203014900905;0.029044762757835997;0.039185224328879151;240000;0.013567984607963086;0.029627545289469957;0.045672828608436349;1360000;0.0025080018192864791;0.016788743138719094;0.051616736757450182;240000;0.0012416796934837711;0.017537600837053965;0.049354253158234031;280000;0.06866368625978389;0.1067464923921921;0.14994197691762237;120000;1.0559843008871863;4.0408331873713941;9.2032496817253229;280000;0.0013436071159280026;0.008940268187836331;0.026660935927927117;560000;0.056234568224908542;0.10949861013879024;0.14895768872042928;240000;0.0045734424034247724;0.054058944280507421;0.15544327196049795;560000;0.001484777363913316;0.01075492943948932;0.025065598759958518;560000;0.010067744255082242;0.071170728661034188;0.16709958114569215;560000;0.0025512024192850592;0.014575484953620703;0.039328491371016003;280000;0.0013403474847857994;0.011011381745599468;0.03263059857574617;560000;0.0017660621604120952;0.012685386467186019;0.029294223673514291;560000;0.0027160731277173118;0.015653096808167139;0.042296146748809424
4;1160000;0.006620860559388232;0.016259462928905684;0.030419040903636535;160000;0.0024566624096784432;0.012773000198439466;0.032230302117218425;1240000;0.013760339679945235;0.028396283415751115;0.04430749674330605;240000;0.013573671797933926;0.029592326205793877;0.045616810908780309;2120000;0.0049434815660799811;0.02998488045140647;0.10115612740636902;320000;0.0059524596055016924;0.033964593208482941;0.10053931476712258;360000;0.010154213473104223;0.057444673490386636;0.10720375439694466;160000;3.7338460593118312;28.415625372388096;72.071818136796125;360000;0.001492471813092379;0.0090068716348252198;0.026720188912785201;720000;0.013424018313880301;0.057841443161542147;0.11026186890065597;320000;0.015951655948452763;0.08539263261782265;0.24650703762519335;720000;0.001083805782935654;0.0090386634084772127;0.028011893960041886;720000;0.0061575693789455962;0.060252829616334921;0.17233196383959837;720000;0.0015151057852221164;0.019067778125960947;0.056612657514277076;360000;0.0014888665643902348;0.00978948992335614;0.028418739744052988;720000;0.001423347923260661;0.0095722913008296634;0.030807973449860145;720000;0.001640275084746201;0.02025063874325047;0.060104147204729348
5;1640000;0.0044386062190044;0.014940977648327459;0.028119754711339078;200000;0.0020320274100525736;0.010517862084436265;0.025522652140271291;1840000;0.00079681996269708182;0.0077529180621899695;0.022329939294457462;400000;0.0011449467141442064;0.0088524921346438776;0.024465948510592736;3040000;0.002174361024807476;0.018308025846898682;0.055361999483263751;400000;0.0021718490034943142;0.017954133003980362;0.053223579748962885;440000;0.0046741461436060443;0.035736017455098412;0.090228825074048225;200000;15.69560154498142;210.0067546013961;584.73190535826348;440000;0.00089810855774327301;0.011011949520213227;0.029001964902838729;880000;0.0040836894030562574;0.032408734470434172;0.086150810025295052;400000;0.018303838323539851;0.12799789060215322;0.38230811238496532;880000;0.00090833532344694568;0.0099031459772897096;0.028684522180955484;880000;0.006276210207378197;0.054766027246930527;0.15431839904070049;880000;0.0031005742866653972;0.025477644379523479;0.07255021009834263;440000;0.001017928842699448;0.01180325896972291;0.031380691717123897;880000;0.00081524214061035494;0.010378101396261342;0.030294464559567479;880000;0.0033060058767572479;0.027866398008274392;0.076310378737550019
6;2200000;0.0045917752123107837;0.012730993030184793;0.027791615920277017;240000;0.0021278529562495257;0.0096962151800440623;0.026006054412397221;2360000;0.00056645262021771969;0.008497146714422605;0.023248476208961099;400000;0.001137725282400874;0.0088457424239275218;0.02444639920351431;4120000;0.0010375793049118688;0.010449520243357036;0.027233154684305854;480000;0.0034240735861093717;0.041138996042411377;0.10829747579354146;520000;0.0030863753268043966;0.027986981341270152;0.07212152557897053;240000;104.76006994237518;1530.1236455519206;4267.7300203282011;520000;0.0021213308183967738;0.012350410639412788;0.033070790640222864;1040000;0.0044107337236564742;0.026724583173171012;0.088090354473533736;480000;0.019826899051457583;0.1867025906173278;0.4965850684052463;1040000;0.0011292524551416532;0.010623890765067666;0.036590376303963487;1040000;0.0055020088754299821;0.049299300226253708;0.16984568458216251;1040000;0.0032113215455264188;0.031404022333540088;0.10936738727653122;520000;0.0022233918139444517;0.012906172807823343;0.034524276274004;1040000;0.0011808801686611558;0.011085024477625991;0.03821494140710778;1040000;0.0033717719290731803;0.03283092094635106;0.11425156652391552
7;2840000;0.0041101621078675175;0.011829324860987575;0.023303487009423595;280000;0.0013453478724082004;0.0074849240393896179;0.022447605201405992;3120000;0.0012779919134691311;0.011864139041870775;0.039167778681159032;560000;0.0022972819310164345;0.013913808806395277;0.037191248497703097;5360000;0.0010925345829832689;0.017399285033980409;0.052158533447956373;560000;0.0031039129826656129;0.018942410052502533;0.05142339137288237;600000;0.0039504341532192334;0.027786852006594656;0.082244116074318502;280000;1848.1653188606692;9713.42477233924;28708.899904768608;600000;0.001286971039543304;0.013731460234614563;0.040529262829127638;1200000;0.0048427690140913186;0.030253474465926675;0.074730224725151423;560000;0.058266514680247253;0.25681211763591649;0.69455918249045434;1200000;0.0010810279170599343;0.013828937006754648;0.036853873530962374;1200000;0.00486517209211539;0.057127469521327183;0.15011733449949549;1200000;0.0043523602384367716;0.046986255125092247;0.12524217137353269;600000;0.0013413914980276564;0.014129162308265482;0.042160892270347063;1200000;0.0011278133725205421;0.014444964174371744;0.038295878964251545;1200000;0.0037172222783870405;0.048152841454569287;0.13014346920567893
8;3560000;0.0047867360960785043;0.013033546139857296;0.025566704669469052;320000;0.0013333090148431146;0.0075319991273497975;0.023043668857908362;3800000;0.0020165005380542475;0.01310981406485974;0.038957957769557058;560000;0.0022823306744424081;0.013841879167606819;0.03699797932769136;6760000;0.00098995428213407839;0.0096327616076573516;0.032943593950786811;640000;0.0050020371590046653;0.040427964542106121;0.11911644965158005;680000;0.0022003399293848091;0.025540883926975164;0.075822985150108838;320000;13003.068767090412;69467.323242364539;202796.12993912501;680000;0.0010052259264076244;0.013863981051488797;0.041248220257524212;1360000;0.0031193564674931395;0.028645728761557007;0.080853850706469554;640000;0.058144181580709685;0.33434329717197853;0.93333064214400774;1360000;0.0011751588673726463;0.014683674086296665;0.044494911922379254;1360000;0.0048985921890151727;0.055502466754665164;0.16456047376394381;1360000;0.0051854844078441783;0.057956478405492562;0.17015760649757222;680000;0.0010547308926594457;0.014585236853904221;0.042695017906111223;1360000;0.0012174501391406282;0.015309820942226469;0.046614489883875364;1360000;0.0053491326576829241;0.05877390548320454;0.17689630686853478
9;4360000;0.0030032987763844278;0.0091280426194330164;0.023116665987476501;360000;0.0012332153554385958;0.0085187970088240073;0.020621424366810418;4720000;0.0011754140865448638;0.013232924044469841;0.046704681576887869;720000;0.0014815018813667869;0.01874993160232408;0.054865627530894683;8320000;0.0017442545074015374;0.017557827300941437;0.050468413097883566;720000;0.0014016077545785923;0.017573016244050645;0.052217514820350641;760000;0.0037851793207602674;0.020758298616373655;0.069835731356740469;360000;57120.836126861133;530592.6930319242;1413038.7434659682;760000;0.0020598711607960345;0.01292047522045474;0.042635871347745623;1520000;0.0018857009983973378;0.021443957286731492;0.080076733824337359;720000;0.061988058721233218;0.43867588289150628;1.1929379682129542;1520000;0.0010657086538092364;0.012556948936928707;0.04852428447435557;1520000;0.0048457217970452977;0.043469955986688749;0.16294332922941762;1520000;0.0069332437699086121;0.056577874749873046;0.20722011695918086;760000;0.0021273297540771391;0.013401027876205902;0.044038339496728605;1520000;0.001099720771503434;0.013075095226147922;0.050073138147534113;1520000;0.0073533401546214683;0.059414020289241309;0.21217175759613299
10;5240000;0.0036891579242534656;0.01007006951129388;0.023795712215887423;400000;0.0014929052311235089;0.0082793655661845909;0.02085187110802875;5560000;0.0020179644538709978;0.014763266622841068;0.053489582696584923;720000;0.0013580917457812038;0.017250198193072025;0.050520955464499896;10040000;0.0012400833834566886;0.011945269267778192;0.032839643549789015;800000;0.0016371281561845872;0.0092528369228266766;0.030272758190583931;840000;0.0029606960049616319;0.024633775079674951;0.069689799514526876;400000;401888.13380488433;3735785.9972469318;9949942.7275938261;840000;0.0017673790044917292;0.016405975020771162;0.046367692012721853;1680000;0.0052195806505608801;0.026030639299210331;0.082124494421207617;800000;0.095081682460748912;0.42115867630449699;1.5150990621976765;1680000;0.0034920539352704355;0.017693718931734076;0.055693652516546899;1680000;0.010770407219817381;0.055060402854240714;0.17167718447773769;1680000;0.017669960329197636;0.085002795244882232;0.25990553064186728;840000;0.0019808428275625107;0.016904866223618382;0.048071183534765208;1680000;0.0035939653939604777;0.018211861261837152;0.057321110315520209;1680000;0.018225277104883926;0.086827063561971118;0.26816712269130105
11;6200000;0.0039166863271484359;0.011569793019739542;0.025225193772687896;440000;0.0011369778931885504;0.0095952329752026222;0.023370571580522852;6640000;0.00053645700774753488;0.0095405496914576816;0.026769773624061233;880000;0.00054508516937548147;0.0083723589926679633;0.024173284981719553;11920000;0.00061590956309698136;0.0090628817426942065;0.032512032405747772;880000;0.0020502133263092643;0.017093694850072536;0.049183777994609837;920000;0.0045966058334389066;0.021017541951609559;0.066153351211282241;440000;3190837.8940944765;24639107.829139363;72983328.149850756;920000;0.0033255792470417208;0.015420533669035473;0.048454626037637928;1840000;0.0025715593785710232;0.027430001304887042;0.068896623594488879;880000;0.11711789730609452;0.72095065518602763;1.6899222612634175;1840000;0.0018981206549945975;0.020162765152011465;0.050625880028631137;1840000;0.0067041143256673721;0.057733184395427663;0.14580787895618128;1840000;0.012441830113903228;0.10217175486896672;0.26050394408988187;920000;0.0034154696374818576;0.015859585150116873;0.049759209061939251;1840000;0.0019494791496693328;0.020635582433489029;0.051994558784914852;1840000;0.012967746892681977;0.10440031158982475;0.26729376738933963
12;7240000;0.0031543750684352376;0.010603531087161906;0.024524469088846389;480000;0.0014194877773645235;0.0097302646197931705;0.022176586127388386;7640000;0.0020180576931730426;0.0085952032693633034;0.028251979594399151;880000;0.00047002131951938409;0.0084089420912927503;0.023925616507766645;13960000;0.0013503803585043074;0.013752952867028101;0.036583355273232691;960000;0.0021928523924175775;0.010246699933440958;0.032154519946195746;1000000;0.0022054447426850246;0.022248845949339138;0.07757961095466874;480000;22448888.362166189;173361848.34851295;513505361.7183755;1000000;0.0017023105127863419;0.017955904995416341;0.061974296908195961;2000000;0.0028484747540078103;0.023978479126891911;0.068635635407373885;960000;0.13880080565181924;0.67520743683623141;1.8107689918420586;2000000;0.0020040199956850471;0.019146259684044389;0.054709699524287288;2000000;0.0062678327157511034;0.051274827917444338;0.14644748703474161;2000000;0.012957043409763806;0.10832244865722077;0.30790093204642838;1000000;0.0017464908689007312;0.018408256804129206;0.063526115988371587;2000000;0.0020790888964857504;0.019625403350581543;0.056083838120175429;2000000;0.015267587547822165;0.11060280140875198;0.31560439323160594
13;8360000;0.0032107156904345874;0.0095162323125364164;0.024175741736690504;520000;0.0016461711602759317;0.0092740265317789138;0.021892431971319407;8880000;0.00083455815007597357;0.010868179278953984;0.030763160003673205;1040000;0.00097370495885262072;0.0091169549067510181;0.031663390458382887;16160000;0.00076027413441318405;0.010209868203834285;0.030563295862765339;1040000;0.0015310693128266684;0.015915737655209941;0.055590516150805659;1080000;0.0018566383333554683;0.026698254371305692;0.073252521661946804;520000;220239588.76600561;1317543640.3477445;3254527063.8243165;1080000;0.0015863574076355027;0.023168302299149575;0.062857269308054312;2160000;0.0020266544680728619;0.021521318696934237;0.064919532998638854;1040000;0.11069794775923232;0.91315951046640231;2.6392823400229575;2160000;0.0014415161801912919;0.018720426173835323;0.056472839009788937;2160000;0.0043683653475825729;0.047706295391171417;0.14819580522147777;2160000;0.010711588620565114;0.11590980314951491;0.34803603501328384;1080000;0.0016238726413576896;0.024046128258150799;0.064346494655491429;2160000;0.0017780870220076169;0.019156695401525738;0.057035434926919426;2160000;0.012723799315419903;0.11828891175928266;0.35601335822992808
14;9560000;0.003319141468652977;0.01007802628878764;0.023082251556804153;560000;0.0019075116089355389;0.0087537193835153272;0.020938041606449773;10040000;0.0010825704555688623;0.010229235973339525;0.026392319738737232;1040000;0.00097441842034726525;0.0091625292560036254;0.03167431408013241;18520000;0.0014038702203859946;0.010578553269815171;0.035105200520378507;1120000;0.00093398527252458929;0.013884487349843933;0.03820835695196817;1160000;0.0021272356379438417;0.026222593977140711;0.069673340357587696;560000;1549465009.7918785;9269451656.3852367;22897195014.515804;1160000;0.0024033168839957143;0.02440068646355421;0.064589200879006187;2320000;0.0013094481618367618;0.020878255928259225;0.07359026937335604;1120000;0.1708979681332814;1.0654519934727305;2.5760881516560064;2320000;0.0011673144400000562;0.019175264325927772;0.067820645902510107;2320000;0.0035492128076109937;0.044802832179956127;0.1574991018609046;2320000;0.013589367402463715;0.14276049236754079;0.42788487327810931;1160000;0.0019807368272169025;0.024614915754026447;0.06599412483859389;2320000;0.0015413993141296821;0.020537100122837458;0.068709848347565661;2320000;0.016906373032383473;0.14228058286469394;0.43809394005316538
15;10840000;0.0035991286001547263;0.010850424917434303;0.027013212518477853;600000;0.0011887074487549447;0.008659361404040361;0.025250443191160033;11440000;0.001381580583971065;0.0081516718935205519;0.026154004359423503;1200000;0.001040562007701609;0.013299605521694884;0.035286048070467146;21040000;0.00099938772828366061;0.0098712045983734564;0.032522082442163182;1200000;0.00075523202852941992;0.010781717663982802;0.028802912787698653;1240000;0.0023471320572397893;0.023568181026260519;0.078455551827627687;600000;9438076120.1301689;77617068397.778931;185897994359.21881;1240000;0.0024834148520883614;0.02266005876291978;0.077355503704871639;2480000;0.0017812542274506416;0.022210671689666169;0.061629065086823628;1200000;0.26923240698267797;1.3960004474730097;2.9743932929477106;2480000;0.0020484704932631406;0.021685033827665123;0.060171655479936623;2480000;0.0051633914967615588;0.050101539489396996;0.13269194117193589;2480000;0.020558305425705647;0.15769726063479941;0.44822574660183245;1240000;0.0020901219860758511;0.023486520737605383;0.078202846029519837;2480000;0.00181631039065548;0.022093320440543678;0.062084796162690456;2480000;0.022785222457566756;0.16075367096688076;0.45836887368805368
16;12200000;0.0028836691185728149;0.010082239886264822;0.02501044507402915;640000;0.0014251174102046381;0.0085798844414441411;0.024222144304370554;12760000;0.0017719287301767241;0.0093765086009026302;0.026943389779206146;1200000;0.0010423908878631676;0.013325485867418763;0.035353216868172339;23720000;0.00046894429852505814;0.0087654806483345813;0.026933619876950074;1280000;0.0011060734592982732;0.012702339440493957;0.042523906316046245;1320000;0.0020290959339928738;0.025256513408154574;0.076183879158823312;640000;66400189512.106102;546065129262.98828;1307860670495.1597;1320000;0.0020923706275699609;0.026086140576627535;0.078809276512463194;2640000;0.0022081457097010149;0.021914994740314296;0.073611484046733733;1280000;0.26080596589550154;1.5429332215897471;3.3377382328530416;2640000;0.0024925124682745998;0.022944366669958159;0.075256451940643246;2480000;0.0051633914967615588;0.050101539489396996;0.13269194117193589;2640000;0.036090389397030791;0.17527021060837333;0.56747063284965993;1320000;0.0017424340520791105;0.026677354811928716;0.080378696570539934;2640000;0.0025472064542600885;0.022751611057585747;0.077617419595819082;2640000;0.036753080678512233;0.17755292176280463;0.58467658683919677

